A PDE-based Method for Shape Registration

In the square root velocity framework, the computation of shape space distances and the registration of curves requires solution of a non-convex variational problem. In this paper, we present a new PDE-based method for solving this problem numerically. The method is constructed from numerical approximation of the Hamilton-Jacobi-Bellman equation for the variational problem, and has quadratic complexity and global convergence for the distance estimate. In conjunction, we propose a backtracking scheme for approximating solutions of the registration problem, which additionally can be used to compute shape space geodesics. The methods have linear numerical convergence, and improved efficiency compared previous global solvers.

==> Shape Analysis/data/ex1/ddp.txt <==
2.000000000000000000e+01 3.067016601562500000e+00 1.373976844917841333e-01 2.558949309338219846e-01 2.558949309338222067e-01 5.877708678992275004e-01
4.000000000000000000e+01 9.196043014526367188e+00 9.366532199207289189e-02 1.604306353551401276e-01 1.604306353551396835e-01 4.815234549423060839e-01
8.000000000000000000e+01 3.693008422851562500e+01 4.556080100391024512e-02 3.808802911420994253e-02 3.808802911420994253e-02 4.040621569730575291e-01
1.600000000000000000e+02 2.376377582550048828e+02 2.815172825870004836e-02 3.220308548105155211e-02 3.220308548105121904e-02 3.606428291053247470e-01
3.200000000000000000e+02 1.913391828536987305e+03 3.015796220366617764e-02 4.551191872363274937e-02 4.551191872363308244e-02 3.573650344156713010e-01
6.400000000000000000e+02 1.881959199905395508e+04 2.226402228173085529e-02 3.203195598743319161e-02 3.203195598743285855e-02 3.282894633431991949e-01
1.280000000000000000e+03 1.548581058979034424e+05 1.576114512824478009e-02 2.575294901002589398e-02 2.575294901002561643e-02 3.089633159503243354e-01


==> Shape Analysis/data/ex1/parametrisation.txt <==
0.000000000000000000e+00 -5.999999999999999778e-01 0.000000000000000000e+00 -4.000000000000000222e-01 0.000000000000000000e+00
5.000000000000000104e-03 -5.961910558726295495e-01 0.000000000000000000e+00 -3.934365012549398410e-01 0.000000000000000000e+00
1.666666666666666774e-03 -5.987303519575432054e-01 0.000000000000000000e+00 -3.978121670849800173e-01 0.000000000000000000e+00
3.333333333333333547e-03 -5.974607039150863219e-01 0.000000000000000000e+00 -3.956243341699599569e-01 0.000000000000000000e+00
5.000000000000000104e-03 -5.961910558726295495e-01 0.000000000000000000e+00 -3.934365012549398410e-01 0.000000000000000000e+00
1.000000000000000021e-02 -5.923821117452591212e-01 0.000000000000000000e+00 -3.868730025098797709e-01 0.000000000000000000e+00
6.666666666666667095e-03 -5.949214078301727771e-01 0.000000000000000000e+00 -3.912486683399197807e-01 0.000000000000000000e+00
8.333333333333333218e-03 -5.936517597877158936e-01 0.000000000000000000e+00 -3.890608354248997758e-01 0.000000000000000000e+00
1.000000000000000021e-02 -5.923821117452591212e-01 0.000000000000000000e+00 -3.868730025098797709e-01 0.000000000000000000e+00
1.500000000000000118e-02 -5.885731676178886929e-01 0.000000000000000000e+00 -3.803095037648197008e-01 0.000000000000000000e+00
1.166666666666666720e-02 -5.911124637028022377e-01 0.000000000000000000e+00 -3.846851695948597660e-01 0.000000000000000000e+00
1.333333333333333419e-02 -5.898428156603454653e-01 0.000000000000000000e+00 -3.824973366798397056e-01 0.000000000000000000e+00
1.500000000000000118e-02 -5.885731676178886929e-01 0.000000000000000000e+00 -3.803095037648197008e-01 0.000000000000000000e+00
2.000000000000000042e-02 -5.847642234905182645e-01 0.000000000000000000e+00 -3.737460050197595196e-01 0.000000000000000000e+00
1.666666666666666644e-02 -5.873035195754318094e-01 0.000000000000000000e+00 -3.781216708497995294e-01 0.000000000000000000e+00
1.833333333333333343e-02 -5.860338715329750370e-01 0.000000000000000000e+00 -3.759338379347795245e-01 0.000000000000000000e+00
2.000000000000000042e-02 -5.847642234905182645e-01 0.000000000000000000e+00 -3.737460050197595196e-01 0.000000000000000000e+00
2.500000000000000139e-02 -5.809552793631478362e-01 0.000000000000000000e+00 -3.671825062746992829e-01 0.000000000000000000e+00
2.166666666666666741e-02 -5.834945754480613811e-01 0.000000000000000000e+00 -3.715581721047394592e-01 0.000000000000000000e+00
2.333333333333333440e-02 -5.822249274056046087e-01 0.000000000000000000e+00 -3.693703391897194543e-01 0.000000000000000000e+00
2.500000000000000139e-02 -5.809552793631478362e-01 0.000000000000000000e+00 -3.671825062746992829e-01 0.000000000000000000e+00
3.000000000000000236e-02 -5.771463352357774079e-01 0.000000000000000000e+00 -3.606190075296392683e-01 0.000000000000000000e+00
2.666666666666666838e-02 -5.796856313206909528e-01 0.000000000000000000e+00 -3.649946733596792781e-01 0.000000000000000000e+00
2.833333333333333537e-02 -5.784159832782341804e-01 0.000000000000000000e+00 -3.628068404446592732e-01 0.000000000000000000e+00
3.000000000000000236e-02 -5.771463352357774079e-01 0.000000000000000000e+00 -3.606190075296392683e-01 0.000000000000000000e+00
3.500000000000000333e-02 -5.733373911084069796e-01 0.000000000000000000e+00 -3.540555087845790316e-01 0.000000000000000000e+00
3.166666666666666935e-02 -5.758766871933205245e-01 0.000000000000000000e+00 -3.584311746146192079e-01 0.000000000000000000e+00
3.333333333333333287e-02 -5.746070391508637520e-01 0.000000000000000000e+00 -3.562433416995992030e-01 0.000000000000000000e+00
3.500000000000000333e-02 -5.733373911084069796e-01 0.000000000000000000e+00 -3.540555087845790316e-01 0.000000000000000000e+00
4.000000000000000083e-02 -5.695284469810365513e-01 0.000000000000000000e+00 -3.474920100395189615e-01 0.000000000000000000e+00
3.666666666666666685e-02 -5.720677430659500962e-01 0.000000000000000000e+00 -3.518676758695590268e-01 0.000000000000000000e+00
3.833333333333333731e-02 -5.707980950234933237e-01 0.000000000000000000e+00 -3.496798429545390219e-01 0.000000000000000000e+00
4.000000000000000083e-02 -5.695284469810365513e-01 0.000000000000000000e+00 -3.474920100395189615e-01 0.000000000000000000e+00
4.500000000000000527e-02 -5.657195028536661230e-01 0.000000000000000000e+00 -3.409285112944587803e-01 0.000000000000000000e+00
4.166666666666667129e-02 -5.682587989385796678e-01 0.000000000000000000e+00 -3.453041771244989566e-01 0.000000000000000000e+00
4.333333333333333481e-02 -5.669891508961228954e-01 0.000000000000000000e+00 -3.431163442094789517e-01 0.000000000000000000e+00
4.500000000000000527e-02 -5.657195028536661230e-01 0.000000000000000000e+00 -3.409285112944587803e-01 0.000000000000000000e+00
5.000000000000000278e-02 -5.619105587262955837e-01 0.000000000000000000e+00 -3.343650125493987102e-01 0.000000000000000000e+00
4.666666666666666879e-02 -5.644498548112092395e-01 0.000000000000000000e+00 -3.387406783794387755e-01 0.000000000000000000e+00
4.833333333333333925e-02 -5.631802067687524671e-01 0.000000000000000000e+00 -3.365528454644187706e-01 0.000000000000000000e+00
5.000000000000000278e-02 -5.619105587262955837e-01 0.000000000000000000e+00 -3.343650125493987102e-01 0.000000000000000000e+00
5.500000000000000028e-02 -5.581016145989251553e-01 0.000000000000000000e+00 -3.278311910368821858e-01 -3.390325227237937908e-04
5.166666666666667324e-02 -5.606409106838388112e-01 0.000000000000000000e+00 -3.321771796343787053e-01 0.000000000000000000e+00
5.333333333333333676e-02 -5.593712626413820388e-01 0.000000000000000000e+00 -3.299895239914827361e-01 -1.226009939300950325e-05
5.500000000000000028e-02 -5.581016145989251553e-01 0.000000000000000000e+00 -3.278311910368821858e-01 -3.390325227237937908e-04
6.000000000000000472e-02 -5.542986906223190680e-01 -1.226589587720502137e-04 -3.237753975092099168e-01 -5.004160183501252072e-03
5.666666666666667074e-02 -5.568319665564683829e-01 0.000000000000000000e+00 -3.258721731162607105e-01 -1.284562024232128400e-03
5.833333333333333426e-02 -5.555624089503906626e-01 -7.861134390134327170e-06 -3.244654630771348081e-01 -2.937664474979595139e-03
6.000000000000000472e-02 -5.542986906223190680e-01 -1.226589587720502137e-04 -3.237753975092099168e-01 -5.004160183501252072e-03
6.500000000000000222e-02 -5.508836315687275498e-01 -1.667599964219454141e-03 -3.236168798055655271e-01 -1.155868606883470387e-02
6.166666666666666824e-02 -5.530629089564049750e-01 -4.081708439682529940e-04 -3.236168798055655271e-01 -7.183020238794658556e-03
6.333333333333333870e-02 -5.519001439001530729e-01 -9.123636667295752147e-04 -3.236168798055655271e-01 -9.370853153814681646e-03
6.500000000000000222e-02 -5.508836315687275498e-01 -1.667599964219454141e-03 -3.236168798055655271e-01 -1.155868606883470387e-02
7.000000000000000666e-02 -5.492322026672470381e-01 -5.028015120295464824e-03 -3.241765222473396157e-01 -1.800822774072368543e-02
6.666666666666666574e-02 -5.500898615103767542e-01 -2.654191141205896991e-03 -3.236168798055655271e-01 -1.374651898385478854e-02
6.833333333333334314e-02 -5.495482516869085732e-01 -3.799816202238472627e-03 -3.236168798055655271e-01 -1.593435189887481077e-02
7.000000000000000666e-02 -5.492322026672470381e-01 -5.028015120295464824e-03 -3.241765222473396157e-01 -1.800822774072368543e-02
7.500000000000001110e-02 -5.495069887100013650e-01 -8.759912897812851748e-03 -3.294172107619978140e-01 -2.189252971039120158e-02
7.166666666666667018e-02 -5.490941049543394126e-01 -6.289330776187881424e-03 -3.257403178476444006e-01 -1.952222189392034332e-02
7.333333333333333370e-02 -5.491209781893412467e-01 -7.556664781724246362e-03 -3.275777013677962368e-01 -2.070888753961438317e-02
7.500000000000001110e-02 -5.495069887100013650e-01 -8.759912897812851748e-03 -3.294172107619978140e-01 -2.189252971039120158e-02
8.000000000000000167e-02 -5.522327694061339720e-01 -1.136130030261396640e-02 -3.328538745704764934e-01 -2.720627526080711747e-02
7.666666666666667462e-02 -5.502484594759724512e-01 -9.785519633525689709e-03 -3.310856560908514989e-01 -2.330226703844004085e-02
7.833333333333333814e-02 -5.511968436064228483e-01 -1.062760461410767673e-02 -3.323201864819311790e-01 -2.509633628385719850e-02
8.000000000000000167e-02 -5.522327694061339720e-01 -1.136130030261396640e-02 -3.328538745704764934e-01 -2.720627526080711747e-02
8.500000000000000611e-02 -5.551808824614498095e-01 -1.374571191305439324e-02 -3.303417020246445235e-01 -3.291581208784596230e-02
8.166666666666666519e-02 -5.532858365317843141e-01 -1.207053302328784175e-02 -3.327280544270561080e-01 -2.938418972926238118e-02
8.333333333333334259e-02 -5.542972343458294482e-01 -1.283718377989304278e-02 -3.318960826957229049e-01 -3.139073583045356303e-02
8.500000000000000611e-02 -5.551808824614498095e-01 -1.374571191305439324e-02 -3.303417020246445235e-01 -3.291581208784596230e-02
9.000000000000001055e-02 -5.559021483256040286e-01 -1.735549008253918501e-02 -3.260974172332317123e-01 -3.765112143122553018e-02
8.666666666666666963e-02 -5.557955262686850029e-01 -1.485063823227891072e-02 -3.285388805196775008e-01 -3.415503056051545638e-02
8.833333333333333315e-02 -5.560205579668888731e-01 -1.609459590675097265e-02 -3.269635782926303413e-01 -3.565947116022848140e-02
9.000000000000001055e-02 -5.559021483256040286e-01 -1.735549008253918501e-02 -3.260974172332317123e-01 -3.765112143122553018e-02
9.500000000000000111e-02 -5.532781920363137873e-01 -1.989338491810115420e-02 -3.278908427995418373e-01 -4.373570868610379692e-02
9.166666666666667407e-02 -5.553730450317085898e-01 -1.849845823047709809e-02 -3.259801482775855908e-01 -3.982450195291335759e-02
9.333333333333333759e-02 -5.544038865891629531e-01 -1.930659980355307545e-02 -3.267740798332175456e-01 -4.185523511523701889e-02
9.500000000000000111e-02 -5.532781920363137873e-01 -1.989338491810115420e-02 -3.278908427995418373e-01 -4.373570868610379692e-02
1.000000000000000056e-01 -5.513954844912403175e-01 -2.294798109724806301e-02 -3.317662372705261764e-01 -4.903027200412035658e-02
9.666666666666667851e-02 -5.522436017118792506e-01 -2.062057348520595496e-02 -3.291271876295899235e-01 -4.554048940942261731e-02
9.833333333333334203e-02 -5.515948352733121007e-01 -2.169849790992614894e-02 -3.304270933388224196e-01 -4.730019264869702450e-02
1.000000000000000056e-01 -5.513954844912403175e-01 -2.294798109724806301e-02 -3.317662372705261764e-01 -4.903027200412035658e-02
1.050000000000000100e-01 -5.531134140373722419e-01 -2.626325796961484146e-02 -3.359108770315737402e-01 -5.411935555985465662e-02
1.016666666666666691e-01 -5.516895192680036919e-01 -2.416659380638301949e-02 -3.331315152394934143e-01 -5.073982336809575167e-02
1.033333333333333465e-01 -5.523471331262621575e-01 -2.525123898500420891e-02 -3.345148724940117946e-01 -5.243478773714125435e-02
1.050000000000000100e-01 -5.531134140373722419e-01 -2.626325796961484146e-02 -3.359108770315737402e-01 -5.411935555985465662e-02
1.100000000000000006e-01 -5.556516239482169883e-01 -2.910179576653857195e-02 -3.401395879260903921e-01 -5.913904487763805423e-02
1.066666666666666735e-01 -5.539320003089943656e-01 -2.723367474665873422e-02 -3.373155916223870010e-01 -5.579666968801317434e-02
1.083333333333333370e-01 -5.547815912857172460e-01 -2.817713115034934171e-02 -3.387259838639675724e-01 -5.746921381601113876e-02
1.100000000000000006e-01 -5.556516239482169883e-01 -2.910179576653857195e-02 -3.401395879260903921e-01 -5.913904487763805423e-02
1.150000000000000050e-01 -5.583332211063327666e-01 -3.180660241467182792e-02 -3.443795545554494408e-01 -6.414925051843640980e-02
1.116666666666666780e-01 -5.565359842680416280e-01 -3.001277837674245358e-02 -3.415542945620213544e-01 -6.080794211459905618e-02
1.133333333333333415e-01 -5.574307525220262294e-01 -3.091354628712225661e-02 -3.429682102685304712e-01 -6.247750937017232387e-02
1.150000000000000050e-01 -5.583332211063327666e-01 -3.180660241467182792e-02 -3.443795545554494408e-01 -6.414925051843640980e-02
1.200000000000000094e-01 -5.610691210536185025e-01 -3.445664488711416146e-02 -3.485803664784331013e-01 -6.919227709898835565e-02
1.166666666666666685e-01 -5.592414065070093754e-01 -3.269384609497073130e-02 -3.457865774036747997e-01 -6.582462979294374794e-02
1.183333333333333459e-01 -5.601537822185714832e-01 -3.357678128986395227e-02 -3.471874852443586068e-01 -6.750512468249146580e-02
1.200000000000000094e-01 -5.610691210536185025e-01 -3.445664488711416146e-02 -3.485803664784331013e-01 -6.919227709898835565e-02
1.250000000000000000e-01 -5.638232672178129512e-01 -3.708775246509365270e-02 -3.526880632798874426e-01 -7.431127686160211854e-02
1.216666666666666730e-01 -5.619863958855004782e-01 -3.533449034945112394e-02 -3.499631079875324402e-01 -7.088774786271836992e-02
1.233333333333333365e-01 -5.629047134025410015e-01 -3.621124517207750804e-02 -3.513332925664160999e-01 -7.259337989099318156e-02
1.250000000000000000e-01 -5.638232672178129512e-01 -3.708775246509365270e-02 -3.526880632798874426e-01 -7.431127686160211854e-02
1.300000000000000044e-01 -5.665728865174528561e-01 -3.972358460098969479e-02 -3.566200209937510079e-01 -7.956598495122124692e-02
1.266666666666666774e-01 -5.647413024806202664e-01 -3.796480278818005483e-02 -3.540239329809291569e-01 -7.604390692326805368e-02
1.283333333333333548e-01 -5.656580871323785287e-01 -3.884316011764320231e-02 -3.553365023866476013e-01 -7.779424608949264686e-02
1.300000000000000044e-01 -5.665728865174528561e-01 -3.972358460098969479e-02 -3.566200209937510079e-01 -7.956598495122124692e-02
1.350000000000000089e-01 -5.692974594888126072e-01 -4.238526329151406230e-02 -3.601989489993530635e-01 -8.506505101186094542e-02
1.316666666666666818e-01 -5.674849388290142960e-01 -4.060685411297900588e-02 -3.578666648995023070e-01 -8.136383846540808096e-02
1.333333333333333315e-01 -5.683934291249823634e-01 -4.149378635929180936e-02 -3.590652718622857065e-01 -8.319402756029795065e-02
1.350000000000000089e-01 -5.692974594888126072e-01 -4.238526329151406230e-02 -3.601989489993530635e-01 -8.506505101186094542e-02
1.400000000000000133e-01 -5.719717116461049411e-01 -4.509740328422005146e-02 -3.627885836433072386e-01 -9.106951123100731627e-02
1.366666666666666863e-01 -5.701960123057366880e-01 -4.328225989385933031e-02 -3.612400849205376629e-01 -8.698892762046621374e-02
1.383333333333333359e-01 -5.710879024085797617e-01 -4.418588004215488058e-02 -3.621385335370693181e-01 -8.898295399853595189e-02
1.400000000000000133e-01 -5.719717116461049411e-01 -4.509740328422005146e-02 -3.627885836433072386e-01 -9.106951123100731627e-02
1.450000000000000178e-01 -5.745546648082942021e-01 -4.789635340006345721e-02 -3.625021436611485792e-01 -9.759043633237073079e-02
1.416666666666666630e-01 -5.728456954712053406e-01 -4.601834836574745374e-02 -3.629587194744181566e-01 -9.324413137941728325e-02
1.433333333333333404e-01 -5.737076438566408587e-01 -4.695056274504485344e-02 -3.628245901386243366e-01 -9.542724122999746150e-02
1.450000000000000178e-01 -5.745546648082942021e-01 -4.789635340006345721e-02 -3.625021436611485792e-01 -9.759043633237073079e-02
1.500000000000000222e-01 -5.769574766885569028e-01 -5.085020723990892749e-02 -3.608861189829395411e-01 -1.039490909078293751e-01
1.466666666666666674e-01 -5.753828301232016829e-01 -4.885868532125019897e-02 -3.619982902010943637e-01 -9.971894628231565971e-02
1.483333333333333448e-01 -5.761865603974547501e-01 -4.984149506189822221e-02 -3.613983881052387215e-01 -1.018229044255620497e-01
1.500000000000000222e-01 -5.769574766885569028e-01 -5.085020723990892749e-02 -3.608861189829395411e-01 -1.039490909078293751e-01
1.549999999999999989e-01 -5.788702810140341493e-01 -5.413109943155443304e-02 -3.619299288359953404e-01 -1.102224447162275106e-01
1.516666666666666718e-01 -5.776820479890144577e-01 -5.189261740539724554e-02 -3.606555782402618426e-01 -1.061224585515819913e-01
1.533333333333333492e-01 -5.783361490589394860e-01 -5.298040061006739632e-02 -3.609392730525980419e-01 -1.082794842082134973e-01
1.549999999999999989e-01 -5.788702810140341493e-01 -5.413109943155443304e-02 -3.619299288359953404e-01 -1.102224447162275106e-01
1.600000000000000033e-01 -5.788370229796677702e-01 -5.786464464463578206e-02 -3.661209931409385443e-01 -1.152691742972973138e-01
1.566666666666666763e-01 -5.791616510737400692e-01 -5.536239639757516845e-02 -3.632622795121105974e-01 -1.119565244108866181e-01
1.583333333333333537e-01 -5.791167101233780645e-01 -5.663015941011393523e-02 -3.646919934756748805e-01 -1.136125318616863500e-01
1.600000000000000033e-01 -5.788370229796677702e-01 -5.786464464463578206e-02 -3.661209931409385443e-01 -1.152691742972973138e-01
1.650000000000000078e-01 -5.769481132852762872e-01 -6.108848659934806163e-02 -3.701032636368216666e-01 -1.204826704538380922e-01
1.616666666666666807e-01 -5.781275390646569701e-01 -5.890600751500139898e-02 -3.675089680407743753e-01 -1.169602557104976043e-01
1.633333333333333304e-01 -5.773240997248110240e-01 -5.988211511586034180e-02 -3.688386342945533247e-01 -1.186975168775131206e-01
1.650000000000000078e-01 -5.769481132852762872e-01 -6.108848659934806163e-02 -3.701032636368216666e-01 -1.204826704538380922e-01
1.700000000000000122e-01 -5.780703453624056465e-01 -6.448993818594914162e-02 -3.735052796102977801e-01 -1.260923304681810797e-01
1.666666666666666852e-01 -5.768543271506395564e-01 -6.235356259694563308e-02 -3.713014425361734761e-01 -1.223130965230407458e-01
1.683333333333333348e-01 -5.772316479428875047e-01 -6.353927910933658552e-02 -3.724345256959083472e-01 -1.241845319439748713e-01
1.700000000000000122e-01 -5.780703453624056465e-01 -6.448993818594914162e-02 -3.735052796102977801e-01 -1.260923304681810797e-01
1.750000000000000167e-01 -5.808721885580018229e-01 -6.706989751854040838e-02 -3.763786736958085744e-01 -1.319914173940516799e-01
1.716666666666666896e-01 -5.790009092677922409e-01 -6.535356087997915009e-02 -3.745171257841263812e-01 -1.280320300593737748e-01
1.733333333333333393e-01 -5.799431016134332095e-01 -6.620460369100746034e-02 -3.754737123195330262e-01 -1.299995820750551034e-01
1.750000000000000167e-01 -5.808721885580018229e-01 -6.706989751854040838e-02 -3.763786736958085744e-01 -1.319914173940516799e-01
1.800000000000000211e-01 -5.834999664069890901e-01 -6.982512213669667123e-02 -3.788176445953923555e-01 -1.380837248239932813e-01
1.766666666666666663e-01 -5.817776896666023712e-01 -6.795981451982040233e-02 -3.772355007497295576e-01 -1.340044369765259757e-01
1.783333333333333437e-01 -5.826544740975420078e-01 -6.887802397225492590e-02 -3.780474755924224106e-01 -1.360359705396785301e-01
1.800000000000000211e-01 -5.834999664069890901e-01 -6.982512213669667123e-02 -3.788176445953923555e-01 -1.380837248239932813e-01
1.850000000000000255e-01 -5.858411808656316389e-01 -7.282765986470331188e-02 -3.809042175689549836e-01 -1.443059740390631729e-01
1.816666666666666707e-01 -5.843130130815550327e-01 -7.080021703792233057e-02 -3.795488133224304006e-01 -1.401457316135596709e-01
1.833333333333333481e-01 -5.850933280163692629e-01 -7.180170180077946607e-02 -3.802435536969399621e-01 -1.422202999400071777e-01
1.850000000000000255e-01 -5.858411808656316389e-01 -7.282765986470331188e-02 -3.809042175689549836e-01 -1.443059740390631729e-01
1.900000000000000022e-01 -5.878973745885650581e-01 -7.603254299262537930e-02 -3.827023188695130029e-01 -1.506178813774111946e-01
1.866666666666666752e-01 -5.865572038204571736e-01 -7.387608561186347067e-02 -3.815329532043850169e-01 -1.464014972537721337e-01
1.883333333333333526e-01 -5.872422638075265322e-01 -7.494500551486547868e-02 -3.821317226579118431e-01 -1.485057814623219896e-01
1.900000000000000022e-01 -5.878973745885650581e-01 -7.603254299262537930e-02 -3.827023188695130029e-01 -1.506178813774111946e-01
1.950000000000000067e-01 -5.896941765772805155e-01 -7.939009543693158200e-02 -3.842607922550900224e-01 -1.569933369981846849e-01
1.916666666666666796e-01 -5.885236350324264398e-01 -7.713695047759568102e-02 -3.832463818586456794e-01 -1.527369730196867781e-01
1.933333333333333570e-01 -5.891221854218651188e-01 -7.825662216375757485e-02 -3.837654137123951981e-01 -1.548623357097696218e-01
1.950000000000000067e-01 -5.896941765772805155e-01 -7.939009543693158200e-02 -3.842607922550900224e-01 -1.569933369981846849e-01
2.000000000000000111e-01 -5.912620527990261055e-01 -8.286071853023714573e-02 -3.856171729193010878e-01 -1.634149200002977531e-01
1.966666666666666841e-01 -5.902407482531103478e-01 -8.053604584930375287e-02 -3.847337833976173793e-01 -1.591294200358268074e-01
1.983333333333333337e-01 -5.907630143027770009e-01 -8.169327862465507184e-02 -3.851855522259535758e-01 -1.612700929674023842e-01
2.000000000000000111e-01 -5.912620527990261055e-01 -8.286071853023714573e-02 -3.856171729193010878e-01 -1.634149200002977531e-01
2.050000000000000155e-01 -5.926299333159257277e-01 -8.641509971317687389e-02 -3.868007036281430611e-01 -1.698706582192611170e-01
2.016666666666666885e-01 -5.917388997772852210e-01 -8.403739923196537620e-02 -3.860296376012978259e-01 -1.655635138626146974e-01
2.033333333333333381e-01 -5.921945456153583365e-01 -8.522245279611159741e-02 -3.864238642299425708e-01 -1.677155294145555309e-01
2.050000000000000155e-01 -5.926299333159257277e-01 -8.641509971317687389e-02 -3.868007036281430611e-01 -1.698706582192611170e-01
2.100000000000000200e-01 -5.938232657968770534e-01 -9.003194303636531670e-02 -3.878345265708920686e-01 -1.763520977061121264e-01
2.066666666666666929e-01 -5.930459581465433727e-01 -8.761463963953930456e-02 -3.871609457500194140e-01 -1.720286239142958251e-01
2.083333333333333426e-01 -5.934434682316940268e-01 -8.882044293871961538e-02 -3.875053252697231443e-01 -1.741891782527420218e-01
2.100000000000000200e-01 -5.938232657968770534e-01 -9.003194303636531670e-02 -3.878345265708920686e-01 -1.763520977061121264e-01
2.150000000000000244e-01 -5.948637540685279834e-01 -9.369576538601803728e-02 -3.887372410752579777e-01 -1.828531235718891812e-01
2.116666666666666696e-01 -5.941861088432073279e-01 -9.124862956186444163e-02 -3.881491882064079801e-01 -1.785171805401235545e-01
2.133333333333333470e-01 -5.945327130902019475e-01 -9.247004222764929060e-02 -3.884499068901601793e-01 -1.806842442896700873e-01
2.150000000000000244e-01 -5.948637540685279834e-01 -9.369576538601803728e-02 -3.887372410752579777e-01 -1.828531235718891812e-01
2.200000000000000011e-01 -5.957696951659668949e-01 -9.739521332531891895e-02 -3.895240124929056358e-01 -1.893692188011595057e-01
2.166666666666666741e-01 -5.951798692777101607e-01 -9.492542320018157453e-02 -3.890117141665635492e-01 -1.850236681863303145e-01
2.183333333333333515e-01 -5.954816603482199211e-01 -9.615867536604735810e-02 -3.892738174096265769e-01 -1.871957414599389469e-01
2.200000000000000011e-01 -5.957696951659668949e-01 -9.739521332531891895e-02 -3.895240124929056358e-01 -1.893692188011595057e-01
2.250000000000000056e-01 -5.965564774120155622e-01 -1.011218648355244193e-01 -3.902073700614578922e-01 -1.958969849973057065e-01
2.216666666666666785e-01 -5.960445099305305972e-01 -9.863475691393512601e-02 -3.897627338956581311e-01 -1.915439864333403908e-01
2.233333333333333559e-01 -5.963066111286950965e-01 -9.987705139570846047e-02 -3.899903910099173920e-01 -1.937199402824185124e-01
2.250000000000000056e-01 -5.965564774120155622e-01 -1.011218648355244193e-01 -3.902073700614578922e-01 -1.958969849973057065e-01
2.300000000000000100e-01 -5.972370723228950240e-01 -1.048693944976309828e-01 -3.907977890821697775e-01 -2.024338242005413735e-01
2.266666666666666829e-01 -5.967945613725300635e-01 -1.023689857716542639e-01 -3.904140358517125819e-01 -1.980750330854239016e-01
2.283333333333333603e-01 -5.970212912145150819e-01 -1.036182211512747531e-01 -3.906107333398761705e-01 -2.002540041477788024e-01
2.300000000000000100e-01 -5.972370723228950240e-01 -1.048693944976309828e-01 -3.907977890821697775e-01 -2.024338242005413735e-01
2.350000000000000144e-01 -5.978224649466591378e-01 -1.086329932326223630e-01 -3.913041221001147263e-01 -2.089777224844466819e-01
2.316666666666666874e-01 -5.974422887307373475e-01 -1.061223442809142575e-01 -3.909755125432544665e-01 -2.046144250722770064e-01
2.333333333333333370e-01 -5.976373044895137987e-01 -1.073769224683785994e-01 -3.911441972929706190e-01 -2.067957438668907855e-01
2.350000000000000144e-01 -5.978224649466591378e-01 -1.086329932326223630e-01 -3.913041221001147263e-01 -2.089777224844466819e-01
2.400000000000000189e-01 -5.983220118324866776e-01 -1.124089624290400408e-01 -3.917339229862963901e-01 -2.155270995236436560e-01
2.366666666666666918e-01 -5.979980979352660375e-01 -1.098904317987413476e-01 -3.914555519335782829e-01 -2.111603071925527986e-01
2.383333333333333415e-01 -5.981645148811606250e-01 -1.111491234145376011e-01 -3.915987388800298841e-01 -2.133434482423097467e-01
2.400000000000000189e-01 -5.983220118324866776e-01 -1.124089624290400408e-01 -3.917339229862963901e-01 -2.155270995236436560e-01
2.450000000000000233e-01 -5.987437321703508175e-01 -1.161944271208280866e-01 -3.920936939697592938e-01 -2.220807019386917824e-01
2.416666666666666685e-01 -5.984708704169497961e-01 -1.136698514669628318e-01 -3.918613330336754852e-01 -2.177112182552236042e-01
2.433333333333333459e-01 -5.986113587316554963e-01 -1.149317006878675801e-01 -3.919811872506472894e-01 -2.198957647050844288e-01
2.450000000000000233e-01 -5.987437321703508175e-01 -1.161944271208280866e-01 -3.920936939697592938e-01 -2.220807019386917824e-01
2.500000000000000000e-01 -5.990945423953401017e-01 -1.199871308584537222e-01 -3.923890764379145968e-01 -2.286375263202847785e-01
2.466666666666666730e-01 -5.988682341925115615e-01 -1.174579540655424081e-01 -3.921990522338089091e-01 -2.242659955909573899e-01
2.483333333333333504e-01 -5.989850970385820483e-01 -1.187222105529127658e-01 -3.922974523559612514e-01 -2.264516136600465135e-01
2.500000000000000000e-01 -5.990945423953401017e-01 -1.199871308584537222e-01 -3.923890764379145968e-01 -2.286375263202847785e-01
2.550000000000000044e-01 -5.993804447999129259e-01 -1.237852871639862490e-01 -3.926250001248789423e-01 -2.351967627727926113e-01
2.516666666666667052e-01 -5.991967820150875257e-01 -1.212526540625577243e-01 -3.924740988498349181e-01 -2.308237057523114255e-01
2.533333333333333548e-01 -5.992920182921546157e-01 -1.225187236528519213e-01 -3.925526866753888955e-01 -2.330101259886087905e-01
2.550000000000000044e-01 -5.993804447999129259e-01 -1.237852871639862490e-01 -3.926250001248789423e-01 -2.351967627727926113e-01
2.600000000000000089e-01 -5.996066794032602898e-01 -1.275874706211775067e-01 -3.928058010974062042e-01 -2.417577528990812186e-01
2.566666666666667096e-01 -5.994622467912718022e-01 -1.250522958509439619e-01 -3.926911929191914674e-01 -2.373835934313685281e-01
2.583333333333333592e-01 -5.995376016654081486e-01 -1.263197043924349505e-01 -3.927514126469948685e-01 -2.395705967565183725e-01
2.600000000000000089e-01 -5.996066794032602898e-01 -1.275874706211775067e-01 -3.928058010974062042e-01 -2.417577528990812186e-01
2.650000000000000133e-01 -5.997778466883547654e-01 -1.313925360635837536e-01 -3.929353160514241772e-01 -2.483199581156672886e-01
2.616666666666666585e-01 -5.996696429741305012e-01 -1.288555552784523550e-01 -3.928544945701160085e-01 -2.439450432703877125e-01
2.633333333333333637e-01 -5.997266487155441528e-01 -1.301239217903413792e-01 -3.928976241647957335e-01 -2.461324504524962653e-01
2.650000000000000133e-01 -5.997778466883547654e-01 -1.313925360635837536e-01 -3.929353160514241772e-01 -2.483199581156672886e-01
2.700000000000000178e-01 -5.998980072822986953e-01 -1.351995579240641843e-01 -3.930169584127377602e-01 -2.548829354684304938e-01
2.666666666666666630e-01 -5.998233810089280693e-01 -1.326613662991952269e-01 -3.929676917230323641e-01 -2.505075509426136771e-01
2.683333333333333681e-01 -5.998633901600752827e-01 -1.339303828218965375e-01 -3.929948682322281228e-01 -2.526952145588206022e-01
2.700000000000000178e-01 -5.998980072822986953e-01 -1.351995579240641843e-01 -3.930169584127377602e-01 -2.548829354684304938e-01
2.750000000000000222e-01 -5.999707633608748480e-01 -1.390077842235935834e-01 -3.930537803088801074e-01 -2.614463189686077604e-01
2.716666666666666674e-01 -5.999273604467680876e-01 -1.364688657226689195e-01 -3.930340710870953158e-01 -2.570707009950710664e-01
2.733333333333333726e-01 -5.999515729113468199e-01 -1.377382820281000120e-01 -3.930463112615139032e-01 -2.592584992273340161e-01
2.750000000000000222e-01 -5.999707633608748480e-01 -1.390077842235935834e-01 -3.930537803088801074e-01 -2.614463189686077604e-01
2.800000000000000266e-01 -5.999993255167946904e-01 -1.428166013116106414e-01 -3.906741352026207870e-01 -2.669776958921573629e-01
2.766666666666666718e-01 -5.999850461328276596e-01 -1.402773511545589991e-01 -3.930565761407334158e-01 -2.636341496898432224e-01
2.783333333333333770e-01 -5.999945314293753107e-01 -1.415469630265734635e-01 -3.924076616316458654e-01 -2.656692631678334582e-01
2.800000000000000266e-01 -5.999993255167946904e-01 -1.428166013116106414e-01 -3.906741352026207870e-01 -2.669776958921573629e-01
2.850000000000000311e-01 -5.988033715033789228e-01 -1.462864366410082662e-01 -3.843565292464030114e-01 -2.686592073837436034e-01
2.816666666666666763e-01 -5.999617942831371176e-01 -1.440845395914006344e-01 -3.886361192165865286e-01 -2.677656255417114606e-01
2.833333333333333259e-01 -5.995781385983700584e-01 -1.452878516619485749e-01 -3.865124190671700988e-01 -2.682883112118650271e-01
2.850000000000000311e-01 -5.988033715033789228e-01 -1.462864366410082662e-01 -3.843565292464030114e-01 -2.686592073837436034e-01
2.900000000000000355e-01 -5.954335450987557898e-01 -1.479873060627194259e-01 -3.778275535734959556e-01 -2.693168416628362039e-01
2.866666666666666807e-01 -5.977803448028506939e-01 -1.470336871256233968e-01 -3.821862126114261016e-01 -2.689346010576903478e-01
2.883333333333333304e-01 -5.966357425548299842e-01 -1.475805013842517166e-01 -3.800087492764389063e-01 -2.691468384645444023e-01
2.900000000000000355e-01 -5.954335450987557898e-01 -1.479873060627194259e-01 -3.778275535734959556e-01 -2.693168416628362039e-01
2.950000000000000400e-01 -5.917013998815621179e-01 -1.487319855551927639e-01 -3.712758181096632581e-01 -2.697085394165184558e-01
2.916666666666666852e-01 -5.942025468988407777e-01 -1.482972657552095452e-01 -3.756443897390808750e-01 -2.694595703817208587e-01
2.933333333333333348e-01 -5.929562397479887226e-01 -1.485390115836427161e-01 -3.734602594340951653e-01 -2.695867658292707691e-01
2.950000000000000400e-01 -5.917013998815621179e-01 -1.487319855551927639e-01 -3.712758181096632581e-01 -2.697085394165184558e-01
3.000000000000000444e-01 -5.879148681284228628e-01 -1.491410494680026066e-01 -3.647267437151031078e-01 -2.701401875231080330e-01
2.966666666666666896e-01 -5.904416572548519815e-01 -1.488900433270057277e-01 -3.690916138349362718e-01 -2.698344666452988649e-01
2.983333333333333393e-01 -5.891790688412054111e-01 -1.490236201950656536e-01 -3.669082763461040120e-01 -2.699745321089651040e-01
3.000000000000000444e-01 -5.879148681284228628e-01 -1.491410494680026066e-01 -3.647267437151031078e-01 -2.701401875231080330e-01
3.049999999999999933e-01 -5.841196816343547926e-01 -1.494644277031735580e-01 -3.582186369676006454e-01 -2.709672741835257304e-01
3.016666666666666941e-01 -5.866498538499765880e-01 -1.492494107292186289e-01 -3.625486442600691639e-01 -2.703458480166868183e-01
3.033333333333333437e-01 -5.853846145258108091e-01 -1.493551251209723207e-01 -3.603770927336046870e-01 -2.706114244471474195e-01
3.049999999999999933e-01 -5.841196816343547926e-01 -1.494644277031735580e-01 -3.582186369676006454e-01 -2.709672741835257304e-01
3.099999999999999978e-01 -5.803342446248552777e-01 -1.498830545764731625e-01 -3.522312737488818568e-01 -2.734264281897701987e-01
3.066666666666666985e-01 -5.828556644405907816e-01 -1.495838064330752282e-01 -3.560889197209065049e-01 -2.714653311890632970e-01
3.083333333333333481e-01 -5.815934099505533084e-01 -1.497204866573781934e-01 -3.540334954831757530e-01 -2.722081261611770109e-01
3.099999999999999978e-01 -5.803342446248552777e-01 -1.498830545764731625e-01 -3.522312737488818568e-01 -2.734264281897701987e-01
3.150000000000000022e-01 -5.766080738920942306e-01 -1.506553108619324288e-01 -3.529238912109400328e-01 -2.793696106437972282e-01
3.116666666666667029e-01 -5.790804007966863232e-01 -1.500823592430387265e-01 -3.513930170074491266e-01 -2.753898646427136998e-01
3.133333333333333526e-01 -5.778358500649962703e-01 -1.503329289692909854e-01 -3.517596803973820352e-01 -2.775338190695413876e-01
3.150000000000000022e-01 -5.766080738920942306e-01 -1.506553108619324288e-01 -3.529238912109400328e-01 -2.793696106437972282e-01
3.200000000000000067e-01 -5.732848892908124494e-01 -1.524355170293969219e-01 -3.586545487102993368e-01 -2.824188041056978071e-01
3.166666666666667074e-01 -5.754121240856534536e-01 -1.510799429679552663e-01 -3.546319806498052229e-01 -2.807260747789783184e-01
3.183333333333333570e-01 -5.742804312605431782e-01 -1.516526384661756321e-01 -3.565901952023023402e-01 -2.816965765170951208e-01
3.200000000000000067e-01 -5.732848892908124494e-01 -1.524355170293969219e-01 -3.586545487102993368e-01 -2.824188041056978071e-01
3.250000000000000111e-01 -5.723051040812168200e-01 -1.559575188839266435e-01 -3.650249617625230258e-01 -2.839941299276458886e-01
3.216666666666667118e-01 -5.725613924607049210e-01 -1.534713497343449806e-01 -3.607653552154561072e-01 -2.829933156644326431e-01
3.233333333333333615e-01 -5.722412032514775371e-01 -1.546933812388023854e-01 -3.628949201335672781e-01 -2.834947379933856482e-01
3.250000000000000111e-01 -5.723051040812168200e-01 -1.559575188839266435e-01 -3.650249617625230258e-01 -2.839941299276458886e-01
3.300000000000000155e-01 -5.743719495287132881e-01 -1.590538449253392494e-01 -3.698793707224108940e-01 -2.874543777233303787e-01
3.266666666666666607e-01 -5.727184359414604353e-01 -1.571533011825266279e-01 -3.671282620762452709e-01 -2.845939888180522570e-01
3.283333333333333659e-01 -5.734408284576162362e-01 -1.581933496016576790e-01 -3.690870019539829738e-01 -2.855479027555317129e-01
3.300000000000000155e-01 -5.743719495287132881e-01 -1.590538449253392494e-01 -3.698793707224108940e-01 -2.874543777233303787e-01
3.350000000000000200e-01 -5.777171912872642867e-01 -1.608487019229287163e-01 -3.682944739997427441e-01 -2.930852082518837776e-01
3.316666666666666652e-01 -5.754257298369581664e-01 -1.597604729097622800e-01 -3.687851765926154490e-01 -2.892972765627734866e-01
3.333333333333333703e-01 -5.765503206657515145e-01 -1.603488569235211048e-01 -3.676401122507190755e-01 -2.911141644984255317e-01
3.350000000000000200e-01 -5.777171912872642867e-01 -1.608487019229287163e-01 -3.682944739997427441e-01 -2.930852082518837776e-01
3.400000000000000244e-01 -5.813422947550282993e-01 -1.620115166058929412e-01 -3.745153542653003598e-01 -2.949458904522151426e-01
3.366666666666666696e-01 -5.789104204493510375e-01 -1.612821762268702164e-01 -3.702336471116434713e-01 -2.940667757746363020e-01
3.383333333333333748e-01 -5.801207015488970553e-01 -1.616656527888738759e-01 -3.723572161856236185e-01 -2.945876660618370058e-01
3.400000000000000244e-01 -5.813422947550282993e-01 -1.620115166058929412e-01 -3.745153542653003598e-01 -2.949458904522151426e-01
3.450000000000000289e-01 -5.850428000966941822e-01 -1.629128137497567186e-01 -3.809693363368037433e-01 -2.961074910707882646e-01
3.416666666666666741e-01 -5.825714582660457275e-01 -1.623295000579396408e-01 -3.766807195134088682e-01 -2.952586148189898507e-01
3.433333333333333792e-01 -5.838056020220130371e-01 -1.626276140979174556e-01 -3.788401919881009827e-01 -2.956089084374479148e-01
3.450000000000000289e-01 -5.850428000966941822e-01 -1.629128137497567186e-01 -3.809693363368037433e-01 -2.961074910707882646e-01
3.500000000000000333e-01 -5.887574508180704047e-01 -1.637550172208763755e-01 -3.837974560700309623e-01 -3.011111919568070783e-01
3.466666666666666785e-01 -5.862814820735164911e-01 -1.631915108287951000e-01 -3.829442898680147644e-01 -2.970226611054377353e-01
3.483333333333333282e-01 -5.875202063004080211e-01 -1.634700203780012906e-01 -3.837974560700309623e-01 -2.989233590417870734e-01
3.500000000000000333e-01 -5.887574508180704047e-01 -1.637550172208763755e-01 -3.837974560700309623e-01 -3.011111919568070783e-01
3.550000000000000377e-01 -5.924374082133552211e-01 -1.647345478762279325e-01 -3.837974560700309623e-01 -3.076746907018671484e-01
3.516666666666666829e-01 -5.899913599544055476e-01 -1.640540902267729195e-01 -3.837974560700309623e-01 -3.032990248718271387e-01
3.533333333333333326e-01 -5.912193534391940730e-01 -1.643765248917550825e-01 -3.837974560700309623e-01 -3.054868577868471435e-01
3.550000000000000377e-01 -5.924374082133552211e-01 -1.647345478762279325e-01 -3.837974560700309623e-01 -3.076746907018671484e-01
3.600000000000000422e-01 -5.959198565763995648e-01 -1.662491314799946496e-01 -3.815334736739916521e-01 -3.132006466065889172e-01
3.566666666666666874e-01 -5.936385507950256990e-01 -1.651454983773797403e-01 -3.837974560700309623e-01 -3.098625236168872088e-01
3.583333333333333370e-01 -5.948092744956203770e-01 -1.656358907816272708e-01 -3.832919166442823045e-01 -3.119497499904446691e-01
3.600000000000000422e-01 -5.959198565763995648e-01 -1.662491314799946496e-01 -3.815334736739916521e-01 -3.132006466065889172e-01
3.650000000000000466e-01 -5.976623779273797510e-01 -1.693869073370900258e-01 -3.768542592549164461e-01 -3.170258945790370153e-01
3.616666666666666918e-01 -5.968956464742646295e-01 -1.670564076362766048e-01 -3.794708941041691208e-01 -3.139292405345192050e-01
3.633333333333333415e-01 -5.975514653595996872e-01 -1.681324784246659987e-01 -3.775994886344066770e-01 -3.150249908597429482e-01
3.650000000000000466e-01 -5.976623779273797510e-01 -1.693869073370900258e-01 -3.768542592549164461e-01 -3.170258945790370153e-01
3.700000000000000511e-01 -5.957626334029564319e-01 -1.725951885532344132e-01 -3.799558256575206738e-01 -3.225512534331866354e-01
3.666666666666666963e-01 -5.973118039214981856e-01 -1.706010399359485785e-01 -3.772314747859471518e-01 -3.191659666700472631e-01
3.683333333333333459e-01 -5.966278828388882349e-01 -1.716672621869423099e-01 -3.784348580249992655e-01 -3.209789294126919601e-01
3.700000000000000511e-01 -5.957626334029564319e-01 -1.725951885532344132e-01 -3.799558256575206738e-01 -3.225512534331866354e-01
3.750000000000000000e-01 -5.928244717657059626e-01 -1.750166729174948144e-01 -3.815252693988866461e-01 -3.287125840818218570e-01
3.716666666666667007e-01 -5.948121430707494772e-01 -1.734366101094391432e-01 -3.811348205508240938e-01 -3.243794084634481489e-01
3.733333333333333504e-01 -5.938243353926491164e-01 -1.742341924054578439e-01 -3.814831632141016948e-01 -3.265252096882126365e-01
3.750000000000000000e-01 -5.928244717657059626e-01 -1.750166729174948144e-01 -3.815252693988866461e-01 -3.287125840818218570e-01
3.800000000000000044e-01 -5.898828332384800088e-01 -1.774352663102598260e-01 -3.817360505694559758e-01 -3.352726882282430765e-01
3.766666666666667052e-01 -5.918277355933942996e-01 -1.758031241130783573e-01 -3.815953744630478095e-01 -3.308992910263282017e-01
3.783333333333333548e-01 -5.908445426808377476e-01 -1.766064119993994708e-01 -3.816689313334895028e-01 -3.330858869017975787e-01
3.800000000000000044e-01 -5.898828332384800088e-01 -1.774352663102598260e-01 -3.817360505694559758e-01 -3.352726882282430765e-01
3.850000000000000089e-01 -5.871865711709777225e-01 -1.801224449449546627e-01 -3.818508883849731639e-01 -3.418350265041218417e-01
3.816666666666667096e-01 -5.889490917214960097e-01 -1.782954755744107223e-01 -3.817911826208130188e-01 -3.374598225909127835e-01
3.833333333333333592e-01 -5.880487923052970523e-01 -1.791906018238230702e-01 -3.818304907997414066e-01 -3.396472965507814079e-01
3.850000000000000089e-01 -5.871865711709777225e-01 -1.801224449449546627e-01 -3.818508883849731639e-01 -3.418350265041218417e-01
3.900000000000000133e-01 -5.848628030155331725e-01 -1.831366303760094960e-01 -3.817710258365751841e-01 -3.483976963995127352e-01
3.866666666666667140e-01 -5.863662709626591418e-01 -1.810913834836639369e-01 -3.818495978707995842e-01 -3.440228489273640666e-01
3.883333333333333637e-01 -5.855909359488203902e-01 -1.820966584213774275e-01 -3.818239097901325874e-01 -3.462105183798172559e-01
3.900000000000000133e-01 -5.848628030155331725e-01 -1.831366303760094960e-01 -3.817710258365751841e-01 -3.483976963995127352e-01
3.950000000000000178e-01 -5.829723266206507937e-01 -1.864400134242641671e-01 -3.814173854694345445e-01 -3.549510117360738515e-01
3.916666666666667185e-01 -5.841833130910286664e-01 -1.842090192036145990e-01 -3.816879371770166562e-01 -3.505839316857139454e-01
3.933333333333333681e-01 -5.835531529303837894e-01 -1.853111235156908454e-01 -3.815713132008238806e-01 -3.527686301522113821e-01
3.950000000000000178e-01 -5.829723266206507937e-01 -1.864400134242641671e-01 -3.814173854694345445e-01 -3.549510117360738515e-01
4.000000000000000222e-01 -5.815177005708568325e-01 -1.899577786857281070e-01 -3.806845279223071699e-01 -3.614721685001288654e-01
3.966666666666666674e-01 -5.824402495373386390e-01 -1.875926904516059812e-01 -3.812218149618495366e-01 -3.571300487173558746e-01
3.983333333333333726e-01 -5.819558545778440450e-01 -1.887662116553343594e-01 -3.809795309306812650e-01 -3.593043771963829180e-01
4.000000000000000222e-01 -5.815177005708568325e-01 -1.899577786857281070e-01 -3.806845279223071699e-01 -3.614721685001288654e-01
4.050000000000000266e-01 -5.804627298379994027e-01 -1.936159756744728899e-01 -3.794030537976271766e-01 -3.679063494103826937e-01
4.016666666666666718e-01 -5.811240747069601476e-01 -1.911647954603126198e-01 -3.803296042184147741e-01 -3.636309393629672537e-01
4.033333333333333770e-01 -5.807730835494353538e-01 -1.923848998928776588e-01 -3.799060205568801640e-01 -3.657772665509890775e-01
4.050000000000000266e-01 -5.804627298379994027e-01 -1.936159756744728899e-01 -3.794030537976271766e-01 -3.679063494103826937e-01
4.100000000000000311e-01 -5.797551673807754824e-01 -1.973574402372874625e-01 -3.772678580178125962e-01 -3.741040513355174957e-01
4.066666666666666763e-01 -5.801909744292630400e-01 -1.948561497823172450e-01 -3.788074204856681226e-01 -3.700113264138654712e-01
4.083333333333333814e-01 -5.799557841758407051e-01 -1.961037805653090826e-01 -3.781025626969328202e-01 -3.720821901343583926e-01
4.100000000000000311e-01 -5.797551673807754824e-01 -1.973574402372874625e-01 -3.772678580178125962e-01 -3.741040513355174957e-01
4.150000000000000355e-01 -5.793419308264973200e-01 -2.011430929391468947e-01 -3.741598029164339145e-01 -3.798818438463153480e-01
4.116666666666666807e-01 -5.795871988159462251e-01 -1.986158946126448110e-01 -3.762964551368425115e-01 -3.760641271038553946e-01
4.133333333333333859e-01 -5.794500363198044068e-01 -1.998780820570158767e-01 -3.752578897311844019e-01 -3.779896482370337374e-01
4.150000000000000355e-01 -5.793419308264973200e-01 -2.011430929391468947e-01 -3.741598029164339145e-01 -3.798818438463153480e-01
4.200000000000000400e-01 -5.791759438756010070e-01 -2.049478570971231262e-01 -3.704799058034798920e-01 -3.853126935623787386e-01
4.166666666666666852e-01 -5.792612314247921335e-01 -2.024101503558487225e-01 -3.729993153622131463e-01 -3.817364081481636751e-01
4.183333333333333348e-01 -5.792063867662227139e-01 -2.036785925377471718e-01 -3.717735721734875542e-01 -3.835484862075205781e-01
4.200000000000000400e-01 -5.791759438756010070e-01 -2.049478570971231262e-01 -3.704799058034798920e-01 -3.853126935623787386e-01
4.250000000000000444e-01 -5.792864200851819412e-01 -2.087533872106890065e-01 -3.661807781109933102e-01 -3.902666278340942707e-01
4.216666666666666896e-01 -5.791689561611230719e-01 -2.062174657977638714e-01 -3.691161967599228544e-01 -3.870233155679800308e-01
4.233333333333333393e-01 -5.792027301713874587e-01 -2.074865814248278151e-01 -3.676818113747802319e-01 -3.886751126790313760e-01
4.250000000000000444e-01 -5.792864200851819412e-01 -2.087533872106890065e-01 -3.661807781109933102e-01 -3.902666278340942707e-01
4.300000000000000488e-01 -5.798284263299349206e-01 -2.125214887183252410e-01 -3.665298167032540189e-01 -3.958631717905167768e-01
4.266666666666666941e-01 -5.794192046097872417e-01 -2.100159936112624970e-01 -3.648559373087377211e-01 -3.919638550724758308e-01
4.283333333333333437e-01 -5.796001899730585105e-01 -2.112725988088723361e-01 -3.652891371942678100e-01 -3.940680534704483207e-01
4.300000000000000488e-01 -5.798284263299349206e-01 -2.125214887183252410e-01 -3.665298167032540189e-01 -3.958631717905167768e-01
4.350000000000000533e-01 -5.807865967867755774e-01 -2.162059900282273239e-01 -3.721175451673483514e-01 -3.982158580741553822e-01
4.316666666666666985e-01 -5.801029224343825508e-01 -2.137610350182267693e-01 -3.681281741955880760e-01 -3.973516149742843395e-01
4.333333333333333481e-01 -5.804226584397711441e-01 -2.149896916282408588e-01 -3.700346135411708426e-01 -3.984061339994530160e-01
4.350000000000000533e-01 -5.807865967867755774e-01 -2.162059900282273239e-01 -3.721175451673483514e-01 -3.982158580741553822e-01
4.400000000000000022e-01 -5.821331613632412250e-01 -2.197670958714961487e-01 -3.767880712436565416e-01 -3.937772176606395003e-01
4.366666666666667029e-01 -5.811936912121848930e-01 -2.174085337756857250e-01 -3.735352418279049291e-01 -3.965538276724098754e-01
4.383333333333333526e-01 -5.816428939663135234e-01 -2.185959925333048892e-01 -3.749099660007235157e-01 -3.948556316428564750e-01
4.400000000000000022e-01 -5.821331613632412250e-01 -2.197670958714961487e-01 -3.767880712436565416e-01 -3.937772176606395003e-01
4.450000000000000067e-01 -5.838400507179112298e-01 -2.231703387650261494e-01 -3.833248682629038506e-01 -3.935667486891535338e-01
4.416666666666667074e-01 -5.826634578096759887e-01 -2.209206270649129444e-01 -3.789504961008251516e-01 -3.934907180974045460e-01
4.433333333333333570e-01 -5.832327584688941080e-01 -2.220554170614215117e-01 -3.811381282093886935e-01 -3.935146068448153733e-01
4.450000000000000067e-01 -5.838400507179112298e-01 -2.231703387650261494e-01 -3.833248682629038506e-01 -3.935667486891535338e-01
4.500000000000000111e-01 -5.858799362818968293e-01 -2.263851450055474890e-01 -3.883249286382969290e-01 -3.968529143889071298e-01
4.466666666666667118e-01 -5.844843345522698908e-01 -2.242643017437049302e-01 -3.854849140911191796e-01 -3.938916025556343237e-01
4.483333333333333615e-01 -5.851646220856459024e-01 -2.253362474480602728e-01 -3.873911924539493179e-01 -3.949121399085864792e-01
4.500000000000000111e-01 -5.858799362818968293e-01 -2.263851450055474890e-01 -3.883249286382969290e-01 -3.968529143889071298e-01
4.550000000000000155e-01 -5.882263876627893406e-01 -2.293835846864195616e-01 -3.930498219252215319e-01 -3.998542341229920360e-01
4.516666666666667163e-01 -5.866293090481100592e-01 -2.274099876398952280e-01 -3.888481479268753316e-01 -3.988975846271299863e-01
4.533333333333333659e-01 -5.874117788074347812e-01 -2.284097897516507714e-01 -3.908726525246209449e-01 -3.996697697699936880e-01
4.550000000000000155e-01 -5.882263876627893406e-01 -2.293835846864195616e-01 -3.930498219252215319e-01 -3.998542341229920360e-01
4.600000000000000200e-01 -5.908534577230539764e-01 -2.321395170367231420e-01 -3.976951966793004778e-01 -3.968596651581568491e-01
4.566666666666667207e-01 -5.890721782557329922e-01 -2.303304232088984327e-01 -3.952271914382706752e-01 -3.996719906440330816e-01
4.583333333333333703e-01 -5.899481904196889337e-01 -2.312493726936507843e-01 -3.972543172748415619e-01 -3.989054677426226991e-01
4.600000000000000200e-01 -5.908534577230539764e-01 -2.321395170367231420e-01 -3.976951966793004778e-01 -3.968596651581568491e-01
4.650000000000000244e-01 -5.937349598542972506e-01 -2.346282241572220095e-01 -4.020337952130854098e-01 -3.934883132187235177e-01
4.616666666666666696e-01 -5.917870039957219275e-01 -2.329999572854503376e-01 -3.980539993829457779e-01 -3.947185551691349548e-01
4.633333333333333748e-01 -5.927478399309634716e-01 -2.338298129756903321e-01 -3.998531482007356419e-01 -3.936313059923173818e-01
4.650000000000000244e-01 -5.937349598542972506e-01 -2.346282241572220095e-01 -4.020337952130854098e-01 -3.934883132187235177e-01
4.700000000000000289e-01 -5.968436613693044457e-01 -2.368265594783525163e-01 -4.085907571198746924e-01 -3.936121432722722302e-01
4.666666666666666741e-01 -5.947473387500185060e-01 -2.353943540774453280e-01 -4.042216233486763399e-01 -3.934908861006083391e-01
4.683333333333333792e-01 -5.957839296352900327e-01 -2.361273924820958547e-01 -4.064094556294351457e-01 -3.934892413639577424e-01
4.700000000000000289e-01 -5.968436613693044457e-01 -2.368265594783525163e-01 -4.085907571198746924e-01 -3.936121432722722302e-01
4.750000000000000333e-01 -6.001505970086565833e-01 -2.387135827635433472e-01 -4.115580648444717715e-01 -3.985736354548759519e-01
4.716666666666666785e-01 -5.979254369809480218e-01 -2.374911098913026486e-01 -4.105782465818271221e-01 -3.944563172268449325e-01
4.733333333333333837e-01 -5.990281325926574141e-01 -2.381203380299712069e-01 -4.114968463366549534e-01 -3.963892372957826815e-01
4.750000000000000333e-01 -6.001505970086565833e-01 -2.387135827635433472e-01 -4.115580648444717715e-01 -3.985736354548759519e-01
4.800000000000000377e-01 -6.036246931990834064e-01 -2.402715847080299227e-01 -4.090466432659746188e-01 -4.045689032631610282e-01
4.766666666666666829e-01 -6.012916520240007001e-01 -2.392702327940994245e-01 -4.110815581326793255e-01 -4.007007616813949014e-01
4.783333333333333881e-01 -6.024500934958184617e-01 -2.397897319993327059e-01 -4.101338996851238705e-01 -4.026703833676206212e-01
4.800000000000000377e-01 -6.036246931990834064e-01 -2.402715847080299227e-01 -4.090466432659746188e-01 -4.045689032631610282e-01
4.850000000000000422e-01 -6.072328590155398054e-01 -2.414873176276315925e-01 -4.069967512582459146e-01 -4.107468269197180333e-01
4.816666666666666874e-01 -6.048142014690457424e-01 -2.407153607648008786e-01 -4.080671182417869303e-01 -4.065240988019154234e-01
4.833333333333333370e-01 -6.060173506086983242e-01 -2.411207002379715802e-01 -4.073585596938470443e-01 -4.085916159071467102e-01
4.850000000000000422e-01 -6.072328590155398054e-01 -2.414873176276315925e-01 -4.069967512582459146e-01 -4.107468269197180333e-01
4.900000000000000466e-01 -6.109406193128277263e-01 -2.423531684449291568e-01 -4.079513187230486837e-01 -4.171747394355147520e-01
4.866666666666666918e-01 -6.084594359577404354e-01 -2.418150054395034887e-01 -4.069720387523647620e-01 -4.129325971547376795e-01
4.883333333333333415e-01 -6.096957869066813585e-01 -2.421036370046440178e-01 -4.072772363035151999e-01 -4.150966371137975730e-01
4.900000000000000466e-01 -6.109406193128277263e-01 -2.423531684449291568e-01 -4.079513187230486837e-01 -4.171747394355147520e-01
4.950000000000000511e-01 -6.147132383978781700e-01 -2.428679799910667958e-01 -4.122227913441979807e-01 -4.220091103049185000e-01
4.916666666666666963e-01 -6.121926486948739976e-01 -2.425636397087259089e-01 -4.090172889068683371e-01 -4.190808875658199595e-01
4.933333333333333459e-01 -6.134506049013989104e-01 -2.427351746295799695e-01 -4.104608621633227261e-01 -4.207191634341063136e-01
4.950000000000000511e-01 -6.147132383978781700e-01 -2.428679799910667958e-01 -4.122227913441979807e-01 -4.220091103049185000e-01
5.000000000000000000e-01 -6.185171440592268643e-01 -2.430372841246632443e-01 -4.185160730629912118e-01 -4.235857411381597215e-01
4.966666666666667007e-01 -6.159793264324289197e-01 -2.429623436121437774e-01 -4.142127182530443985e-01 -4.229097285021786723e-01
4.983333333333333504e-01 -6.172476789403900099e-01 -2.430186314974746020e-01 -4.163363201601065766e-01 -4.234241390041065256e-01
5.000000000000000000e-01 -6.185171440592268643e-01 -2.430372841246632443e-01 -4.185160730629912118e-01 -4.235857411381597215e-01
5.050000000000000044e-01 -6.223210495994127012e-01 -2.428679773040059720e-01 -4.248097241350918263e-01 -4.220105043023203995e-01
5.016666666666667052e-01 -6.197866091651692555e-01 -2.430186306239788541e-01 -4.206958586356308039e-01 -4.234245641298983731e-01
5.033333333333334103e-01 -6.210549616333035372e-01 -2.429623418424960435e-01 -4.228195793194328145e-01 -4.229106408610117107e-01
5.050000000000000044e-01 -6.223210495994127012e-01 -2.428679773040059720e-01 -4.248097241350918263e-01 -4.220105043023203995e-01
5.100000000000000089e-01 -6.260936682923258223e-01 -2.423531628950064132e-01 -4.290821471563555645e-01 -4.171770138624309454e-01
5.066666666666667096e-01 -6.235836829972732920e-01 -2.427351710054429790e-01 -4.265719491610173164e-01 -4.207209631376006564e-01
5.083333333333334147e-01 -6.248416390735237469e-01 -2.425636351296447113e-01 -4.280158510019017037e-01 -4.190829785689259568e-01
5.100000000000000089e-01 -6.260936682923258223e-01 -2.423531628950064132e-01 -4.290821471563555645e-01 -4.171770138624309454e-01
5.150000000000000133e-01 -6.298014278910123442e-01 -2.414873090918407961e-01 -4.300377044540883986e-01 -4.107492460511484866e-01
5.116666666666667140e-01 -6.273385005010503335e-01 -2.421036304701220665e-01 -4.297565476698860243e-01 -4.150990151239430381e-01
5.133333333333334192e-01 -6.285748512174104130e-01 -2.418149979088934087e-01 -4.300620688010440285e-01 -4.129350207460673050e-01
5.150000000000000133e-01 -6.298014278910123442e-01 -2.414873090918407961e-01 -4.300377044540883986e-01 -4.107492460511484866e-01
5.200000000000000178e-01 -6.334095926803422483e-01 -2.402715731271446442e-01 -4.279887577598986970e-01 -4.045710351087736245e-01
5.166666666666667185e-01 -6.310169359926278698e-01 -2.411206906903779201e-01 -4.296762814753239401e-01 -4.085939700470223035e-01
5.183333333333333126e-01 -6.322200847899900333e-01 -2.407153502013178459e-01 -4.289680720006930348e-01 -4.065263343669341389e-01
5.200000000000000178e-01 -6.334095926803422483e-01 -2.402715731271446442e-01 -4.279887577598986970e-01 -4.045710351087736245e-01
5.250000000000000222e-01 -6.368836875085347460e-01 -2.387135681469633175e-01 -4.254762617720069806e-01 -3.985760921825353686e-01
5.216666666666667229e-01 -6.345841919666370678e-01 -2.397897194021042788e-01 -4.269014859787566563e-01 -4.026725240138160355e-01
5.233333333333333171e-01 -6.357426329842619239e-01 -2.392702191841411530e-01 -4.259534789399543331e-01 -4.007030643882366072e-01
5.250000000000000222e-01 -6.368836875085347460e-01 -2.387135681469633175e-01 -4.254762617720069806e-01 -3.985760921825353686e-01
5.300000000000000266e-01 -6.401906214587276267e-01 -2.368265419026520657e-01 -4.284410889181375914e-01 -3.936126150280472302e-01
5.266666666666667274e-01 -6.380061513969995657e-01 -2.381203224153532472e-01 -4.255369901793983334e-01 -3.963916772099285724e-01
5.283333333333333215e-01 -6.391088464454105500e-01 -2.374910932895534788e-01 -4.264541783671941810e-01 -3.944580055723221346e-01
5.300000000000000266e-01 -6.401906214587276267e-01 -2.368265419026520657e-01 -4.284410889181375914e-01 -3.936126150280472302e-01
5.350000000000000311e-01 -6.432993209778741228e-01 -2.346282037596166270e-01 -4.349980123239225449e-01 -3.934885245078392213e-01
5.316666666666667318e-01 -6.412503525602617493e-01 -2.361273739477760814e-01 -4.306223514650224793e-01 -3.934892390304723930e-01
5.333333333333333259e-01 -6.422869427798979514e-01 -2.353943346018528282e-01 -4.328101837451857059e-01 -3.934908847724046810e-01
5.350000000000000311e-01 -6.432993209778741228e-01 -2.346282037596166270e-01 -4.349980123239225449e-01 -3.934885245078392213e-01
5.400000000000000355e-01 -6.461808208346460081e-01 -2.321394940058311984e-01 -4.393395690291483913e-01 -3.968580297829967241e-01
5.366666666666667362e-01 -6.442864401724603951e-01 -2.338297916771233387e-01 -4.371786349059045285e-01 -3.936322645250716623e-01
5.383333333333333304e-01 -6.452472753491536039e-01 -2.329999351086018133e-01 -4.389795598025219570e-01 -3.947172466684064629e-01
5.400000000000000355e-01 -6.461808208346460081e-01 -2.321394940058311984e-01 -4.393395690291483913e-01 -3.968580297829967241e-01
5.450000000000000400e-01 -6.488078883739688552e-01 -2.293835592524053890e-01 -4.439833500337226901e-01 -3.998542347503244443e-01
5.416666666666667407e-01 -6.470860873234518529e-01 -2.312493488343531634e-01 -4.397792236119966169e-01 -3.989044344274527143e-01
5.433333333333333348e-01 -6.479620986466745336e-01 -2.303303985481655047e-01 -4.418060065690935234e-01 -3.996717012811384917e-01
5.450000000000000400e-01 -6.488078883739688552e-01 -2.293835592524053890e-01 -4.439833500337226901e-01 -3.998542347503244443e-01
5.500000000000000444e-01 -6.511543370204849746e-01 -2.263851174315732739e-01 -4.487095245967581136e-01 -3.968544749740903210e-01
5.466666666666667451e-01 -6.496224963399617192e-01 -2.284097635736540011e-01 -4.461605452984735432e-01 -3.996700565580214581e-01
5.483333333333333393e-01 -6.504049651874258542e-01 -2.274099607482570340e-01 -4.481853869864323991e-01 -3.988985963601618390e-01
5.500000000000000444e-01 -6.511543370204849746e-01 -2.263851174315732739e-01 -4.487095245967581136e-01 -3.968544749740903210e-01
5.550000000000000488e-01 -6.531942196689555225e-01 -2.231703093408426153e-01 -4.537082670876659840e-01 -3.935668510193687242e-01
5.516666666666667496e-01 -6.518696502634711010e-01 -2.253362192239674877e-01 -4.496424097107278861e-01 -3.949132616925150052e-01
5.533333333333333437e-01 -6.525499368246167053e-01 -2.242642729026109727e-01 -4.515482727579441802e-01 -3.938920123608762314e-01
5.550000000000000488e-01 -6.531942196689555225e-01 -2.231703093408426153e-01 -4.537082670876659840e-01 -3.935668510193687242e-01
5.600000000000000533e-01 -6.549011059581673067e-01 -2.197670649096305773e-01 -4.602451242056502245e-01 -3.937767751801443117e-01
5.566666666666667540e-01 -6.538015109112815804e-01 -2.220553870889088177e-01 -4.558950037324578375e-01 -3.935146162449949525e-01
5.583333333333333481e-01 -6.543708105483035942e-01 -2.209205965795711657e-01 -4.580826360347373671e-01 -3.934906925332551930e-01
5.600000000000000533e-01 -6.549011059581673067e-01 -2.197670649096305773e-01 -4.602451242056502245e-01 -3.937767751801443117e-01
5.650000000000000577e-01 -6.562476673504966662e-01 -2.162059578620987299e-01 -4.649159495443611068e-01 -3.982148530331335867e-01
5.616666666666666474e-01 -6.553913723053242935e-01 -2.185959611319558960e-01 -4.621236029895418596e-01 -3.948545435833258899e-01
5.633333333333333526e-01 -6.558405739976691518e-01 -2.174085019726535173e-01 -4.634985290944909631e-01 -3.965525620442188481e-01
5.650000000000000577e-01 -6.562476673504966662e-01 -2.162059578620987299e-01 -4.649159495443611068e-01 -3.982148530331335867e-01
5.700000000000000622e-01 -6.572058345379669930e-01 -2.125214557017336692e-01 -4.705038080744278761e-01 -3.958642839531634205e-01
5.666666666666666519e-01 -6.566116046154111263e-01 -2.149896591383176625e-01 -4.669985913410338862e-01 -3.984066121421272477e-01
5.683333333333333570e-01 -6.569313395305365066e-01 -2.137610022445723401e-01 -4.689052491565741110e-01 -3.973525101422958339e-01
5.700000000000000622e-01 -6.572058345379669930e-01 -2.125214557017336692e-01 -4.705038080744278761e-01 -3.958642839531634205e-01
5.750000000000000666e-01 -6.577478374667956595e-01 -2.087533537168425879e-01 -4.708549094996242745e-01 -3.902676769664770728e-01
5.716666666666666563e-01 -6.574340697925857846e-01 -2.112725655908309907e-01 -4.717448000779725925e-01 -3.940693761938253159e-01
5.733333333333333615e-01 -6.576150540499708930e-01 -2.100159602339433385e-01 -4.721789998634713381e-01 -3.919653075489368255e-01
5.750000000000000666e-01 -6.577478374667956595e-01 -2.087533537168425879e-01 -4.708549094996242745e-01 -3.902676769664770728e-01
5.800000000000000711e-01 -6.578583109595833589e-01 -2.049478235023763362e-01 -4.665556583147518754e-01 -3.853138492082775479e-01
5.766666666666666607e-01 -6.578315262727644219e-01 -2.074865478577786748e-01 -4.693538413441090684e-01 -3.886761946405307699e-01
5.783333333333333659e-01 -6.578652991771408720e-01 -2.062174322012803040e-01 -4.679194129075203712e-01 -3.870244349005692586e-01
5.800000000000000711e-01 -6.578583109595833589e-01 -2.049478235023763362e-01 -4.665556583147518754e-01 -3.853138492082775479e-01
5.850000000000000755e-01 -6.576923225488418012e-01 -2.011430594106824454e-01 -4.628756206644785709e-01 -3.798830948248058115e-01
5.816666666666666652e-01 -6.578278676398167102e-01 -2.036785589533716967e-01 -4.652619454464096416e-01 -3.835496759546225820e-01
5.833333333333333703e-01 -6.577730224959514871e-01 -2.024101167925475564e-01 -4.640361553444509179e-01 -3.817376296336117414e-01
5.850000000000000755e-01 -6.576923225488418012e-01 -2.011430594106824454e-01 -4.628756206644785709e-01 -3.798830948248058115e-01
5.900000000000000799e-01 -6.572790839569584431e-01 -1.973574069351544114e-01 -4.597674010180940463e-01 -3.741053895613143943e-01
5.866666666666666696e-01 -6.575842164459545502e-01 -1.998780485807779561e-01 -4.617774865880120982e-01 -3.779909266461629058e-01
5.883333333333333748e-01 -6.574470532719520754e-01 -1.986158612102139620e-01 -4.607388738100831604e-01 -3.760654310670019651e-01
5.900000000000000799e-01 -6.572790839569584431e-01 -1.973574069351544114e-01 -4.597674010180940463e-01 -3.741053895613143943e-01
5.950000000000000844e-01 -6.565715187799742170e-01 -1.936159428923780457e-01 -4.576319889486555326e-01 -3.679077643299487055e-01
5.916666666666666741e-01 -6.570784663356326050e-01 -1.961037473955923316e-01 -4.589326104703786990e-01 -3.720835639424364127e-01
5.933333333333333792e-01 -6.568432751765002076e-01 -1.948561167835346775e-01 -4.582276816198807556e-01 -3.700127244881307731e-01
5.950000000000000844e-01 -6.565715187799742170e-01 -1.936159428923780457e-01 -4.576319889486555326e-01 -3.679077643299487055e-01
6.000000000000000888e-01 -6.555165445833254223e-01 -1.899577469103907457e-01 -4.563503847673074931e-01 -3.614736098819906762e-01
5.966666666666666785e-01 -6.562611639970884481e-01 -1.923848673811554832e-01 -4.571289720410384727e-01 -3.657786933485830949e-01
5.983333333333333837e-01 -6.559101716843506180e-01 -1.911647632812083497e-01 -4.567053455170717591e-01 -3.636323746401267654e-01
6.000000000000000888e-01 -6.555165445833254223e-01 -1.899577469103907457e-01 -4.563503847673074931e-01 -3.614736098819906762e-01
6.050000000000000933e-01 -6.540619143893450227e-01 -1.864399833718457244e-01 -4.556174410171176525e-01 -3.549524629937058084e-01
6.016666666666666829e-01 -6.550783892616161008e-01 -1.887661803637686042e-01 -4.560553494085826665e-01 -3.593058229904149692e-01
6.033333333333333881e-01 -6.545939929171357141e-01 -1.875926597320708433e-01 -4.558130368636302832e-01 -3.571314976956677101e-01
6.050000000000000933e-01 -6.540619143893450227e-01 -1.864399833718457244e-01 -4.556174410171176525e-01 -3.549524629937058084e-01
6.099999999999999867e-01 -6.521714334676311786e-01 -1.831366029215135971e-01 -4.552637391236595832e-01 -3.483991510560002225e-01
6.066666666666666874e-01 -6.534810865901532484e-01 -1.853110942299354691e-01 -4.554634906099528369e-01 -3.527700830130764964e-01
6.083333333333333925e-01 -6.528509249133360726e-01 -1.842089907850449348e-01 -4.553468462257552751e-01 -3.505853856389771761e-01
6.099999999999999867e-01 -6.521714334676311786e-01 -1.831366029215135971e-01 -4.552637391236595832e-01 -3.483991510560002225e-01
6.149999999999999911e-01 -6.498476609679565419e-01 -1.801224208384298586e-01 -4.551838311575518436e-01 -3.418364817546988843e-01
6.116666666666666918e-01 -6.514432990324469097e-01 -1.820966320185392617e-01 -4.552108384690025100e-01 -3.462119734419927264e-01
6.133333333333333970e-01 -6.506679625618627671e-01 -1.810913582043345293e-01 -4.551851352758155556e-01 -3.440243041685636660e-01
6.149999999999999911e-01 -6.498476609679565419e-01 -1.801224208384298586e-01 -4.551838311575518436e-01 -3.418364817546988843e-01
6.199999999999999956e-01 -6.471513954097284360e-01 -1.774352456913641796e-01 -4.552986379720441734e-01 -3.352741429686434405e-01
6.166666666666666963e-01 -6.489854385441526929e-01 -1.791905789100996793e-01 -4.552042166535643641e-01 -3.396487516898709091e-01
6.183333333333334014e-01 -6.480851379574003035e-01 -1.782954538374287579e-01 -4.552435143871670364e-01 -3.374612775435146816e-01
6.199999999999999956e-01 -6.471513954097284360e-01 -1.774352456913641796e-01 -4.552986379720441734e-01 -3.352741429686434405e-01
6.250000000000000000e-01 -6.442097548575608235e-01 -1.750166547396935224e-01 -4.555094199269509314e-01 -3.287140388490234488e-01
6.216666666666667007e-01 -6.461896850968834594e-01 -1.766063923897083221e-01 -4.553657514638642101e-01 -3.330873414671076671e-01
6.233333333333334059e-01 -6.452064914976420873e-01 -1.758031053429976731e-01 -4.554393070294938117e-01 -3.309007455483433668e-01
6.250000000000000000e-01 -6.442097548575608235e-01 -1.750166547396935224e-01 -4.555094199269509314e-01 -3.287140388490234488e-01
6.300000000000000044e-01 -6.412715942042988004e-01 -1.725951692806572957e-01 -4.570779130904727428e-01 -3.225523256189498089e-01
6.266666666666667052e-01 -6.432098910455190666e-01 -1.742341744644783086e-01 -4.555515621766479950e-01 -3.265266650425469042e-01
6.283333333333334103e-01 -6.422220835968549535e-01 -1.734365918873317369e-01 -4.558993782613508516e-01 -3.243807639090218187e-01
6.300000000000000044e-01 -6.412715942042988004e-01 -1.725951692806572957e-01 -4.570779130904727428e-01 -3.225523256189498089e-01
6.350000000000000089e-01 -6.393718654918207900e-01 -1.693868803624901942e-01 -4.601804088818746696e-01 -3.170273012543953772e-01
6.316666666666667096e-01 -6.404063471045507994e-01 -1.716672407698872360e-01 -4.585988575037412418e-01 -3.209799796387814985e-01
6.333333333333334147e-01 -6.397224310971937333e-01 -1.706010153400930596e-01 -4.598026442818543558e-01 -3.191672711470798229e-01
6.350000000000000089e-01 -6.393718654918207900e-01 -1.693868803624901942e-01 -4.601804088818746696e-01 -3.170273012543953772e-01
6.400000000000000133e-01 -6.411144128106315287e-01 -1.662491168219145665e-01 -4.555024706550721003e-01 -3.132011826806131993e-01
6.366666666666667140e-01 -6.394827896915975529e-01 -1.681324526942489794e-01 -4.594361219529533025e-01 -3.150260127326218185e-01
6.383333333333334192e-01 -6.401386184844950478e-01 -1.670563877570238331e-01 -4.575650685113475946e-01 -3.139297298898123811e-01
6.400000000000000133e-01 -6.411144128106315287e-01 -1.662491168219145665e-01 -4.555024706550721003e-01 -3.132011826806131993e-01
6.450000000000000178e-01 -6.445968644659874069e-01 -1.647345401773426532e-01 -4.532371875040743792e-01 -3.076760975916423280e-01
6.416666666666667185e-01 -6.422249967785875757e-01 -1.656358794919130795e-01 -4.537435381393192801e-01 -3.119508994590005080e-01
6.433333333333334236e-01 -6.433957213909278217e-01 -1.651454892449327472e-01 -4.532371875040743792e-01 -3.098639305066624439e-01
6.450000000000000178e-01 -6.445968644659874069e-01 -1.647345401773426532e-01 -4.532371875040743792e-01 -3.076760975916423280e-01
6.500000000000000222e-01 -6.482768224376042054e-01 -1.637550116273540912e-01 -4.532371875040743792e-01 -3.011125988465823689e-01
6.466666666666667229e-01 -6.458149195290540101e-01 -1.643765181716878576e-01 -4.532371875040743792e-01 -3.054882646766224341e-01
6.483333333333334281e-01 -6.470429131911135112e-01 -1.640540841797749894e-01 -4.532371875040743792e-01 -3.033004317616022627e-01
6.500000000000000222e-01 -6.482768224376042054e-01 -1.637550116273540912e-01 -4.532371875040743792e-01 -3.011125988465823689e-01
6.550000000000000266e-01 -6.519914732647938971e-01 -1.629128086194079894e-01 -4.560639622865524934e-01 -2.961079008315812278e-01
6.516666666666667274e-01 -6.495140670211158040e-01 -1.634700150699063548e-01 -4.532371875040743792e-01 -2.989247659315621974e-01
6.533333333333333215e-01 -6.507527912814247140e-01 -1.631915056691421451e-01 -4.540892371592621934e-01 -2.970235164327474919e-01
6.550000000000000266e-01 -6.519914732647938971e-01 -1.629128086194079894e-01 -4.560639622865524934e-01 -2.961079008315812278e-01
6.600000000000000311e-01 -6.556919784606179968e-01 -1.620115108917546121e-01 -4.625178992475391659e-01 -2.949460996203941421e-01
6.566666666666667318e-01 -6.532286713206020279e-01 -1.626276088860060531e-01 -4.581930698709744676e-01 -2.956091674413045545e-01
6.583333333333333259e-01 -6.544628150300487723e-01 -1.623294946539285966e-01 -4.603525335604823354e-01 -2.952588209973623368e-01
6.600000000000000311e-01 -6.556919784606179968e-01 -1.620115108917546121e-01 -4.625178992475391659e-01 -2.949460996203941421e-01
6.650000000000000355e-01 -6.593170813116339124e-01 -1.608486943411521486e-01 -4.687391202829213066e-01 -2.930861550072949573e-01
6.616666666666667362e-01 -6.569135715404843534e-01 -1.616656466300489814e-01 -4.646760476946559804e-01 -2.945879361393534679e-01
6.633333333333333304e-01 -6.581238524468966400e-01 -1.612821694604716360e-01 -4.667996601155876002e-01 -2.940672151651651522e-01
6.650000000000000355e-01 -6.593170813116339124e-01 -1.608486943411521486e-01 -4.687391202829213066e-01 -2.930861550072949573e-01
6.700000000000000400e-01 -6.626623205036550335e-01 -1.590538328267823431e-01 -4.671554341460494308e-01 -2.874558499521610577e-01
6.666666666666667407e-01 -6.604839514632371289e-01 -1.603488482500523282e-01 -4.693948182988883500e-01 -2.911155812985475322e-01
6.683333333333333348e-01 -6.616085415198502684e-01 -1.597604627696993795e-01 -4.682504920348976585e-01 -2.892983122850375510e-01
6.700000000000000400e-01 -6.626623205036550335e-01 -1.590538328267823431e-01 -4.671554341460494308e-01 -2.874558499521610577e-01
6.750000000000000444e-01 -6.647291546524487504e-01 -1.559574998946002822e-01 -4.720082016333252972e-01 -2.839944927264446695e-01
6.716666666666667451e-01 -6.635934392529060366e-01 -1.581933350181334852e-01 -4.679464266832988328e-01 -2.855488162008899544e-01
6.733333333333333393e-01 -6.643158279304216540e-01 -1.571532839636409495e-01 -4.699049380205836401e-01 -2.845944762673354167e-01
6.750000000000000444e-01 -6.647291546524487504e-01 -1.559574998946002822e-01 -4.720082016333252972e-01 -2.839944927264446695e-01
6.800000000000000488e-01 -6.637493521361748083e-01 -1.524355033201530707e-01 -4.783786338089036638e-01 -2.824192360047151906e-01
6.766666666666667496e-01 -6.647930501817090887e-01 -1.546933619893073875e-01 -4.741382366118963576e-01 -2.834950728747568371e-01
6.783333333333333437e-01 -6.644728544716487217e-01 -1.534713322264600333e-01 -4.762678075783960407e-01 -2.829936759177382744e-01
6.800000000000000488e-01 -6.637493521361748083e-01 -1.524355033201530707e-01 -4.783786338089036638e-01 -2.824192360047151906e-01
6.850000000000000533e-01 -6.604261624147709231e-01 -1.506553055831786336e-01 -4.841096871362137177e-01 -2.793706801632498404e-01
6.816666666666667540e-01 -6.627538071442182765e-01 -1.516526285328200774e-01 -4.804430325507084154e-01 -2.816971359885346304e-01
6.833333333333333481e-01 -6.616221129004323798e-01 -1.510799357975822765e-01 -4.824013514997206320e-01 -2.807268412066631358e-01
6.850000000000000533e-01 -6.604261624147709231e-01 -1.506553055831786336e-01 -4.841096871362137177e-01 -2.793706801632498404e-01
6.900000000000000577e-01 -6.566999910468034329e-01 -1.498830521677661232e-01 -4.848043181007664071e-01 -2.734274824381373037e-01
6.866666666666667584e-01 -6.591983858964094445e-01 -1.503329249946062374e-01 -4.852743741073022310e-01 -2.775351862939849923e-01
6.883333333333333526e-01 -6.579538349790148288e-01 -1.500823561839611242e-01 -4.856415812781899044e-01 -2.753913271284700315e-01
6.900000000000000577e-01 -6.566999910468034329e-01 -1.498830521677661232e-01 -4.848043181007664071e-01 -2.734274824381373037e-01
6.950000000000000622e-01 -6.529145539228078388e-01 -1.494644262843319305e-01 -4.788173907845587607e-01 -2.709675322459560443e-01
6.916666666666667629e-01 -6.554408256612381800e-01 -1.497204847097990399e-01 -4.830024197276565068e-01 -2.722087305643779431e-01
6.933333333333333570e-01 -6.541785711364054290e-01 -1.495838048052298419e-01 -4.809470789092337162e-01 -2.714657115793447373e-01
6.950000000000000622e-01 -6.529145539228078388e-01 -1.494644262843319305e-01 -4.788173907845587607e-01 -2.709675322459560443e-01
7.000000000000000666e-01 -6.491193674182049733e-01 -1.491410481719234460e-01 -4.723093053818699372e-01 -2.701402915897672674e-01
6.966666666666666563e-01 -6.516496210211304430e-01 -1.493551238200377107e-01 -4.766589474155698003e-01 -2.706116082491822894e-01
6.983333333333333615e-01 -6.503843816937247002e-01 -1.492494094671233673e-01 -4.744874018107544389e-01 -2.703459838709396101e-01
7.000000000000000666e-01 -6.491193674182049733e-01 -1.491410481719234460e-01 -4.723093053818699372e-01 -2.701402915897672674e-01
7.050000000000000711e-01 -6.453328357279338734e-01 -1.487319837051280513e-01 -4.657602338344955517e-01 -2.697086025284696764e-01
7.016666666666666607e-01 -6.478551667152869786e-01 -1.490236187933847156e-01 -4.701277743517142116e-01 -2.699746152430924084e-01
7.033333333333333659e-01 -6.465925783209198752e-01 -1.488900417441105517e-01 -4.679444377064092553e-01 -2.698345367110186466e-01
7.050000000000000711e-01 -6.453328357279338734e-01 -1.487319837051280513e-01 -4.657602338344955517e-01 -2.697086025284696764e-01
7.100000000000000755e-01 -6.416006908471736381e-01 -1.479873026237537581e-01 -4.592084978205206447e-01 -2.693169131372029623e-01
7.066666666666666652e-01 -6.440779959191106352e-01 -1.485390093611625162e-01 -4.635757926125144701e-01 -2.695868271016192974e-01
7.083333333333333703e-01 -6.428316888680107866e-01 -1.482972630218498400e-01 -4.613916621428292841e-01 -2.694596344513257025e-01
7.100000000000000755e-01 -6.416006908471736381e-01 -1.479873026237537581e-01 -4.592084978205206447e-01 -2.693169131372029623e-01
7.150000000000000799e-01 -6.382308669367449117e-01 -1.462864288121487610e-01 -4.526795158213017811e-01 -2.686593374523879030e-01
7.116666666666666696e-01 -6.403984937310607251e-01 -1.475804969509391384e-01 -4.570273011378123695e-01 -2.691469224173736463e-01
7.133333333333333748e-01 -6.392538921734538526e-01 -1.470336812664064796e-01 -4.548498359634347010e-01 -2.689347037362339599e-01
7.150000000000000799e-01 -6.382308669367449117e-01 -1.462864288121487610e-01 -4.526795158213017811e-01 -2.686593374523879030e-01
7.200000000000000844e-01 -6.370349209088138620e-01 -1.428165900650744113e-01 -4.463618381108449551e-01 -2.669780535001193278e-01
7.166666666666666741e-01 -6.374561026396623475e-01 -1.452878416948125695e-01 -4.505236188521327678e-01 -2.682884823428886567e-01
7.183333333333333792e-01 -6.370724506089413541e-01 -1.440845284474420174e-01 -4.483999021478687341e-01 -2.677658627551097736e-01
7.200000000000000844e-01 -6.370349209088138620e-01 -1.428165900650744113e-01 -4.463618381108449551e-01 -2.669780535001193278e-01
7.250000000000000888e-01 -6.370634831908269513e-01 -1.390077729780157256e-01 -4.439815262892844450e-01 -2.614470817129028735e-01
7.216666666666666785e-01 -6.370397150373285911e-01 -1.415469517801904997e-01 -4.446281186489713932e-01 -2.656698597335219181e-01
7.233333333333333837e-01 -6.370492003758961852e-01 -1.402773399084848438e-01 -4.439787321288116151e-01 -2.636349124362497021e-01
7.250000000000000888e-01 -6.370634831908269513e-01 -1.390077729780157256e-01 -4.439815262892844450e-01 -2.614470817129028735e-01
7.300000000000000933e-01 -6.371362394044552957e-01 -1.351995466810652080e-01 -4.440183423665149398e-01 -2.548836981795655765e-01
7.266666666666666829e-01 -6.370826736843274718e-01 -1.377382707831851516e-01 -4.439889935333181104e-01 -2.592592619656163277e-01
7.283333333333333881e-01 -6.371068861939102046e-01 -1.364688544786215596e-01 -4.440012317692197952e-01 -2.570714637224684185e-01
7.300000000000000933e-01 -6.371362394044552957e-01 -1.351995466810652080e-01 -4.440183423665149398e-01 -2.548836981795655765e-01
7.350000000000000977e-01 -6.372564001434789516e-01 -1.313925248251862632e-01 -4.440999776297229196e-01 -2.483207207377264303e-01
7.316666666666666874e-01 -6.371708565738665175e-01 -1.339303715801968553e-01 -4.440404303279232301e-01 -2.526959772475206867e-01
7.333333333333333925e-01 -6.372108657733583925e-01 -1.326613550590214352e-01 -4.440676044723447236e-01 -2.505083136019048973e-01
7.350000000000000977e-01 -6.372564001434789516e-01 -1.313925248251862632e-01 -4.440999776297229196e-01 -2.483207207377264303e-01
7.400000000000001021e-01 -6.374275675849296885e-01 -1.275874593898362885e-01 -4.442294841040910769e-01 -2.417585153528787056e-01
7.366666666666666918e-01 -6.373075981670884849e-01 -1.301239105539853391e-01 -4.441376668487267976e-01 -2.461332130285560638e-01
7.383333333333333970e-01 -6.373646039606022384e-01 -1.288555440444523470e-01 -4.441807936182827765e-01 -2.439458057907166744e-01
7.400000000000001021e-01 -6.374275675849296885e-01 -1.275874593898362885e-01 -4.442294841040910769e-01 -2.417585153528787056e-01
7.449999999999999956e-01 -6.376538023573773417e-01 -1.237852759427073013e-01 -4.444102750996181128e-01 -2.351975249506123855e-01
7.416666666666666963e-01 -6.374966453776536035e-01 -1.263196931640715170e-01 -4.442838694013587775e-01 -2.395713591318840152e-01
7.433333333333334014e-01 -6.375720003081351006e-01 -1.250522846259315701e-01 -4.443440858051178055e-01 -2.373843557151612271e-01
7.449999999999999956e-01 -6.376538023573773417e-01 -1.237852759427073013e-01 -4.444102750996181128e-01 -2.351975249506123855e-01
7.500000000000000000e-01 -6.379397049455226565e-01 -1.199871196510207960e-01 -4.446461871804978649e-01 -2.286382880794178285e-01
7.466666666666667007e-01 -6.377422289246235110e-01 -1.225187124357385166e-01 -4.444825848684418323e-01 -2.330108880446710440e-01
7.483333333333334059e-01 -6.378374652628565622e-01 -1.212526428500417253e-01 -4.445611688271566830e-01 -2.308244676693346209e-01
7.500000000000000000e-01 -6.379397049455226565e-01 -1.199871196510207960e-01 -4.446461871804978649e-01 -2.286382880794178285e-01
7.550000000000000044e-01 -6.382905153706147638e-01 -1.161944159319378833e-01 -4.449415562627611065e-01 -2.220814630933438116e-01
7.516666666666667052e-01 -6.380491503670326914e-01 -1.187221993510863688e-01 -4.447378070063022770e-01 -2.264523752407306134e-01
7.533333333333334103e-01 -6.381660132797747353e-01 -1.174579428698722117e-01 -4.448362026686262238e-01 -2.242667569708053643e-01
7.550000000000000044e-01 -6.382905153706147638e-01 -1.161944159319378833e-01 -4.449415562627611065e-01 -2.220814630933438116e-01
7.600000000000000089e-01 -6.387122359275720918e-01 -1.124089512645894406e-01 -4.453013119070006187e-01 -2.155278598344937124e-01
7.566666666666667096e-01 -6.384228888800962398e-01 -1.149316895064010219e-01 -4.450540580951474201e-01 -2.198965256080565867e-01
7.583333333333334147e-01 -6.385633772677972164e-01 -1.136698402936184848e-01 -4.451739072015196141e-01 -2.177119788777481246e-01
7.600000000000000089e-01 -6.387122359275720918e-01 -1.124089512645894406e-01 -4.453013119070006187e-01 -2.155278598344937124e-01
7.650000000000000133e-01 -6.392117830544401524e-01 -1.086329821000994456e-01 -4.457310952995064968e-01 -2.089784816451640548e-01
7.616666666666667140e-01 -6.388697329566441763e-01 -1.111491122598023545e-01 -4.454364904322617447e-01 -2.133442082075779900e-01
7.633333333333334192e-01 -6.390361499828423053e-01 -1.098904206546191253e-01 -4.455796715503768657e-01 -2.111610667754732773e-01
7.650000000000000133e-01 -6.392117830544401524e-01 -1.086329821000994456e-01 -4.457310952995064968e-01 -2.089784816451640548e-01
7.700000000000000178e-01 -6.397971759447670381e-01 -1.048693834066340841e-01 -4.462374084345140379e-01 -2.024345818202531733e-01
7.666666666666667185e-01 -6.393969435974036220e-01 -1.073769113485294330e-01 -4.458910137571823196e-01 -2.067965025621598674e-01
7.683333333333334236e-01 -6.395919594449855916e-01 -1.061223331748436249e-01 -4.460596918826505997e-01 -2.046151832551901251e-01
7.700000000000000178e-01 -6.397971759447670381e-01 -1.048693834066340841e-01 -4.462374084345140379e-01 -2.024345818202531733e-01
7.750000000000000222e-01 -6.404777711520832639e-01 -1.011218537984381188e-01 -4.468278049067527236e-01 -1.958977405772069913e-01
7.716666666666667229e-01 -6.400129571483992308e-01 -1.036182100767106123e-01 -4.464244569718383016e-01 -2.002547611491014845e-01
7.733333333333334281e-01 -6.402396870891325920e-01 -1.023689747150066387e-01 -4.466211469478724716e-01 -1.980757894085230508e-01
7.750000000000000222e-01 -6.404777711520832639e-01 -1.011218537984381188e-01 -4.468278049067527236e-01 -1.958977405772069913e-01
7.800000000000000266e-01 -6.412645537297427811e-01 -9.739520235834604744e-02 -4.475111369335037503e-01 -1.893699717032035768e-01
7.766666666666667274e-01 -6.407276375417382264e-01 -9.987704037997383044e-02 -4.470447757948554646e-01 -1.937206950485610424e-01
7.783333333333334325e-01 -6.409897388503615900e-01 -9.863474592150074660e-02 -4.472724243999998128e-01 -1.915447403091075362e-01
7.800000000000000266e-01 -6.412645537297427811e-01 -9.739520235834604744e-02 -4.475111369335037503e-01 -1.893699717032035768e-01
7.850000000000000311e-01 -6.421704952004290146e-01 -9.369575451060312143e-02 -4.482978794236526787e-01 -1.828538729760265658e-01
7.816666666666667318e-01 -6.415525886669211086e-01 -9.615866442690577942e-02 -4.477613227720100286e-01 -1.871964932976410700e-01
7.833333333333334370e-01 -6.418543798617516449e-01 -9.492541229146472803e-02 -4.480234163783957113e-01 -1.850244188610060958e-01
7.850000000000000311e-01 -6.421704952004290146e-01 -9.369575451060312143e-02 -4.482978794236526787e-01 -1.828538729760265658e-01
7.900000000000000355e-01 -6.432109838948083524e-01 -9.003193228120422165e-02 -4.492005611408231847e-01 -1.763528425508187891e-01
7.866666666666667362e-01 -6.425015363137394075e-01 -9.247003138868614691e-02 -4.485852031346952429e-01 -1.806849923060000473e-01
7.883333333333333304e-01 -6.428481407015231852e-01 -9.124861876287877760e-02 -4.488859108964806111e-01 -1.785179270405937713e-01
7.900000000000000355e-01 -6.432109838948083524e-01 -9.003193228120422165e-02 -4.492005611408231847e-01 -1.763528425508187891e-01
7.950000000000000400e-01 -6.444043168573112546e-01 -8.641508911719529562e-02 -4.502343468587300390e-01 -1.698713971175048743e-01
7.916666666666667407e-01 -6.435907816134698312e-01 -8.882043223167643275e-02 -4.495297505588349285e-01 -1.741899212885306414e-01
7.933333333333333348e-01 -6.439882918590034144e-01 -8.761462898538319166e-02 -4.498741176789827767e-01 -1.720293649733739272e-01
7.950000000000000400e-01 -6.444043168573112546e-01 -8.641508911719529562e-02 -4.502343468587300390e-01 -1.698713971175048743e-01
8.000000000000000444e-01 -6.457721979252954991e-01 -8.286070814676137208e-02 -4.514178351942711998e-01 -1.634156511180861748e-01
7.966666666666667451e-01 -6.448397047332925514e-01 -8.522244226417288737e-02 -4.506111727441364789e-01 -1.677162659496251318e-01
7.983333333333333393e-01 -6.452953507549143985e-01 -8.403738877062817691e-02 -4.510053852591527357e-01 -1.655642478118119210e-01
8.000000000000000444e-01 -6.457721979252954991e-01 -8.286070814676137208e-02 -4.514178351942711998e-01 -1.634156511180861748e-01
8.050000000000000488e-01 -6.473400747787871889e-01 -7.939008533949799828e-02 -4.527741674566522212e-01 -1.569940578753760974e-01
8.016666666666667496e-01 -6.462712366226387450e-01 -8.169326832716559961e-02 -4.518494404726444147e-01 -1.612708209826062555e-01
8.033333333333333437e-01 -6.467935028827691557e-01 -8.053603564682840221e-02 -4.523011931804560848e-01 -1.591301446483678050e-01
8.050000000000000488e-01 -6.473400747787871889e-01 -7.939008533949799828e-02 -4.527741674566522212e-01 -1.569940578753760974e-01
8.100000000000000533e-01 -6.491368774885885040e-01 -7.603253328201009520e-02 -4.543325853203282194e-01 -1.506185886576705546e-01
8.066666666666667540e-01 -6.479120661643892332e-01 -7.825661218251130091e-02 -4.532695283439794887e-01 -1.548630524820104881e-01
8.083333333333333481e-01 -6.485106167941775412e-01 -7.713694062488501979e-02 -4.537885417069649763e-01 -1.527376852754910863e-01
8.100000000000000533e-01 -6.491368774885885040e-01 -7.603253328201009520e-02 -4.543325853203282194e-01 -1.506185886576705546e-01
8.150000000000000577e-01 -6.511930720203560341e-01 -7.282765067429051997e-02 -4.561306226386100393e-01 -1.443066630554697971e-01
8.116666666666667584e-01 -6.497919885301342013e-01 -7.494499596122947138e-02 -4.549031612182543038e-01 -1.485064832536354962e-01
8.133333333333333526e-01 -6.504770487871499585e-01 -7.387607623127749601e-02 -4.555019093640713113e-01 -1.464021929807414468e-01
8.150000000000000577e-01 -6.511930720203560341e-01 -7.282765067429051997e-02 -4.561306226386100393e-01 -1.443066630554697971e-01
8.200000000000000622e-01 -6.535342873432468114e-01 -6.982511362129660559e-02 -4.582171215877814952e-01 -1.380843889599779883e-01
8.166666666666667629e-01 -6.519409251547970685e-01 -7.180169281828538419e-02 -4.567912630349317826e-01 -1.422209815185046800e-01
8.183333333333333570e-01 -6.527212403790042528e-01 -7.080020828096242336e-02 -4.574859787557332691e-01 -1.401464049339705142e-01
8.200000000000000622e-01 -6.535342873432468114e-01 -6.982511362129660559e-02 -4.582171215877814952e-01 -1.380843889599779883e-01
8.250000000000000666e-01 -6.561620659812865686e-01 -6.706988975351689530e-02 -4.606560067817065951e-01 -1.319920471291362585e-01
8.216666666666667673e-01 -6.543797799365850265e-01 -6.887801571027023229e-02 -4.589872633935374591e-01 -1.360366244440114614e-01
8.233333333333333615e-01 -6.552565646359791440e-01 -6.795980651412350526e-02 -4.597992096819860652e-01 -1.340050794650281540e-01
8.250000000000000666e-01 -6.561620659812865686e-01 -6.706988975351689530e-02 -4.606560067817065951e-01 -1.319920471291362585e-01
8.300000000000000711e-01 -6.589639090823395939e-01 -6.448993032307279161e-02 -4.635293025693476565e-01 -1.260929121869541480e-01
8.266666666666667718e-01 -6.570911530997666228e-01 -6.620459611236133302e-02 -4.615609367814759723e-01 -1.300001975505059304e-01
8.283333333333333659e-01 -6.580333454855634701e-01 -6.535355334561396279e-02 -4.625174905294134886e-01 -1.280326295894158861e-01
8.300000000000000711e-01 -6.589639090823395939e-01 -6.448993032307279161e-02 -4.635293025693476565e-01 -1.260929121869541480e-01
8.350000000000000755e-01 -6.600861317218644775e-01 -6.108847545547348157e-02 -4.669312102252518581e-01 -1.204831863336715825e-01
8.316666666666666652e-01 -6.598026048407019672e-01 -6.353926984753839602e-02 -4.646000211502410160e-01 -1.241850938262167720e-01
8.333333333333333703e-01 -6.601799191367413444e-01 -6.235355135100034002e-02 -4.657330680494580211e-01 -1.223136364456039460e-01
8.350000000000000755e-01 -6.600861317218644775e-01 -6.108847545547348157e-02 -4.669312102252518581e-01 -1.204831863336715825e-01
8.400000000000000799e-01 -6.581972252848187210e-01 -5.786463048682534416e-02 -4.709133780444188511e-01 -1.152696119551901571e-01
8.366666666666666696e-01 -6.597101428933690448e-01 -5.988210477462137943e-02 -4.681958031392181030e-01 -1.186980069508275504e-01
8.383333333333333748e-01 -6.589067025612457273e-01 -5.890599774795050869e-02 -4.695254344872105690e-01 -1.169607190747509740e-01
8.400000000000000799e-01 -6.581972252848187210e-01 -5.786463048682534416e-02 -4.709133780444188511e-01 -1.152696119551901571e-01
8.450000000000000844e-01 -6.581639796585501134e-01 -5.413108492443480940e-02 -4.751044358707274817e-01 -1.102228735158370249e-01
8.416666666666666741e-01 -6.579175431869199731e-01 -5.663014399913596925e-02 -4.723423536235950015e-01 -1.136129487659580523e-01
8.433333333333333792e-01 -6.578726051368984917e-01 -5.536238092189978144e-02 -4.737720586305961823e-01 -1.119569335185560122e-01
8.450000000000000844e-01 -6.581639796585501134e-01 -5.413108492443480940e-02 -4.751044358707274817e-01 -1.102228735158370249e-01
8.500000000000000888e-01 -6.600767881841523854e-01 -5.085019502350005688e-02 -4.761485925393638130e-01 -1.039495890608541639e-01
8.466666666666666785e-01 -6.586981137335559122e-01 -5.298038707027426242e-02 -4.760952003349842587e-01 -1.082799657412130551e-01
8.483333333333333837e-01 -6.593522160441072089e-01 -5.189260460705877320e-02 -4.763790606422356189e-01 -1.061229641409022345e-01
8.500000000000000888e-01 -6.600767881841523854e-01 -5.085019502350005688e-02 -4.761485925393638130e-01 -1.039495890608541639e-01
8.550000000000000933e-01 -6.624796015965441764e-01 -4.789634241953547034e-02 -4.745325325453737531e-01 -9.759094392646774918e-02
8.516666666666666829e-01 -6.608477050999130853e-01 -4.984148332219703881e-02 -4.756363563328754873e-01 -1.018233950824826012e-01
8.533333333333333881e-01 -6.616514358698759590e-01 -4.885867398656933147e-02 -4.750364353221198654e-01 -9.971944229884584232e-02
8.550000000000000933e-01 -6.624796015965441764e-01 -4.789634241953547034e-02 -4.745325325453737531e-01 -9.759094392646774918e-02
8.600000000000000977e-01 -6.650625557038607472e-01 -4.509739317390640961e-02 -4.742458810094895005e-01 -9.107001930419227065e-02
8.566666666666666874e-01 -6.633266229018792703e-01 -4.695055208116138273e-02 -4.742100318617696875e-01 -9.542775694313780643e-02
8.583333333333333925e-01 -6.641885715988944394e-01 -4.601833798988528429e-02 -4.740758568340008861e-01 -9.324464997923538612e-02
8.600000000000000977e-01 -6.650625557038607472e-01 -4.509739317390640961e-02 -4.742458810094895005e-01 -9.107001930419227065e-02
8.650000000000001021e-01 -6.677368085714017187e-01 -4.238525388094158824e-02 -4.768353753867645706e-01 -8.506550474128977968e-02
8.616666666666666918e-01 -6.659463651966114339e-01 -4.418587017926855348e-02 -4.748958572103472164e-01 -8.898343975488251512e-02
8.633333333333333970e-01 -6.668382555349989804e-01 -4.328225026345175475e-02 -4.757942654464112353e-01 -8.698939535342462004e-02
8.650000000000001021e-01 -6.677368085714017187e-01 -4.238525388094158824e-02 -4.768353753867645706e-01 -8.506550474128977968e-02
8.700000000000001066e-01 -6.704613821280367425e-01 -3.972357578932720484e-02 -4.804142586526219394e-01 -7.956640988143771909e-02
8.666666666666666963e-01 -6.686408391412811403e-01 -4.149377715765391328e-02 -4.779690338928372917e-01 -8.319447002396966606e-02
8.683333333333334014e-01 -6.695493296318405507e-01 -4.060684511066798424e-02 -4.791676264652503514e-01 -8.136427151556514803e-02
8.700000000000001066e-01 -6.704613821280367425e-01 -3.972357578932720484e-02 -4.804142586526219394e-01 -7.956640988143771909e-02
8.750000000000001110e-01 -6.732110019314379024e-01 -3.708774417886909897e-02 -4.843461901035515105e-01 -7.431168219372782935e-02
8.716666666666667007e-01 -6.713761816888978995e-01 -3.884315148861923472e-02 -4.816977673400911764e-01 -7.779466383673519503e-02
8.733333333333334059e-01 -6.722929665083929862e-01 -3.796479433422755151e-02 -4.830103281018667261e-01 -7.604431819040925744e-02
8.750000000000001110e-01 -6.732110019314379024e-01 -3.708774417886909897e-02 -4.843461901035515105e-01 -7.431168219372782935e-02
8.800000000000000044e-01 -6.759651485333432186e-01 -3.445663705909685071e-02 -4.884538676157885173e-01 -6.919266696744545697e-02
8.766666666666667052e-01 -6.741295558997703052e-01 -3.621123704625148210e-02 -4.857009538438055718e-01 -7.259377972468529505e-02
8.783333333333334103e-01 -6.750478735627665205e-01 -3.533448237651089924e-02 -4.870711320271556843e-01 -7.088814255922645802e-02
8.800000000000000044e-01 -6.759651485333432186e-01 -3.445663705909685071e-02 -4.884538676157885173e-01 -6.919266696744545697e-02
8.850000000000000089e-01 -6.787010488461866498e-01 -3.180659496424316501e-02 -4.926546640271668998e-01 -6.414962747107191832e-02
8.816666666666667096e-01 -6.768804874993441523e-01 -3.357677359807621775e-02 -4.898467433334178778e-01 -6.750550999697545185e-02
8.833333333333334147e-01 -6.777928633332478414e-01 -3.269383852959278913e-02 -4.912476460136349088e-01 -6.582501080571948049e-02
8.850000000000000089e-01 -6.787010488461866498e-01 -3.180659496424316501e-02 -4.926546640271668998e-01 -6.414962747107191832e-02
8.900000000000000133e-01 -6.813826462497328817e-01 -2.910178856031416308e-02 -4.968946180277883373e-01 -5.913941114421525369e-02
8.866666666666667140e-01 -6.796035175304183662e-01 -3.091353893767482749e-02 -4.940660037900873602e-01 -6.247788250358393691e-02
8.883333333333334192e-01 -6.804982858682564473e-01 -3.001277111063007166e-02 -4.954799152823672892e-01 -6.080831167912913171e-02
8.900000000000000133e-01 -6.813826462497328817e-01 -2.910178856031416308e-02 -4.968946180277883373e-01 -5.913941114421525369e-02
8.950000000000000178e-01 -6.839208560391155656e-01 -2.626325066345007453e-02 -5.011233196335408424e-01 -5.411971399658448839e-02
8.916666666666667185e-01 -6.822526789407977743e-01 -2.817712397115752776e-02 -4.983082185546278131e-01 -5.746957708972976614e-02
8.933333333333334236e-01 -6.831022698922314396e-01 -2.723366754495093814e-02 -4.997186076707412217e-01 -5.579703032598599954e-02
8.950000000000000178e-01 -6.839208560391155656e-01 -2.626325066345007453e-02 -5.011233196335408424e-01 -5.411971399658448839e-02
9.000000000000000222e-01 -6.856387800052764492e-01 -2.294797202499984645e-02 -5.052679563857714884e-01 -4.903062795371941618e-02
8.966666666666667229e-01 -6.846871366033450146e-01 -2.525123141909548299e-02 -5.025193221795216658e-01 -5.243514452281076293e-02
8.983333333333334281e-01 -6.853447494108866334e-01 -2.416658562422127968e-02 -5.039026783039370905e-01 -5.074017923014337988e-02
9.000000000000000222e-01 -6.856387800052764492e-01 -2.294797202499984645e-02 -5.052679563857714884e-01 -4.903062795371941618e-02
9.050000000000000266e-01 -6.837560632203046884e-01 -1.989338175405960113e-02 -5.091433705140123722e-01 -4.373607850009524761e-02
9.016666666666667274e-01 -6.854394263042331570e-01 -2.169848936024867253e-02 -5.066071023693977660e-01 -4.730055018068658051e-02
9.033333333333334325e-01 -6.847906555984860644e-01 -2.062056754291358152e-02 -5.079070134876431108e-01 -4.554085092152455883e-02
9.050000000000000266e-01 -6.837560632203046884e-01 -1.989338175405960113e-02 -5.091433705140123722e-01 -4.373607850009524761e-02
9.100000000000000311e-01 -6.811321072425748913e-01 -1.735548716299547059e-02 -5.109371174770677149e-01 -3.765154754364328366e-02
9.066666666666667318e-01 -6.826303683052289406e-01 -1.930659734670238728e-02 -5.102601636438199861e-01 -4.185562254974760366e-02
9.083333333333334370e-01 -6.816612100971171095e-01 -1.849845551607701144e-02 -5.110542134299582706e-01 -3.982493036749795712e-02
9.100000000000000311e-01 -6.811321072425748913e-01 -1.735548716299547059e-02 -5.109371174770677149e-01 -3.765154754364328366e-02
9.150000000000000355e-01 -6.818533753794220331e-01 -1.374570956664233727e-02 -5.066930990365443588e-01 -3.291606358100349766e-02
9.116666666666667362e-01 -6.810136981299750314e-01 -1.609459294162877974e-02 -5.100711224686954592e-01 -3.565982329701251202e-02
9.133333333333334414e-01 -6.812387307594602870e-01 -1.485063544050703455e-02 -5.084959200405886337e-01 -3.415528292894138424e-02
9.150000000000000355e-01 -6.818533753794220331e-01 -1.374570956664233727e-02 -5.066930990365443588e-01 -3.291606358100349766e-02
9.200000000000000400e-01 -6.848014890827067713e-01 -1.136129864893602355e-02 -5.041805617272344664e-01 -2.720669297501395259e-02
9.166666666666667407e-01 -6.827370239379091377e-01 -1.283718185568246024e-02 -5.051386222017126837e-01 -3.139108090714076704e-02
9.183333333333334458e-01 -6.837484219313155753e-01 -1.207053133190535456e-02 -5.043064960581360445e-01 -2.938460057027863018e-02
9.200000000000000400e-01 -6.848014890827067713e-01 -1.136129864893602355e-02 -5.041805617272344664e-01 -2.720669297501395259e-02
9.250000000000000444e-01 -6.875272686820487200e-01 -8.759910264826264309e-03 -5.076169059174404641e-01 -2.189276439363395388e-02
9.216666666666667451e-01 -6.858374147722503533e-01 -1.062760280717644015e-02 -5.047141050639899484e-01 -2.509671648837275351e-02
9.233333333333333393e-01 -6.867857985835765788e-01 -9.785517473824880894e-03 -5.059485174441521460e-01 -2.330256748373013206e-02
9.250000000000000444e-01 -6.875272686820487200e-01 -8.759910264826264309e-03 -5.076169059174404641e-01 -2.189276439363395388e-02
9.300000000000000488e-01 -6.878020533346219656e-01 -5.028012145837638946e-03 -5.128576833492214382e-01 -1.800854547998686009e-02
9.266666666666667496e-01 -6.879132782627648268e-01 -7.556661846454351163e-03 -5.094563977372961183e-01 -2.070909542669680317e-02
9.283333333333333437e-01 -6.879401509801873482e-01 -6.289327812120729111e-03 -5.112937949664944082e-01 -1.952245020349206023e-02
9.300000000000000488e-01 -6.878020533346219656e-01 -5.028012145837638946e-03 -5.128576833492214382e-01 -1.800854547998686009e-02
9.350000000000000533e-01 -6.861506247123231317e-01 -1.667596994602031299e-03 -5.134175363140739412e-01 -1.155906776033671819e-02
9.316666666666667540e-01 -6.874860045835021749e-01 -3.799813157246586387e-03 -5.134175363140739412e-01 -1.593473359037670192e-02
9.333333333333333481e-01 -6.869443949488673873e-01 -2.654188012174809805e-03 -5.134175363140739412e-01 -1.374690067535680287e-02
9.350000000000000533e-01 -6.861506247123231317e-01 -1.667596994602031299e-03 -5.134175363140739412e-01 -1.155906776033671819e-02
9.400000000000000577e-01 -6.827355645777198889e-01 -1.226584300876842610e-04 -5.132590871589473025e-01 -5.004535782794039718e-03
9.366666666666667584e-01 -6.851341119108785849e-01 -9.123613457457636043e-04 -5.134175363140739412e-01 -9.371234845316633519e-03
9.383333333333333526e-01 -6.839713464422539912e-01 -4.081694743050275466e-04 -5.134175363140739412e-01 -7.183401930296672011e-03
9.400000000000000577e-01 -6.827355645777198889e-01 -1.226584300876842610e-04 -5.132590871589473025e-01 -5.004535782794039718e-03
9.450000000000000622e-01 -6.789326405529376718e-01 -6.216004562560890200e-17 -5.092036049692498789e-01 -3.391302485716139628e-04
9.416666666666667629e-01 -6.814718462026619905e-01 -7.861075260577405887e-06 -5.125691410580022200e-01 -2.937998508778978841e-03
9.433333333333333570e-01 -6.802022885953945552e-01 -6.216004562560890200e-17 -5.111625600276360482e-01 -1.284785670027681868e-03
9.450000000000000622e-01 -6.789326405529376718e-01 -6.216004562560890200e-17 -5.092036049692498789e-01 -3.391302485716139628e-04
9.500000000000000666e-01 -6.751236964255672435e-01 -6.216004562560890200e-17 -5.026697972414320148e-01 0.000000000000000000e+00
9.466666666666667673e-01 -6.776629925104808994e-01 -6.216004562560890200e-17 -5.070452854671774201e-01 -1.227519999884514068e-05
9.483333333333333615e-01 -6.763933444680241269e-01 -6.216004562560890200e-17 -5.048576301564520197e-01 0.000000000000000000e+00
9.500000000000000666e-01 -6.751236964255672435e-01 -6.216004562560890200e-17 -5.026697972414320148e-01 0.000000000000000000e+00
9.550000000000000711e-01 -6.713147522981968152e-01 -6.216004562560890200e-17 -4.961062984963718892e-01 0.000000000000000000e+00
9.516666666666667718e-01 -6.738540483831105821e-01 -6.216004562560890200e-17 -5.004819643264118989e-01 0.000000000000000000e+00
9.533333333333333659e-01 -6.725844003406536986e-01 -6.216004562560890200e-17 -4.982941314113918940e-01 0.000000000000000000e+00
9.550000000000000711e-01 -6.713147522981968152e-01 -6.216004562560890200e-17 -4.961062984963718892e-01 0.000000000000000000e+00
9.600000000000000755e-01 -6.675058081708263868e-01 -6.216004562560890200e-17 -4.895427997513118190e-01 0.000000000000000000e+00
9.566666666666667762e-01 -6.700451042557400427e-01 -6.216004562560890200e-17 -4.939184655813518843e-01 0.000000000000000000e+00
9.583333333333333703e-01 -6.687754562132832703e-01 -6.216004562560890200e-17 -4.917306326663318239e-01 0.000000000000000000e+00
9.600000000000000755e-01 -6.675058081708263868e-01 -6.216004562560890200e-17 -4.895427997513118190e-01 0.000000000000000000e+00
9.650000000000000799e-01 -6.636968640434559585e-01 -6.216004562560890200e-17 -4.829793010062515268e-01 0.000000000000000000e+00
9.616666666666667806e-01 -6.662361601283695034e-01 -6.216004562560890200e-17 -4.873549668362915366e-01 0.000000000000000000e+00
9.633333333333333748e-01 -6.649665120859128420e-01 -6.216004562560890200e-17 -4.851671339212717537e-01 0.000000000000000000e+00
9.650000000000000799e-01 -6.636968640434559585e-01 -6.216004562560890200e-17 -4.829793010062515268e-01 0.000000000000000000e+00
9.700000000000000844e-01 -6.598879199160856412e-01 -6.216004562560890200e-17 -4.764158022611914012e-01 0.000000000000000000e+00
9.666666666666666741e-01 -6.624272160009991861e-01 -6.216004562560890200e-17 -4.807914680912317440e-01 0.000000000000000000e+00
9.683333333333333792e-01 -6.611575679585424137e-01 -6.216004562560890200e-17 -4.786036351762114616e-01 0.000000000000000000e+00
9.700000000000000844e-01 -6.598879199160856412e-01 -6.216004562560890200e-17 -4.764158022611914012e-01 0.000000000000000000e+00
9.750000000000000888e-01 -6.560789757887152129e-01 -6.216004562560890200e-17 -4.698523035161314976e-01 0.000000000000000000e+00
9.716666666666666785e-01 -6.586182718736287578e-01 -6.216004562560890200e-17 -4.742279693461713963e-01 0.000000000000000000e+00
9.733333333333333837e-01 -6.573486238311719854e-01 -6.216004562560890200e-17 -4.720401364311513914e-01 0.000000000000000000e+00
9.750000000000000888e-01 -6.560789757887152129e-01 -6.216004562560890200e-17 -4.698523035161314976e-01 0.000000000000000000e+00
9.800000000000000933e-01 -6.522700316613447846e-01 -6.216004562560890200e-17 -4.632888047710713164e-01 0.000000000000000000e+00
9.766666666666666829e-01 -6.548093277462583295e-01 -6.216004562560890200e-17 -4.676644706011113262e-01 0.000000000000000000e+00
9.783333333333333881e-01 -6.535396797038014460e-01 -6.216004562560890200e-17 -4.654766376860912103e-01 0.000000000000000000e+00
9.800000000000000933e-01 -6.522700316613447846e-01 -6.216004562560890200e-17 -4.632888047710713164e-01 0.000000000000000000e+00
9.850000000000000977e-01 -6.484610875339741343e-01 -6.216004562560890200e-17 -4.567253060260109687e-01 0.000000000000000000e+00
9.816666666666666874e-01 -6.510003836188879012e-01 -6.216004562560890200e-17 -4.611009718560512560e-01 0.000000000000000000e+00
9.833333333333333925e-01 -6.497307355764310177e-01 -6.216004562560890200e-17 -4.589131389410312512e-01 0.000000000000000000e+00
9.850000000000000977e-01 -6.484610875339741343e-01 -6.216004562560890200e-17 -4.567253060260109687e-01 0.000000000000000000e+00
9.900000000000001021e-01 -6.446521434066037060e-01 -6.216004562560890200e-17 -4.501618072809508986e-01 0.000000000000000000e+00
9.866666666666666918e-01 -6.471914394915174729e-01 -6.216004562560890200e-17 -4.545374731109911859e-01 0.000000000000000000e+00
9.883333333333333970e-01 -6.459217914490607004e-01 -6.216004562560890200e-17 -4.523496401959709590e-01 0.000000000000000000e+00
9.900000000000001021e-01 -6.446521434066037060e-01 -6.216004562560890200e-17 -4.501618072809508986e-01 0.000000000000000000e+00
9.950000000000001066e-01 -6.408431992792332776e-01 -6.216004562560890200e-17 -4.435983085358907174e-01 0.000000000000000000e+00
9.916666666666666963e-01 -6.433824953641470445e-01 -6.216004562560890200e-17 -4.479739743659307827e-01 0.000000000000000000e+00
9.933333333333334014e-01 -6.421128473216902721e-01 -6.216004562560890200e-17 -4.457861414509108888e-01 0.000000000000000000e+00
9.950000000000001066e-01 -6.408431992792332776e-01 -6.216004562560890200e-17 -4.435983085358907174e-01 0.000000000000000000e+00
1.000000000000000000e+00 -6.370342551518629604e-01 -6.216004562560890200e-17 -4.370348097908306473e-01 0.000000000000000000e+00
9.966666666666667007e-01 -6.395735512367766162e-01 -6.216004562560890200e-17 -4.414104756208708236e-01 0.000000000000000000e+00
9.983333333333334059e-01 -6.383039031943198438e-01 -6.216004562560890200e-17 -4.392226427058508187e-01 0.000000000000000000e+00


==> Shape Analysis/data/ex1/u1.txt <==
2.000000000000000000e+01 1.005887985229492188e+00 1.832196438677764494e-01 3.443386054868385893e-01 6.150589351939866889e-02 5.684547866230610369e-01
4.000000000000000000e+01 1.600027084350585938e+00 1.766120596892118977e-01 3.327358846999112219e-01 7.931134493956543130e-02 4.562299956387770861e-01
8.000000000000000000e+01 4.236936569213867188e+00 1.271468798270006806e-01 2.564779895086936046e-01 2.514343717135814060e-02 3.657791145715740821e-01
1.600000000000000000e+02 7.475852966308593750e+00 9.442161985157038195e-02 1.994603904692969776e-01 1.585751975856158902e-02 2.894120862571759045e-01
3.200000000000000000e+02 1.785922050476074219e+01 6.019171056446859236e-02 1.342954950331514130e-01 9.670918453107968382e-03 2.059992531248728831e-01
6.400000000000000000e+02 4.583096504211425781e+01 3.413370602361287531e-02 7.956971886104302616e-02 3.290634141312198668e-03 1.408931918928281457e-01
1.280000000000000000e+03 1.376209259033203125e+02 1.817134241378337567e-02 4.395644792547992452e-02 1.447046885242386782e-03 7.741853995615130546e-02
2.560000000000000000e+03 5.708067417144775391e+02 9.496859047099515116e-03 2.352778564773366776e-02 8.003752799322083611e-04 4.190090747946920852e-02
5.120000000000000000e+03 2.094386100769042969e+03 4.959117310640692722e-03 1.246445834416792797e-02 6.808228441885222360e-04 2.141812320850321194e-02


==> Shape Analysis/data/ex1/uinf.txt <==
2.000000000000000000e+01 1.036882400512695312e+00 5.003455599171602319e-02 1.349949239118427569e-01 1.040517343840026143e-01 6.106264826472790341e-01
4.000000000000000000e+01 2.084016799926757812e+00 6.845834858131838452e-02 5.774234857259435971e-02 7.270460571827302987e-02 4.722047539261028937e-01
8.000000000000000000e+01 5.171298980712890625e+00 3.630115725089788636e-02 1.147636327527451483e-02 1.659344507857862805e-02 3.553208308955262407e-01
1.600000000000000000e+02 9.948015213012695312e+00 2.734731221571606863e-02 1.439610537242347332e-02 1.571038866344226514e-02 2.693118656093220764e-01
3.200000000000000000e+02 2.333784103393554688e+01 1.791393432599308611e-02 1.401221803662766607e-02 1.195438223538652922e-02 2.183827432621420483e-01
6.400000000000000000e+02 5.818915367126464844e+01 1.009057921437972460e-02 8.822539985578414790e-03 4.972064337488590891e-03 1.467227298737257546e-01
1.280000000000000000e+03 1.651928424835205078e+02 5.726035137032181588e-03 5.256035885580490064e-03 2.026244532138954391e-03 7.251833013606975853e-02
2.560000000000000000e+03 8.118269443511962891e+02 3.143102756635096640e-03 3.111522722860249335e-03 1.010471450102745639e-03 3.865028559359422189e-02
5.120000000000000000e+03 2.825084924697875977e+03 1.996872121506613161e-03 1.924566221204626615e-03 7.404120499060473648e-04 1.964585724643667930e-02


==> Shape Analysis/data/ex1/v1.txt <==
2.000000000000000000e+01 9.200572967529296875e-01 1.209301707112290236e-01 2.461141784206948291e-01 6.601022836243691794e-02 5.681774496365294969e-01
4.000000000000000000e+01 1.938819885253906250e+00 1.419311609101641114e-01 2.781359492312082127e-01 7.742817492144987712e-02 4.558098474676740564e-01
8.000000000000000000e+01 4.199981689453125000e+00 1.075371192499061657e-01 2.227758807364191851e-01 2.430404273867431408e-02 3.656260157098392694e-01
1.600000000000000000e+02 9.915828704833984375e+00 8.334444964347298423e-02 1.791678894812032130e-01 1.549562032231283082e-02 2.890913345117718802e-01
3.200000000000000000e+02 2.199506759643554688e+01 5.418402816846501491e-02 1.219031692427220426e-01 9.533005140055672566e-03 2.055344919055397401e-01
6.400000000000000000e+02 5.457282066345214844e+01 3.083815372283960077e-02 7.210312734371315813e-02 3.244532463749449924e-03 1.403692262984541639e-01
1.280000000000000000e+03 1.485350131988525391e+02 1.638217118719387244e-02 3.961635282331055219e-02 1.428585482998345757e-03 7.703325013265899246e-02
2.560000000000000000e+03 5.946350097656250000e+02 8.532558041678961480e-03 2.109003806409714965e-02 7.923771431718185099e-04 4.166679422488115542e-02
5.120000000000000000e+03 2.262120008468627930e+03 4.442555434715278473e-03 1.112838035816410276e-02 6.772246964857897567e-04 2.127871109837331867e-02


==> Shape Analysis/data/ex1/vinf.txt <==
2.000000000000000000e+01 1.295089721679687500e+00 1.580239782241165125e-01 3.920181237055682111e-01 1.082063653760615418e-01 6.109712604667902891e-01
4.000000000000000000e+01 3.003120422363281250e+00 5.904877272666331223e-02 1.166921996216918611e-01 7.048687138506520844e-02 4.733408765105338034e-01
8.000000000000000000e+01 5.467891693115234375e+00 3.643329574317177855e-02 8.871293806160840401e-02 1.583440881233966202e-02 3.551809117920653458e-01
1.600000000000000000e+02 1.312088966369628906e+01 1.797024238625050119e-02 3.774039532370820904e-02 1.544616355736450064e-02 2.694758406954791408e-01
3.200000000000000000e+02 3.003406524658203125e+01 8.841173754931819229e-03 1.388741927922854114e-02 1.198519915641771405e-02 2.190277651422225524e-01
6.400000000000000000e+02 7.219195365905761719e+01 4.674736346203245407e-03 6.433124264329903585e-03 5.006601208809857706e-03 1.468376026890766128e-01
1.280000000000000000e+03 2.087728977203369141e+02 2.697509593128866179e-03 3.058224240425233553e-03 2.054716354351004970e-03 7.264917460882820699e-02
2.560000000000000000e+03 8.541049957275390625e+02 1.495683127067826135e-03 1.392692854285337845e-03 1.027028742319135990e-03 3.869166963415040378e-02
5.120000000000000000e+03 3.049451112747192383e+03 8.529436928880196334e-04 5.010159389898793947e-04 7.488102714093836099e-04 1.963512100195183643e-02


==> Shape Analysis/data/ex2/ddp.txt <==
2.000000000000000000e+01 4.873991012573242188e+00 1.668239071570088994e-01 3.257921317509686054e-01 3.257921317509682724e-01 8.862455949215480855e-01
4.000000000000000000e+01 9.990215301513671875e+00 8.875825343164889247e-02 1.895177755520597862e-01 1.895177755520597862e-01 5.778773216304442517e-01
8.000000000000000000e+01 4.190111160278320312e+01 4.673200171532321257e-02 9.350533935038934930e-02 9.350533935038934930e-02 1.222925548280290764e+00
1.600000000000000000e+02 2.722849845886230469e+02 3.032665268939231662e-02 4.650625328159341265e-02 4.650625328159313510e-02 1.931778063124885148e-01
3.200000000000000000e+02 2.041291952133178711e+03 2.601312149111409053e-02 1.279882221998890346e-02 1.279882221998890346e-02 1.167274637235245910e-01
6.400000000000000000e+02 1.936119484901428223e+04 2.139425371271254719e-02 4.377400178558532584e-03 4.377400178559420763e-03 9.103698091339047782e-02
1.280000000000000000e+03 1.559785149097442627e+05 1.808328650528253853e-02 1.319988333692234672e-03 1.319988333691901605e-03 5.584954180166738086e-02


==> Shape Analysis/data/ex2/parametrisation.txt <==
0.000000000000000000e+00 -5.999999999999999778e-01 0.000000000000000000e+00 -4.000000000000000222e-01 0.000000000000000000e+00
5.000000000000000104e-03 -6.004958865656403466e-01 -4.332556766579578021e-03 -4.006446520409301937e-01 -5.696454936411149243e-03
1.666666666666666774e-03 -6.001670892947565950e-01 -1.443980283905950271e-03 -4.002193889503554702e-01 -1.898308524231352582e-03
3.333333333333333547e-03 -6.003328362243874894e-01 -2.888115160806194442e-03 -4.004354117991383299e-01 -3.797002541013992562e-03
5.000000000000000104e-03 -6.004958865656403466e-01 -4.332556766579578021e-03 -4.006446520409301937e-01 -5.696454936411149243e-03
1.000000000000000021e-02 -6.009548820500496547e-01 -8.669149683388130065e-03 -4.011956529212872824e-01 -1.140259358683167260e-02
6.666666666666667095e-03 -6.006548621956653289e-01 -5.777452180481933847e-03 -4.008435912253315858e-01 -7.597012185474826679e-03
8.333333333333333218e-03 -6.008083486551708541e-01 -7.222940536090665525e-03 -4.010285546681075508e-01 -9.498978095128375598e-03
1.000000000000000021e-02 -6.009548820500496547e-01 -8.669149683388130065e-03 -4.011956529212872824e-01 -1.140259358683167260e-02
1.500000000000000118e-02 -6.013370810528574362e-01 -1.301312119878659385e-02 -4.015462413498761540e-01 -1.712419432290961108e-02
1.166666666666666720e-02 -6.010929350525157089e-01 -1.011619221067498221e-02 -4.013407175576335639e-01 -1.330801061926877027e-02
1.333333333333333419e-02 -6.012209017474658967e-01 -1.156416059550919792e-02 -4.014592298775192525e-01 -1.521525778528236457e-02
1.500000000000000118e-02 -6.013370810528574362e-01 -1.301312119878659385e-02 -4.015462413498761540e-01 -1.712419432290961108e-02
2.000000000000000042e-02 -6.015960577927396136e-01 -1.736605586665142600e-02 -4.015604217678060972e-01 -2.285573353199768162e-02
1.666666666666666644e-02 -6.014396584271162194e-01 -1.446310674394612680e-02 -4.015962851054445948e-01 -1.903444821172731866e-02
1.833333333333333343e-02 -6.015266855659234801e-01 -1.591410682555774794e-02 -4.016032788683221999e-01 -2.094533264756046759e-02
2.000000000000000042e-02 -6.015960577927396136e-01 -1.736605586665142600e-02 -4.015604217678060972e-01 -2.285573353199768162e-02
2.500000000000000139e-02 -6.016743042679886244e-01 -2.172576039687649022e-02 -4.010519025089800960e-01 -2.856297254973050662e-02
2.166666666666666741e-02 -6.016454888734890094e-01 -1.881881778117577841e-02 -4.014600911916029746e-01 -2.476395886850468742e-02
2.333333333333333440e-02 -6.016724830549378122e-01 -2.027216639186380648e-02 -4.012937522195599294e-01 -2.666753968111527234e-02
2.500000000000000139e-02 -6.016743042679886244e-01 -2.172576039687649022e-02 -4.010519025089800960e-01 -2.856297254973050662e-02
3.000000000000000236e-02 -6.014970501220411325e-01 -2.608213871542670870e-02 -3.997650945823235658e-01 -3.414272522922003755e-02
2.666666666666666838e-02 -6.016479426972072275e-01 -2.317911136791415971e-02 -4.007240910349782470e-01 -3.044539866963545324e-02
2.833333333333333537e-02 -6.015900793657504853e-01 -2.463154290681941749e-02 -4.002990698588900775e-01 -3.230822801879355138e-02
3.000000000000000236e-02 -6.014970501220411325e-01 -2.608213871542670870e-02 -3.997650945823235658e-01 -3.414272522922003755e-02
3.500000000000000333e-02 -6.009644836472729512e-01 -3.040865669678224567e-02 -3.975024854651550976e-01 -3.940240076694587895e-02
3.166666666666666935e-02 -6.013648115835141805e-01 -2.752967701864785649e-02 -3.991142661745186726e-01 -3.593908180797671797e-02
3.333333333333333287e-02 -6.011889133791253892e-01 -2.897254867493459160e-02 -3.983555024491503005e-01 -3.769264080721346222e-02
3.500000000000000333e-02 -6.009644836472729512e-01 -3.040865669678224567e-02 -3.975024854651550976e-01 -3.940240076694587895e-02
4.000000000000000083e-02 -5.999453809445490782e-01 -3.464545943271730294e-02 -3.945203787809142826e-01 -4.429527294686583933e-02
3.666666666666666685e-02 -6.006862383606327294e-01 -3.183529627819254443e-02 -3.965695715012464984e-01 -4.106997388414034000e-02
3.833333333333333731e-02 -6.003485296324213571e-01 -3.324901755381175911e-02 -3.955709942778780075e-01 -4.269913170521217466e-02
4.000000000000000083e-02 -5.999453809445490782e-01 -3.464545943271730294e-02 -3.945203787809142826e-01 -4.429527294686583933e-02
4.500000000000000527e-02 -5.983511582958117581e-01 -3.870092375943811475e-02 -3.911804446269883662e-01 -4.895416389348001412e-02
4.166666666666667129e-02 -5.994753818642268861e-01 -3.602085185358835234e-02 -3.934305337765799382e-01 -4.586492558600728520e-02
4.333333333333333481e-02 -5.989424181605105257e-01 -3.737310644464896664e-02 -3.923134519857572888e-01 -4.741533736292808526e-02
4.500000000000000527e-02 -5.983511582958117581e-01 -3.870092375943811475e-02 -3.911804446269883662e-01 -4.895416389348001412e-02
5.000000000000000278e-02 -5.962801519691237617e-01 -4.253631880520841041e-02 -3.877933757618242105e-01 -5.357928418681462412e-02
4.666666666666666879e-02 -5.977067361862400396e-01 -4.000378738804440115e-02 -3.900423515065284952e-01 -5.048923744845003336e-02
4.833333333333333925e-02 -5.970145602360522608e-01 -4.128193922666160282e-02 -3.889097846665007241e-01 -5.202838789898654032e-02
5.000000000000000278e-02 -5.962801519691237617e-01 -4.253631880520841041e-02 -3.877933757618242105e-01 -5.357928418681462412e-02
5.500000000000000028e-02 -5.938781872559619757e-01 -4.617494102705774900e-02 -3.846521026195118265e-01 -5.837289826718630725e-02
5.166666666666667324e-02 -5.955090243928613525e-01 -4.376848203280413185e-02 -3.867040025846223972e-01 -5.514926562733699078e-02
5.333333333333333676e-02 -5.947066030009104942e-01 -4.498051323663306011e-02 -3.856529686160021231e-01 -5.674513576904346296e-02
5.500000000000000028e-02 -5.938781872559619757e-01 -4.617494102705774900e-02 -3.846521026195118265e-01 -5.837289826718630725e-02
6.000000000000000472e-02 -5.912882238301301330e-01 -4.968310391616844596e-02 -3.819998090855406536e-01 -6.345271439270926128e-02
5.666666666666667074e-02 -5.930289477239496509e-01 -4.735466466293083987e-02 -3.837117471288212789e-01 -6.003633347274954513e-02
5.833333333333333426e-02 -5.921639533325432359e-01 -4.852289407759918793e-02 -3.828300161191974804e-01 -6.173160179441775086e-02
6.000000000000000472e-02 -5.912882238301301330e-01 -4.968310391616844596e-02 -3.819998090855406536e-01 -6.345271439270926128e-02
6.500000000000000222e-02 -5.886477726838039715e-01 -5.315368058802941859e-02 -3.797419557815197577e-01 -6.872139523096335023e-02
6.166666666666666824e-02 -5.904068037901233357e-01 -5.083899979758503551e-02 -3.812135383520384169e-01 -6.519435849079212308e-02
6.333333333333333870e-02 -5.895248559285551915e-01 -5.199449330657318624e-02 -3.804634644669052101e-01 -6.695191162753977299e-02
6.500000000000000222e-02 -5.886477726838039715e-01 -5.315368058802941859e-02 -3.797419557815197577e-01 -6.872139523096335023e-02
7.000000000000000666e-02 -5.861059077585241139e-01 -5.669650633553643959e-02 -3.776776023714089048e-01 -7.406955408885801395e-02
6.666666666666666574e-02 -5.877813055595373370e-01 -5.432081748684532141e-02 -3.790416744762100665e-01 -7.049939493108309252e-02
6.833333333333334314e-02 -5.869317111571275003e-01 -5.550028159283435653e-02 -3.783556997898260832e-01 -7.228296834184852471e-02
7.000000000000000666e-02 -5.861059077585241139e-01 -5.669650633553643959e-02 -3.776776023714089048e-01 -7.406955408885801395e-02
7.500000000000001110e-02 -5.837989093872640867e-01 -6.039620186211366176e-02 -3.756343058101467292e-01 -7.942586042532188972e-02
7.166666666666667018e-02 -5.853092552476633070e-01 -5.791233531204274809e-02 -3.770014831534705957e-01 -7.585689001568406142e-02
7.333333333333333370e-02 -5.845409842397899514e-01 -5.914630087295293104e-02 -3.763219878933118934e-01 -7.764294429096682548e-02
7.500000000000001110e-02 -5.837989093872640867e-01 -6.039620186211366176e-02 -3.756343058101467292e-01 -7.942586042532188972e-02
8.000000000000000167e-02 -5.817027062097509527e-01 -6.421976961311981480e-02 -3.734819039744029512e-01 -8.473905245724695778e-02
7.666666666666667462e-02 -5.830804741085222620e-01 -6.165984502921167953e-02 -3.749341582331357503e-01 -8.120391562526894924e-02
7.833333333333333814e-02 -5.823827942349146802e-01 -6.293507077537126293e-02 -3.742177811418332944e-01 -8.297549108518453842e-02
8.000000000000000167e-02 -5.817027062097509527e-01 -6.421976961311981480e-02 -3.734819039744029512e-01 -8.473905245724695778e-02
8.500000000000000611e-02 -5.797332207006187232e-01 -6.811045554204885055e-02 -3.711315827130689526e-01 -8.996744150907144688e-02
8.166666666666666519e-02 -5.810368172905344686e-01 -6.551188939488375440e-02 -3.727237260461522816e-01 -8.649313864289508158e-02
8.333333333333334259e-02 -5.803815558598656166e-01 -6.680943410448803021e-02 -3.719408912696525182e-01 -8.823635709743105071e-02
8.500000000000000611e-02 -5.797332207006187232e-01 -6.811045554204885055e-02 -3.711315827130689526e-01 -8.996744150907144688e-02
9.000000000000001055e-02 -5.777918122571266135e-01 -7.201530385121014677e-02 -3.685635760404315509e-01 -9.509257912794720491e-02
8.666666666666666963e-02 -5.790880288089017558e-01 -6.941303957852168471e-02 -3.702968664968288026e-01 -9.168642309256493095e-02
8.833333333333333315e-02 -5.784421619110806656e-01 -7.071528884974835616e-02 -3.694399259202468810e-01 -9.339443801371713483e-02
9.000000000000001055e-02 -5.777918122571266135e-01 -7.201530385121014677e-02 -3.685635760404315509e-01 -9.509257912794720491e-02
9.500000000000000111e-02 -5.757769152227139031e-01 -7.588254568977041703e-02 -3.658413251592618209e-01 -1.001376807868473717e-01
9.166666666666667407e-02 -5.771332284495862552e-01 -7.331116442209645312e-02 -3.676702767331912480e-01 -9.678186794004156601e-02
9.333333333333333759e-02 -5.764627620235521777e-01 -7.460091359079353002e-02 -3.667622071373782822e-01 -9.846326505403878160e-02
9.500000000000000111e-02 -5.757769152227139031e-01 -7.588254568977041703e-02 -3.658413251592618209e-01 -1.001376807868473717e-01
1.000000000000000056e-01 -5.735973143131263274e-01 -7.965904236863639853e-02 -3.630190357012381130e-01 -1.051276090570530536e-01
9.666666666666667851e-02 -5.750723899415244311e-01 -7.715400051007390014e-02 -3.649094161447155593e-01 -1.018059856969975724e-01
9.833333333333334203e-02 -5.743461506167770736e-01 -7.841317291451709026e-02 -3.639681337933214356e-01 -1.034690210091862156e-01
1.000000000000000056e-01 -5.735973143131263274e-01 -7.965904236863639853e-02 -3.630190357012381130e-01 -1.051276090570530536e-01
1.050000000000000100e-01 -5.712463079325545978e-01 -8.333159837051522245e-02 -3.601396456445287164e-01 -1.100848581959273098e-01
1.016666666666666691e-01 -5.728289097701628751e-01 -8.089294487347925555e-02 -3.620636154839043108e-01 -1.067825639666663690e-01
1.033333333333333465e-01 -5.720442194106966083e-01 -8.211655979826351648e-02 -3.611033331896366660e-01 -1.084347028902775956e-01
1.050000000000000100e-01 -5.712463079325545978e-01 -8.333159837051522245e-02 -3.601396456445287164e-01 -1.100848581959273098e-01
1.100000000000000006e-01 -5.688015608388824473e-01 -8.694266482175554145e-02 -3.572433724497777185e-01 -1.150322776325082008e-01
1.066666666666666735e-01 -5.704380670881019633e-01 -8.453979332202678221e-02 -3.591740384703984157e-01 -1.117338911394433615e-01
1.083333333333333370e-01 -5.696222593790291056e-01 -8.574289389949436846e-02 -3.582080618198427713e-01 -1.133827077158984925e-01
1.100000000000000006e-01 -5.688015608388824473e-01 -8.694266482175554145e-02 -3.572433724497777185e-01 -1.150322776325082008e-01
1.150000000000000050e-01 -5.663364765193985573e-01 -9.053992782488810842e-02 -3.543764015416553947e-01 -1.199966983604608683e-01
1.116666666666666780e-01 -5.679786034055855914e-01 -8.814088803635959646e-02 -3.562817857421082257e-01 -1.166836577104822248e-01
1.133333333333333415e-01 -5.671560176156090760e-01 -8.933936631488938185e-02 -3.553253429280188724e-01 -1.183380215768296551e-01
1.150000000000000050e-01 -5.663364765193985573e-01 -9.053992782488810842e-02 -3.543764015416553947e-01 -1.199966983604608683e-01
1.200000000000000094e-01 -5.639244839799730791e-01 -9.417286574546099298e-02 -3.516053931730555582e-01 -1.250151369958628356e-01
1.166666666666666685e-01 -5.655227418481347801e-01 -9.174443081960495516e-02 -3.534377618911330732e-01 -1.216612244510550389e-01
1.183333333333333459e-01 -5.647177135628511646e-01 -9.295476748391873212e-02 -3.525128508124522608e-01 -1.233334145341628690e-01
1.200000000000000094e-01 -5.639244839799730791e-01 -9.417286574546099298e-02 -3.516053931730555582e-01 -1.250151369958628356e-01
1.250000000000000000e-01 -5.616507020210459444e-01 -9.789346428470778461e-02 -3.489975506927208704e-01 -1.301201686765928456e-01
1.216666666666666730e-01 -5.631463976617473444e-01 -9.540068747350399780e-02 -3.507168101135309524e-01 -1.267069077454749115e-01
1.233333333333333365e-01 -5.623871181227547700e-01 -9.664022090259799525e-02 -3.498475085630660120e-01 -1.284086663418683161e-01
1.250000000000000000e-01 -5.616507020210459444e-01 -9.789346428470778461e-02 -3.489975506927208704e-01 -1.301201686765928456e-01
1.300000000000000044e-01 -5.596140549956267751e-01 -1.017484988142287466e-01 -3.465542952133967569e-01 -1.353060807869362614e-01
1.266666666666666774e-01 -5.609416690518067572e-01 -9.916239031326885833e-02 -3.481664525058202342e-01 -1.318409092380100067e-01
1.283333333333333548e-01 -5.602630645185379121e-01 -1.004478458787681633e-01 -3.473528921310973794e-01 -1.335700126833782309e-01
1.300000000000000044e-01 -5.596140549956267751e-01 -1.017484988142287466e-01 -3.465542952133967569e-01 -1.353060807869362614e-01
1.350000000000000089e-01 -5.578251229268379463e-01 -1.057249130634947271e-01 -3.441906850178864663e-01 -1.405289684340958190e-01
1.316666666666666818e-01 -5.589929282426940871e-01 -1.030627004168277600e-01 -3.457662656438501014e-01 -1.370469743744204549e-01
1.333333333333333315e-01 -5.583974947218376395e-01 -1.043887460252878041e-01 -3.449818493547624487e-01 -1.387895006590695590e-01
1.350000000000000089e-01 -5.578251229268379463e-01 -1.057249130634947271e-01 -3.441906850178864663e-01 -1.405289684340958190e-01
1.400000000000000133e-01 -5.562146454532257422e-01 -1.097772692773019837e-01 -3.416120373466637883e-01 -1.456469403433793830e-01
1.366666666666666863e-01 -5.572727925918883329e-01 -1.070694933164552526e-01 -3.433782539250065935e-01 -1.422585842672102752e-01
1.383333333333333359e-01 -5.567371620660116482e-01 -1.084208172284290006e-01 -3.425257318861877343e-01 -1.439687435747913913e-01
1.400000000000000133e-01 -5.562146454532257422e-01 -1.097772692773019837e-01 -3.416120373466637883e-01 -1.456469403433793830e-01
1.450000000000000178e-01 -5.546879927557443191e-01 -1.138621431611582524e-01 -3.386015513458087156e-01 -1.505251060126022167e-01
1.416666666666666630e-01 -5.557014950469005843e-01 -1.111372947446823134e-01 -3.406356419975442029e-01 -1.472895132506446270e-01
1.433333333333333404e-01 -5.551938849891225880e-01 -1.124993992540810755e-01 -3.396204616059437242e-01 -1.489084785960590740e-01
1.450000000000000178e-01 -5.546879927557443191e-01 -1.138621431611582524e-01 -3.386015513458087156e-01 -1.505251060126022167e-01
1.500000000000000222e-01 -5.531440081071643533e-01 -1.179404599081753241e-01 -3.362480310146307438e-01 -1.557166533632652894e-01
1.466666666666666674e-01 -5.541800758065380528e-01 -1.152241332033166199e-01 -3.376320712997168405e-01 -1.521716167274584919e-01
1.483333333333333448e-01 -5.536665414020834897e-01 -1.165840137801133769e-01 -3.367994653986383646e-01 -1.538904722214867737e-01
1.500000000000000222e-01 -5.531440081071643533e-01 -1.179404599081753241e-01 -3.362480310146307438e-01 -1.557166533632652894e-01
1.549999999999999989e-01 -5.514953904391943773e-01 -1.219774497877149921e-01 -3.373854247767243963e-01 -1.612004661579141684e-01
1.516666666666666718e-01 -5.526093578753280555e-01 -1.192921733650416788e-01 -3.361552620013257275e-01 -1.576193513739121144e-01
1.533333333333333492e-01 -5.520599517739825934e-01 -1.206379547051518314e-01 -3.365583794386908245e-01 -1.594823701391850090e-01
1.549999999999999989e-01 -5.514953904391943773e-01 -1.219774497877149921e-01 -3.373854247767243963e-01 -1.612004661579141684e-01
1.600000000000000033e-01 -5.497180521803803899e-01 -1.259594837022619263e-01 -3.418868982991341010e-01 -1.645017656185646104e-01
1.566666666666666763e-01 -5.509164503276360314e-01 -1.233107940084273713e-01 -3.385824449821011051e-01 -1.626844017711156498e-01
1.583333333333333537e-01 -5.503238106068013558e-01 -1.246381063941811723e-01 -3.401062240220930066e-01 -1.638283954140268006e-01
1.600000000000000033e-01 -5.497180521803803899e-01 -1.259594837022619263e-01 -3.418868982991341010e-01 -1.645017656185646104e-01
1.650000000000000078e-01 -5.478265416276235644e-01 -1.298886005282973433e-01 -3.474438011266093862e-01 -1.635658341428548046e-01
1.616666666666666807e-01 -5.490996653102457881e-01 -1.272749987877377364e-01 -3.437879518721952965e-01 -1.646110789195805169e-01
1.633333333333333304e-01 -5.484690546394729305e-01 -1.285846984535889415e-01 -3.456606407732237263e-01 -1.642482454346345377e-01
1.650000000000000078e-01 -5.478265416276235644e-01 -1.298886005282973433e-01 -3.474438011266093862e-01 -1.635658341428548046e-01
1.700000000000000122e-01 -5.458295243918716011e-01 -1.337651681391250069e-01 -3.522459721602013150e-01 -1.604612446604086751e-01
1.666666666666666852e-01 -5.471723642013333055e-01 -1.311866898293466421e-01 -3.491300962989866141e-01 -1.626687461686485703e-01
1.683333333333333348e-01 -5.465066731493354313e-01 -1.324789125230291797e-01 -3.507274724638338448e-01 -1.616208217520081758e-01
1.700000000000000122e-01 -5.458295243918716011e-01 -1.337651681391250069e-01 -3.522459721602013150e-01 -1.604612446604086751e-01
1.750000000000000167e-01 -5.437281255384377454e-01 -1.375861451768254917e-01 -3.564071179316242732e-01 -1.565245435821026876e-01
1.716666666666666896e-01 -5.451408656209584258e-01 -1.350452980679518467e-01 -3.536943644348680138e-01 -1.592150486173861401e-01
1.733333333333333393e-01 -5.444405147333197803e-01 -1.363190686030509302e-01 -3.550795980058147894e-01 -1.578989190046954927e-01
1.750000000000000167e-01 -5.437281255384377454e-01 -1.375861451768254917e-01 -3.564071179316242732e-01 -1.565245435821026876e-01
1.800000000000000211e-01 -5.415189915880995741e-01 -1.413458897424519634e-01 -3.601006533381626573e-01 -1.521425830768116383e-01
1.766666666666666663e-01 -5.430031324955997274e-01 -1.388460516603146622e-01 -3.576824043028143940e-01 -1.551015232153511725e-01
1.783333333333333437e-01 -5.422651529997927211e-01 -1.400983965097458150e-01 -3.589115366433614507e-01 -1.536384179514718451e-01
1.800000000000000211e-01 -5.415189915880995741e-01 -1.413458897424519634e-01 -3.601006533381626573e-01 -1.521425830768116383e-01
1.850000000000000255e-01 -5.393750998840715072e-01 -1.451419174860957284e-01 -3.634835259611937652e-01 -1.475150355035227123e-01
1.816666666666666707e-01 -5.407755366784171569e-01 -1.425949939143929257e-01 -3.612555814909030882e-01 -1.506201776733754327e-01
1.833333333333333481e-01 -5.400519245222408227e-01 -1.438556584324288123e-01 -3.623816339017125743e-01 -1.490762787443282722e-01
1.850000000000000255e-01 -5.393750998840715072e-01 -1.451419174860957284e-01 -3.634835259611937652e-01 -1.475150355035227123e-01
1.900000000000000022e-01 -5.381139925141182889e-01 -1.492878633773571384e-01 -3.666825544322410702e-01 -1.427580030967224578e-01
1.866666666666666752e-01 -5.387865880930976514e-01 -1.464705775246955277e-01 -3.645653683439026849e-01 -1.459398264652636834e-01
1.883333333333333526e-01 -5.383449075311614873e-01 -1.478543877837428522e-01 -3.656307021757682629e-01 -1.443534015674924620e-01
1.900000000000000022e-01 -5.381139925141182889e-01 -1.492878633773571384e-01 -3.666825544322410702e-01 -1.427580030967224578e-01
1.950000000000000067e-01 -5.388099937688910490e-01 -1.535570300613180450e-01 -3.697811399717265690e-01 -1.379347728111332549e-01
1.916666666666666796e-01 -5.381294191020833395e-01 -1.507396433716214068e-01 -3.677235000123268982e-01 -1.411554650950527512e-01
1.933333333333333570e-01 -5.383748235045521247e-01 -1.521710861415336846e-01 -3.687557229036371176e-01 -1.395472935052389230e-01
1.950000000000000067e-01 -5.388099937688910490e-01 -1.535570300613180450e-01 -3.697811399717265690e-01 -1.379347728111332549e-01
2.000000000000000111e-01 -5.411013823461057193e-01 -1.572335576852050554e-01 -3.728595684424377277e-01 -1.330986184251279902e-01
1.966666666666666841e-01 -5.394120241630795398e-01 -1.548791243062622447e-01 -3.708033707938078738e-01 -1.363202291960388113e-01
1.983333333333333337e-01 -5.401747061147200712e-01 -1.561153787855377451e-01 -3.718278177676137553e-01 -1.347070916708800192e-01
2.000000000000000111e-01 -5.411013823461057193e-01 -1.572335576852050554e-01 -3.728595684424377277e-01 -1.330986184251279902e-01
2.050000000000000155e-01 -5.448551301061195229e-01 -1.592961062255349169e-01 -3.760527376895030915e-01 -1.283378941417422925e-01
2.016666666666666885e-01 -5.421980878925617420e-01 -1.581846080639582597e-01 -3.739037355819417874e-01 -1.314981825750663469e-01
2.033333333333333381e-01 -5.434609053035105442e-01 -1.588986223322141900e-01 -3.749659176219213297e-01 -1.299096541235423286e-01
2.050000000000000155e-01 -5.448551301061195229e-01 -1.592961062255349169e-01 -3.760527376895030915e-01 -1.283378941417422925e-01
2.100000000000000200e-01 -5.490777680622391799e-01 -1.585018045630490202e-01 -3.795626214079781402e-01 -1.238085464559551541e-01
2.066666666666666929e-01 -5.463044846176162705e-01 -1.593282717633501544e-01 -3.771726089631060597e-01 -1.267895366045667660e-01
2.083333333333333426e-01 -5.477248096646660791e-01 -1.590301755541866924e-01 -3.783369833779933189e-01 -1.252744177351188815e-01
2.100000000000000200e-01 -5.490777680622391799e-01 -1.585018045630490202e-01 -3.795626214079781402e-01 -1.238085464559551541e-01
2.150000000000000244e-01 -5.527461651538370102e-01 -1.561613348187991246e-01 -3.839857205529395578e-01 -1.202466596159675466e-01
2.116666666666666696e-01 -5.503604026936074201e-01 -1.578190668643048578e-01 -3.808761297272346136e-01 -1.224212416777622769e-01
2.133333333333333470e-01 -5.515802536511469345e-01 -1.570291294218500167e-01 -3.823236192770487762e-01 -1.211758704542857668e-01
2.150000000000000244e-01 -5.527461651538370102e-01 -1.561613348187991246e-01 -3.839857205529395578e-01 -1.202466596159675466e-01
2.200000000000000011e-01 -5.559909387648724888e-01 -1.532515016523562368e-01 -3.883367108469124585e-01 -1.229631185016465261e-01
2.166666666666666741e-01 -5.538659019263079131e-01 -1.552346135815168282e-01 -3.858575505914815240e-01 -1.201787052161337882e-01
2.183333333333333515e-01 -5.549458012345207525e-01 -1.542617008147886826e-01 -3.873510100607796547e-01 -1.213310000699898000e-01
2.200000000000000011e-01 -5.559909387648724888e-01 -1.532515016523562368e-01 -3.883367108469124585e-01 -1.229631185016465261e-01
2.250000000000000056e-01 -5.589546165197968319e-01 -1.500538456689815281e-01 -3.899755848061139396e-01 -1.284420354866862013e-01
2.216666666666666785e-01 -5.570053769147330636e-01 -1.522104555162909212e-01 -3.890370430994793405e-01 -1.247398685703033222e-01
2.233333333333333559e-01 -5.579923855901649521e-01 -1.511433532709653693e-01 -3.895650853366001698e-01 -1.265759355037629486e-01
2.250000000000000056e-01 -5.589546165197968319e-01 -1.500538456689815281e-01 -3.899755848061139396e-01 -1.284420354866862013e-01
2.300000000000000100e-01 -5.617124473025804088e-01 -1.466764509016307005e-01 -3.907484978997657343e-01 -1.341200710306380828e-01
2.266666666666666829e-01 -5.598942357248111179e-01 -1.489447710482732223e-01 -3.902985905642334941e-01 -1.303253481854561024e-01
2.283333333333333603e-01 -5.608130231070947991e-01 -1.478183732948643303e-01 -3.905522959407852213e-01 -1.322192881672240306e-01
2.300000000000000100e-01 -5.617124473025804088e-01 -1.466764509016307005e-01 -3.907484978997657343e-01 -1.341200710306380828e-01
2.350000000000000144e-01 -5.643117371799836191e-01 -1.431752567332919279e-01 -3.910609491321775932e-01 -1.398433411106955460e-01
2.316666666666666874e-01 -5.625940266732138983e-01 -1.455206920020467309e-01 -3.908952100851285083e-01 -1.360253275885645874e-01
2.333333333333333370e-01 -5.634598249014373117e-01 -1.443530606297888930e-01 -3.909980368548423013e-01 -1.379334650731907641e-01
2.350000000000000144e-01 -5.643117371799836191e-01 -1.431752567332919279e-01 -3.910609491321775932e-01 -1.398433411106955460e-01
2.400000000000000189e-01 -5.668014986550328205e-01 -1.395951536785362823e-01 -3.910339168432876988e-01 -1.455754036309537258e-01
2.366666666666666918e-01 -5.651515434239603453e-01 -1.419887882030994586e-01 -3.910867456755520166e-01 -1.417540827019855010e-01
2.383333333333333415e-01 -5.659809282529186802e-01 -1.407950096085842928e-01 -3.910773362646429163e-01 -1.436649776109478471e-01
2.400000000000000189e-01 -5.668014986550328205e-01 -1.395951536785362823e-01 -3.910339168432876988e-01 -1.455754036309537258e-01
2.450000000000000233e-01 -5.692255821956473394e-01 -1.359701640300782222e-01 -3.907043643625949803e-01 -1.512981175651818833e-01
2.416666666666666685e-01 -5.676148009839221409e-01 -1.383903582152254397e-01 -3.909570740764187757e-01 -1.474847777699924978e-01
2.433333333333333459e-01 -5.684223374303928322e-01 -1.371816896202490144e-01 -3.908469199210654055e-01 -1.493925201254602542e-01
2.450000000000000233e-01 -5.692255821956473394e-01 -1.359701640300782222e-01 -3.907043643625949803e-01 -1.512981175651818833e-01
2.500000000000000000e-01 -5.716242306658811945e-01 -1.323282606812086204e-01 -3.901000014249184078e-01 -1.569985359498759503e-01
2.466666666666666730e-01 -5.700259976529479244e-01 -1.347567669400440982e-01 -3.905311678384612017e-01 -1.532011771069076433e-01
2.483333333333333504e-01 -5.708250508383931887e-01 -1.335424721285668193e-01 -3.903291163731676394e-01 -1.551013919193900414e-01
2.500000000000000000e-01 -5.716242306658811945e-01 -1.323282606812086204e-01 -3.901000014249184078e-01 -1.569985359498759503e-01
2.550000000000000044e-01 -5.740381463789495653e-01 -1.286964806984786658e-01 -3.892684023156308681e-01 -1.626704234467370724e-01
2.516666666666667052e-01 -5.724250663255308069e-01 -1.311151409577589744e-01 -3.898456252132912470e-01 -1.588924602975185507e-01
2.533333333333333548e-01 -5.732291474053300417e-01 -1.299041704539594944e-01 -3.895678086650388172e-01 -1.607830902978693022e-01
2.550000000000000044e-01 -5.740381463789495653e-01 -1.286964806984786658e-01 -3.892684023156308681e-01 -1.626704234467370724e-01
2.600000000000000089e-01 -5.765131865571541114e-01 -1.251061855495648467e-01 -3.882599263667788070e-01 -1.683136839683315178e-01
2.566666666666667096e-01 -5.748538442333551712e-01 -1.274933066238979618e-01 -3.889493006791713281e-01 -1.645545282966918710e-01
2.583333333333333592e-01 -5.756781601754928923e-01 -1.262960222961559686e-01 -3.886124608410703729e-01 -1.664355444716019705e-01
2.600000000000000089e-01 -5.765131865571541114e-01 -1.251061855495648467e-01 -3.882599263667788070e-01 -1.683136839683315178e-01
2.650000000000000133e-01 -5.791086437916472818e-01 -1.216022970559817867e-01 -3.871306025252797545e-01 -1.739341189446505509e-01
2.616666666666666585e-01 -5.773612303872533991e-01 -1.239255950509476761e-01 -3.878938581057612689e-01 -1.701892339466456461e-01
2.633333333333333637e-01 -5.782250355094056271e-01 -1.227564932314538643e-01 -3.875165741814118325e-01 -1.720625612501268942e-01
2.650000000000000133e-01 -5.791086437916472818e-01 -1.216022970559817867e-01 -3.871306025252797545e-01 -1.739341189446505509e-01
2.700000000000000178e-01 -5.819432554724545126e-01 -1.182909656168105866e-01 -3.859506470214073004e-01 -1.795442034990776259e-01
2.666666666666666630e-01 -5.800174984048577231e-01 -1.204678941248610302e-01 -3.867387509556094449e-01 -1.758044551956711721e-01
2.683333333333333681e-01 -5.809589295854437063e-01 -1.193604160086704918e-01 -3.863442023931233371e-01 -1.776742247939644137e-01
2.700000000000000178e-01 -5.819432554724545126e-01 -1.182909656168105866e-01 -3.859506470214073004e-01 -1.795442034990776259e-01
2.750000000000000222e-01 -5.853520804860131710e-01 -1.156069891251250287e-01 -3.848240132918402390e-01 -1.851651234530884149e-01
2.716666666666666674e-01 -5.829857282750758873e-01 -1.172783201483632437e-01 -3.855624702697431627e-01 -1.814153048953402181e-01
2.733333333333333726e-01 -5.841099498640092147e-01 -1.163579171849435379e-01 -3.851850277819956481e-01 -1.832885981461166436e-01
2.750000000000000222e-01 -5.853520804860131710e-01 -1.156069891251250287e-01 -3.848240132918402390e-01 -1.851651234530884149e-01
2.800000000000000266e-01 -5.891951052367234709e-01 -1.165194849457985155e-01 -3.838555084389658201e-01 -1.908153161801366682e-01
2.766666666666666718e-01 -5.867436431068213665e-01 -1.152171850444951712e-01 -3.844815971857313830e-01 -1.870451306179785889e-01
2.783333333333333770e-01 -5.881404253631407064e-01 -1.155346539974958231e-01 -3.841586057974515356e-01 -1.889285716594720221e-01
2.800000000000000266e-01 -5.891951052367234709e-01 -1.165194849457985155e-01 -3.838555084389658201e-01 -1.908153161801366682e-01
2.850000000000000311e-01 -5.908147188857858501e-01 -1.205407443844949272e-01 -3.830614995348967655e-01 -1.964926925664669810e-01
2.816666666666666763e-01 -5.899104791098181977e-01 -1.177818118571530570e-01 -3.835722536644058378e-01 -1.927051418261763738e-01
2.833333333333333259e-01 -5.904236087876160166e-01 -1.191410415678753332e-01 -3.833081030747600426e-01 -1.945977332912030011e-01
2.850000000000000311e-01 -5.908147188857858501e-01 -1.205407443844949272e-01 -3.830614995348967655e-01 -1.964926925664669810e-01
2.900000000000000355e-01 -5.915698971899941982e-01 -1.248332716745519516e-01 -3.823989282130549339e-01 -2.021870464052366034e-01
2.866666666666666807e-01 -5.911230605511710312e-01 -1.219611306134490980e-01 -3.828300166844122998e-01 -1.983895602360957466e-01
2.883333333333333304e-01 -5.913703516899450063e-01 -1.233934716164704765e-01 -3.826104308076770377e-01 -2.002878437956200908e-01
2.900000000000000355e-01 -5.915698971899941982e-01 -1.248332716745519516e-01 -3.823989282130549339e-01 -2.021870464052366034e-01
2.950000000000000400e-01 -5.919573590213424996e-01 -1.291761300956788816e-01 -3.817727778716772380e-01 -2.078855782203074820e-01
2.916666666666666852e-01 -5.917304650690438095e-01 -1.262779547544271574e-01 -3.821914181339777228e-01 -2.040866901206271067e-01
2.933333333333333348e-01 -5.918581498021355802e-01 -1.277259246206625953e-01 -3.819838834964952579e-01 -2.059863311546459574e-01
2.950000000000000400e-01 -5.919573590213424996e-01 -1.291761300956788816e-01 -3.817727778716772380e-01 -2.078855782203074820e-01
3.000000000000000444e-01 -5.921132815967228291e-01 -1.335338215022087993e-01 -3.811356585583683954e-01 -2.135828909967507627e-01
2.966666666666666896e-01 -5.920313768817905276e-01 -1.306278435224105805e-01 -3.815582819603556830e-01 -2.097844458687196934e-01
2.983333333333333393e-01 -5.920827054371369247e-01 -1.320805390381127598e-01 -3.813445798991870750e-01 -2.116834028828853687e-01
3.000000000000000444e-01 -5.921132815967228291e-01 -1.335338215022087993e-01 -3.811356585583683954e-01 -2.135828909967507627e-01
3.049999999999999933e-01 -5.920940934204620421e-01 -1.378943863072624454e-01 -3.805764704004344634e-01 -2.192882559752839522e-01
3.016666666666666941e-01 -5.921246204231710442e-01 -1.349873828399561493e-01 -3.809353296768436814e-01 -2.154833030667433202e-01
3.033333333333333437e-01 -5.921179127635539663e-01 -1.364409740167442653e-01 -3.807475061153000606e-01 -2.173849895504704755e-01
3.049999999999999933e-01 -5.920940934204620421e-01 -1.378943863072624454e-01 -3.805764704004344634e-01 -2.192882559752839522e-01
3.099999999999999978e-01 -5.919263995104768750e-01 -1.422518177538830142e-01 -3.802199070465031028e-01 -2.250093857877508430e-01
3.066666666666666985e-01 -5.920538896341598356e-01 -1.393474382779864851e-01 -3.804271879877574869e-01 -2.211933468508175959e-01
3.083333333333333481e-01 -5.919978559692248288e-01 -1.407999663665485124e-01 -3.803057297445670559e-01 -2.231004054950736781e-01
3.099999999999999978e-01 -5.919263995104768750e-01 -1.422518177538830142e-01 -3.802199070465031028e-01 -2.250093857877508430e-01
3.150000000000000022e-01 -5.916216942253473832e-01 -1.466018313186799038e-01 -3.803089984874778451e-01 -2.307383005454113900e-01
3.116666666666667029e-01 -5.918397979215691551e-01 -1.437028446902609558e-01 -3.801803136484980250e-01 -2.269198587728787353e-01
3.133333333333333526e-01 -5.917382120547284297e-01 -1.451528997086242445e-01 -3.802021816916541508e-01 -2.288305668795363734e-01
3.150000000000000022e-01 -5.916216942253473832e-01 -1.466018313186799038e-01 -3.803089984874778451e-01 -2.307383005454113900e-01
3.200000000000000067e-01 -5.911824834279924001e-01 -1.509403307684619722e-01 -3.814585474955835553e-01 -2.363373658711785952e-01
3.166666666666667074e-01 -5.914901928659914709e-01 -1.480494798656362410e-01 -3.805331286140931635e-01 -2.326356675398668639e-01
3.183333333333333570e-01 -5.913436410120591624e-01 -1.494956823762724207e-01 -3.809043112379131291e-01 -2.345095982485108921e-01
3.200000000000000067e-01 -5.911824834279924001e-01 -1.509403307684619722e-01 -3.814585474955835553e-01 -2.363373658711785952e-01
3.250000000000000111e-01 -5.906179916657424700e-01 -1.552643541231081281e-01 -3.846647563857643615e-01 -2.409973456342599796e-01
3.216666666666667118e-01 -5.910073834337928878e-01 -1.523833561517133617e-01 -3.822407565177974309e-01 -2.380790456288251478e-01
3.233333333333333615e-01 -5.908190005460723926e-01 -1.538247081549669604e-01 -3.832992060196650508e-01 -2.396667072163033985e-01
3.250000000000000111e-01 -5.906179916657424700e-01 -1.552643541231081281e-01 -3.846647563857643615e-01 -2.409973456342599796e-01
3.300000000000000155e-01 -5.899457793025633112e-01 -1.595729824056305313e-01 -3.900296344001056847e-01 -2.419538999289742032e-01
3.266666666666666607e-01 -5.904050128985007806e-01 -1.567022784728556439e-01 -3.863147455773994210e-01 -2.419502127980718287e-01
3.283333333333333659e-01 -5.901807216884151774e-01 -1.581384821801418705e-01 -3.881734404756964629e-01 -2.423424116993042055e-01
3.300000000000000155e-01 -5.899457793025633112e-01 -1.595729824056305313e-01 -3.900296344001056847e-01 -2.419538999289742032e-01
3.350000000000000200e-01 -5.891837790930185559e-01 -1.638666728683540463e-01 -3.939375414960872845e-01 -2.378882680834988050e-01
3.316666666666666652e-01 -5.897008537175899567e-01 -1.610058122662379188e-01 -3.916174253073150258e-01 -2.409049021970386117e-01
3.333333333333333703e-01 -5.894466229751176289e-01 -1.624370207617591433e-01 -3.928963268723784652e-01 -2.394891347361309264e-01
3.350000000000000200e-01 -5.891837790930185559e-01 -1.638666728683540463e-01 -3.939375414960872845e-01 -2.378882680834988050e-01
3.400000000000000244e-01 -5.883508005025651633e-01 -1.681471874360999375e-01 -3.962444110516014639e-01 -2.326472844889672376e-01
3.366666666666666696e-01 -5.889130326453280162e-01 -1.652948498130239474e-01 -3.948077238702312752e-01 -2.361875694540224724e-01
3.383333333333333748e-01 -5.886351181568876267e-01 -1.667216495465549952e-01 -3.955640841177736622e-01 -2.344329152463198451e-01
3.400000000000000244e-01 -5.883508005025651633e-01 -1.681471874360999375e-01 -3.962444110516014639e-01 -2.326472844889672376e-01
3.450000000000000289e-01 -5.874677047149295950e-01 -1.724176666293984750e-01 -3.980050424356948446e-01 -2.271924591584304487e-01
3.416666666666666741e-01 -5.880608825589805910e-01 -1.695715972033802754e-01 -3.968699183294673860e-01 -2.308416711445180902e-01
3.433333333333333792e-01 -5.877662144350953577e-01 -1.709950321390514838e-01 -3.974538273116599574e-01 -2.290221562864599714e-01
3.450000000000000289e-01 -5.874677047149295950e-01 -1.724176666293984750e-01 -3.980050424356948446e-01 -2.271924591584304487e-01
3.500000000000000333e-01 -5.865594042721311574e-01 -1.766828700369645344e-01 -3.995187553980951711e-01 -2.216633360779899919e-01
3.466666666666666785e-01 -5.871663342938145957e-01 -1.738396980364119437e-01 -3.985299268054489641e-01 -2.253550281548127032e-01
3.483333333333333282e-01 -5.868631735977121178e-01 -1.752613489757662846e-01 -3.990332529184127397e-01 -2.235115706321373907e-01
3.500000000000000333e-01 -5.865594042721311574e-01 -1.766828700369645344e-01 -3.995187553980951711e-01 -2.216633360779899919e-01
3.550000000000000377e-01 -5.856585705836949707e-01 -1.809496499119282453e-01 -4.008966142002395316e-01 -2.160986270424832822e-01
3.516666666666666829e-01 -5.862563468584343074e-01 -1.781045429801423330e-01 -3.999894764774828415e-01 -2.198112797374777161e-01
3.533333333333333326e-01 -5.859554966126963027e-01 -1.795266844163425635e-01 -4.004479984052339292e-01 -2.179561641272444728e-01
3.550000000000000377e-01 -5.856585705836949707e-01 -1.809496499119282453e-01 -4.008966142002395316e-01 -2.160986270424832822e-01
3.600000000000000422e-01 -5.848123415540922299e-01 -1.852275323058677758e-01 -4.022020122676928100e-01 -2.105164170213855712e-01
3.566666666666666874e-01 -5.853675705485428260e-01 -1.823738383154074327e-01 -4.013374689778869131e-01 -2.142392319473511164e-01
3.583333333333333370e-01 -5.850848569804198984e-01 -1.837996935101701423e-01 -4.017724733184300234e-01 -2.123784590592042720e-01
3.600000000000000422e-01 -5.848123415540922299e-01 -1.852275323058677758e-01 -4.022020122676928100e-01 -2.105164170213855712e-01
3.650000000000000466e-01 -5.840609027466553416e-01 -1.895230455109533640e-01 -4.034547533207346603e-01 -2.049221587853024551e-01
3.616666666666666918e-01 -5.845506105103883687e-01 -1.866573869811710973e-01 -4.026257921354553515e-01 -2.086530559250129591e-01
3.633333333333333415e-01 -5.843000412445574776e-01 -1.880892396171524039e-01 -4.030434902328440816e-01 -2.067883221915733649e-01
3.650000000000000466e-01 -5.840609027466553416e-01 -1.895230455109533640e-01 -4.034547533207346603e-01 -2.049221587853024551e-01
3.700000000000000511e-01 -5.834122681329857452e-01 -1.938352804025024467e-01 -4.046458495100217490e-01 -1.993144625294421546e-01
3.666666666666666963e-01 -5.838333150936334537e-01 -1.909587301522367719e-01 -4.038591934666770911e-01 -2.030545049425319382e-01
3.683333333333333459e-01 -5.836172059375529519e-01 -1.923961875415232392e-01 -4.042563831589685575e-01 -2.011852958862394292e-01
3.700000000000000511e-01 -5.834122681329857452e-01 -1.938352804025024467e-01 -4.046458495100217490e-01 -1.993144625294421546e-01
3.750000000000000000e-01 -5.828572553415324320e-01 -1.981605974300962025e-01 -4.057623434790083583e-01 -1.936914549022430432e-01
3.716666666666667007e-01 -5.832179244547380792e-01 -1.952758426588218910e-01 -4.050270673346600403e-01 -1.974419311747498962e-01
3.733333333333333504e-01 -5.830333065764539136e-01 -1.967176841910611429e-01 -4.053994508273119357e-01 -1.955676232218336030e-01
3.750000000000000000e-01 -5.828572553415324320e-01 -1.981605974300962025e-01 -4.057623434790083583e-01 -1.936914549022430432e-01
3.800000000000000044e-01 -5.823652879529481741e-01 -2.024935871803212883e-01 -4.067878134384847466e-01 -1.880511568004736567e-01
3.766666666666667052e-01 -5.826883472411770182e-01 -1.996043649210116899e-01 -4.061150057621863430e-01 -1.918133370721047115e-01
3.783333333333333548e-01 -5.825249478843047557e-01 -2.010487667906490361e-01 -4.064567603766834347e-01 -1.899332039901609204e-01
3.800000000000000044e-01 -5.823652879529481741e-01 -2.024935871803212883e-01 -4.067878134384847466e-01 -1.880511568004736567e-01
3.850000000000000089e-01 -5.818908940900950899e-01 -2.068285526984524059e-01 -4.077252539133789377e-01 -1.823955329062606212e-01
3.816666666666667096e-01 -5.822075522868376263e-01 -2.039386191177292307e-01 -4.071088800375897709e-01 -1.861673798961294701e-01
3.833333333333333592e-01 -5.820499700250914010e-01 -2.053836678085556866e-01 -4.074209261720572184e-01 -1.842820873124134395e-01
3.850000000000000089e-01 -5.818908940900950899e-01 -2.068285526984524059e-01 -4.077252539133789377e-01 -1.823955329062606212e-01
3.900000000000000133e-01 -5.814029475171913486e-01 -2.111620135938545584e-01 -4.086131068866987737e-01 -1.767318728826800800e-01
3.866666666666667140e-01 -5.817291534659563279e-01 -2.082731416842548977e-01 -4.080236272326283054e-01 -1.805080270568204526e-01
3.883333333333333637e-01 -5.815658582605491844e-01 -2.097175559525821797e-01 -4.083184600275683862e-01 -1.786199644889392701e-01
3.900000000000000133e-01 -5.814029475171913486e-01 -2.111620135938545584e-01 -4.086131068866987737e-01 -1.767318728826800800e-01
3.950000000000000178e-01 -5.809338806321584503e-01 -2.154975418519122499e-01 -4.096067504059239806e-01 -1.710867978853430338e-01
3.916666666666667185e-01 -5.812421922383329553e-01 -2.126067124921537654e-01 -4.089125315080429646e-01 -1.748445346839348213e-01
3.933333333333333681e-01 -5.810852784167497287e-01 -2.140518332965960502e-01 -4.092323394313382989e-01 -1.729605699787831463e-01
3.950000000000000178e-01 -5.809338806321584503e-01 -2.154975418519122499e-01 -4.096067504059239806e-01 -1.710867978853430338e-01
4.000000000000000222e-01 -5.805307778655156570e-01 -2.198396365795934615e-01 -4.115388478659609550e-01 -1.657115922939179364e-01
3.966666666666666674e-01 -5.807897289475577596e-01 -2.169439901360701584e-01 -4.100821795637681899e-01 -1.692363305759926051e-01
3.983333333333333726e-01 -5.806546768774237810e-01 -2.183913153661383721e-01 -4.107115877107431201e-01 -1.674328534148543657e-01
4.000000000000000222e-01 -5.805307778655156570e-01 -2.198396365795934615e-01 -4.115388478659609550e-01 -1.657115922939179364e-01
4.050000000000000266e-01 -5.802517233198263291e-01 -2.241912931272414811e-01 -4.154617490211010011e-01 -1.617000923244978072e-01
4.016666666666666718e-01 -5.804203789989225148e-01 -2.212890473816571391e-01 -4.125787234191929387e-01 -1.641099928202302827e-01
4.033333333333333770e-01 -5.803262439361860370e-01 -2.227396024327857327e-01 -4.138456405913698011e-01 -1.626829280401669575e-01
4.050000000000000266e-01 -5.802517233198263291e-01 -2.241912931272414811e-01 -4.154617490211010011e-01 -1.617000923244978072e-01
4.100000000000000311e-01 -5.801943687523889448e-01 -2.285509211291906762e-01 -4.178485551473752890e-01 -1.661511786323510431e-01
4.066666666666666763e-01 -5.802010026568413803e-01 -2.256440036605264765e-01 -4.170650463539569142e-01 -1.624450853112216209e-01
4.083333333333333814e-01 -5.801794798740671499e-01 -2.270974296603741893e-01 -4.176564604243443446e-01 -1.642509990416091692e-01
4.100000000000000311e-01 -5.801943687523889448e-01 -2.285509211291906762e-01 -4.178485551473752890e-01 -1.661511786323510431e-01
4.150000000000000355e-01 -5.805741610136067044e-01 -2.328916022150294973e-01 -4.177685727395670234e-01 -1.718810195127365714e-01
4.116666666666666807e-01 -5.802557165596693434e-01 -2.300031614692540083e-01 -4.178896411042190007e-01 -1.680614556841433793e-01
4.133333333333333859e-01 -5.803777290923245458e-01 -2.314515110063632697e-01 -4.178529605278626380e-01 -1.699719717449013900e-01
4.150000000000000355e-01 -5.805741610136067044e-01 -2.328916022150294973e-01 -4.177685727395670234e-01 -1.718810195127365714e-01
4.200000000000000400e-01 -5.817547157465000618e-01 -2.370784357505570095e-01 -4.173593959484837024e-01 -1.775990109888639368e-01
4.166666666666666852e-01 -5.808580218552296115e-01 -2.343169589178646373e-01 -4.176522931485838752e-01 -1.737884072602727814e-01
4.183333333333333348e-01 -5.812452002978043542e-01 -2.357176584222275550e-01 -4.175137434054655428e-01 -1.756943143641262750e-01
4.200000000000000400e-01 -5.817547157465000618e-01 -2.370784357505570095e-01 -4.173593959484837024e-01 -1.775990109888639368e-01
4.250000000000000444e-01 -5.842224116031788927e-01 -2.406320397314715143e-01 -4.168438469306323668e-01 -1.833085928277229659e-01
4.216666666666666896e-01 -5.824080087611547274e-01 -2.383760100716056651e-01 -4.171939597729514837e-01 -1.795027785436910661e-01
4.233333333333333393e-01 -5.832260258704458078e-01 -2.395760738093807574e-01 -4.170210990147177332e-01 -1.814058873997144161e-01
4.250000000000000444e-01 -5.842224116031788927e-01 -2.406320397314715143e-01 -4.168438469306323668e-01 -1.833085928277229659e-01
4.300000000000000488e-01 -5.881385870318759368e-01 -2.423419378759602283e-01 -4.163116516590668059e-01 -1.890166659022484152e-01
4.266666666666666941e-01 -5.853930535446750794e-01 -2.414900284841528799e-01 -4.166648693534479309e-01 -1.852111369188544077e-01
4.283333333333333437e-01 -5.867114954032662810e-01 -2.420951077088510650e-01 -4.164866518673438489e-01 -1.871137522788228202e-01
4.300000000000000488e-01 -5.881385870318759368e-01 -2.423419378759602283e-01 -4.163116516590668059e-01 -1.890166659022484152e-01
4.350000000000000533e-01 -5.919823155394432490e-01 -2.405572080913216948e-01 -4.158308074124846820e-01 -1.947292473571695381e-01
4.316666666666666985e-01 -5.895698192531627635e-01 -2.421288342762027423e-01 -4.161424413613634687e-01 -1.909201024239914612e-01
4.333333333333333481e-01 -5.908697026948197539e-01 -2.414888848951854405e-01 -4.159817487795729463e-01 -1.928242760076135098e-01
4.350000000000000533e-01 -5.919823155394432490e-01 -2.405572080913216948e-01 -4.158308074124846820e-01 -1.947292473571695381e-01
4.400000000000000022e-01 -5.944299079867318980e-01 -2.369688634381145742e-01 -4.154339156196494298e-01 -2.004482760570449884e-01
4.366666666666667029e-01 -5.929243416966318847e-01 -2.394516842427842906e-01 -4.156894259679468351e-01 -1.966349521823966273e-01
4.383333333333333526e-01 -5.937302568612954357e-01 -2.382426481723544098e-01 -4.155572736354627428e-01 -1.985413193951431343e-01
4.400000000000000022e-01 -5.944299079867318980e-01 -2.369688634381145742e-01 -4.154339156196494298e-01 -2.004482760570449884e-01
4.450000000000000067e-01 -5.961316799658037402e-01 -2.329562950584586345e-01 -4.151106673520762458e-01 -2.061719566249926860e-01
4.416666666666667074e-01 -5.950494404924763225e-01 -2.356540542719868236e-01 -4.153188104297316219e-01 -2.023557488692922512e-01
4.433333333333333570e-01 -5.956118881630972917e-01 -2.343137490870625395e-01 -4.152113106056108949e-01 -2.042636656423088837e-01
4.450000000000000067e-01 -5.961316799658037402e-01 -2.329562950584586345e-01 -4.151106673520762458e-01 -2.061719566249926860e-01
4.500000000000000111e-01 -5.975158849360059365e-01 -2.288215077233006767e-01 -4.148410811996464109e-01 -2.118984339258445371e-01
4.466666666666667118e-01 -5.966182257712620007e-01 -2.315865546053949564e-01 -4.150160393099833200e-01 -2.080805555774208615e-01
4.483333333333333615e-01 -5.970780475945358656e-01 -2.302076028240329919e-01 -4.149265053835218264e-01 -2.099894004943328729e-01
4.500000000000000111e-01 -5.975158849360059365e-01 -2.288215077233006767e-01 -4.148410811996464109e-01 -2.118984339258445371e-01
4.550000000000000155e-01 -5.987295551825827511e-01 -2.246331381898679369e-01 -4.145990920545979397e-01 -2.176261549379528148e-01
4.516666666666667163e-01 -5.979353156695385030e-01 -2.274297283447558882e-01 -4.147587384446637104e-01 -2.138076028920207206e-01
4.533333333333333659e-01 -5.983391279574771238e-01 -2.260333348497927108e-01 -4.146784260528155741e-01 -2.157168584401912281e-01
4.550000000000000155e-01 -5.987295551825827511e-01 -2.246331381898679369e-01 -4.145990920545979397e-01 -2.176261549379528148e-01
4.600000000000000200e-01 -5.998374801863229910e-01 -2.204154550909162291e-01 -4.143578145423767456e-01 -2.233539067777105536e-01
4.566666666666667207e-01 -5.991084312683704338e-01 -2.232297706192774289e-01 -4.145197048540911755e-01 -2.195354492221177067e-01
4.583333333333333703e-01 -5.994772976850991641e-01 -2.218237379839037571e-01 -4.144392726677581518e-01 -2.214446997260202110e-01
4.600000000000000200e-01 -5.998374801863229910e-01 -2.204154550909162291e-01 -4.143578145423767456e-01 -2.233539067777105536e-01
4.650000000000000244e-01 -6.008770715107010219e-01 -2.161803665624573989e-01 -4.141414989228306975e-01 -2.290826186961259503e-01
4.616666666666666696e-01 -6.001901462466844306e-01 -2.190052706075947264e-01 -4.142785112283850490e-01 -2.252632041935946627e-01
4.633333333333333748e-01 -6.005363502726392966e-01 -2.175934853675298430e-01 -4.142051267133057268e-01 -2.271727372834784209e-01
4.650000000000000244e-01 -6.008770715107010219e-01 -2.161803665624573989e-01 -4.141414989228306975e-01 -2.290826186961259503e-01
4.700000000000000289e-01 -6.018752434022921483e-01 -2.119353044197563041e-01 -4.140522829986978959e-01 -2.348144961787111962e-01
4.666666666666666741e-01 -6.012132485017132044e-01 -2.147661595419444180e-01 -4.140917048824346858e-01 -2.309929082627826258e-01
4.683333333333333792e-01 -6.015458043749700723e-01 -2.133510964227978979e-01 -4.140602469386322482e-01 -2.329035839074909409e-01
4.700000000000000289e-01 -6.018752434022921483e-01 -2.119353044197563041e-01 -4.140522829986978959e-01 -2.348144961787111962e-01
4.750000000000000333e-01 -6.028438249371527169e-01 -2.076833932002743188e-01 -4.142381692322936737e-01 -2.405432678529776103e-01
4.716666666666666785e-01 -6.022014822573106274e-01 -2.105187716077374649e-01 -4.140739329725509621e-01 -2.367252936798855678e-01
4.733333333333333837e-01 -6.025243895692572460e-01 -2.091014756655580065e-01 -4.141327113909771263e-01 -2.386352959399607454e-01
4.750000000000000333e-01 -6.028438249371527169e-01 -2.076833932002743188e-01 -4.142381692322936737e-01 -2.405432678529776103e-01
4.800000000000000377e-01 -6.037797406189225891e-01 -2.034241752892339272e-01 -4.149863945090628281e-01 -2.462222161367828288e-01
4.766666666666666829e-01 -6.031596380493245979e-01 -2.062644996829571808e-01 -4.144028899090451690e-01 -2.424470006842307235e-01
4.783333333333333881e-01 -6.034716676905309551e-01 -2.048447693813598702e-01 -4.146441021178925435e-01 -2.443424901324827148e-01
4.800000000000000377e-01 -6.037797406189225891e-01 -2.034241752892339272e-01 -4.149863945090628281e-01 -2.462222161367828288e-01
4.850000000000000422e-01 -6.046782782735442563e-01 -1.991569195422396299e-01 -4.170257132638516273e-01 -2.515490127648800089e-01
4.816666666666666874e-01 -6.040836702914620382e-01 -2.020026890529803276e-01 -4.154663929581276505e-01 -2.480712659124830466e-01
4.833333333333333370e-01 -6.043832554123276246e-01 -2.005802808960529260e-01 -4.161341433255215660e-01 -2.498605771877477066e-01
4.850000000000000422e-01 -6.046782782735442563e-01 -1.991569195422396299e-01 -4.170257132638516273e-01 -2.515490127648800089e-01
4.900000000000000466e-01 -6.055335079606731785e-01 -1.948807794548281236e-01 -4.211552366604860431e-01 -2.554228734659285127e-01
4.866666666666666918e-01 -6.049685028506951445e-01 -1.977325721391268165e-01 -4.181628019014161368e-01 -2.530821633415474281e-01
4.883333333333333415e-01 -6.052536726084666308e-01 -1.963072041839495074e-01 -4.195480680464250822e-01 -2.543946084117946760e-01
4.900000000000000466e-01 -6.055335079606731785e-01 -1.948807794548281236e-01 -4.211552366604860431e-01 -2.554228734659285127e-01
4.950000000000000511e-01 -6.063378291804875087e-01 -1.905947807366580316e-01 -4.267143762035562893e-01 -2.564576676540465394e-01
4.916666666666666963e-01 -6.058077033165629732e-01 -1.934532599518842544e-01 -4.229305708463335089e-01 -2.561218083442627913e-01
4.933333333333333459e-01 -6.060759236289556817e-01 -1.920246058541036360e-01 -4.248065572348354579e-01 -2.564703839340846114e-01
4.950000000000000511e-01 -6.063378291804875087e-01 -1.905947807366580316e-01 -4.267143762035562893e-01 -2.564576676540465394e-01
5.000000000000000000e-01 -6.070868253625202327e-01 -1.862987655644655904e-01 -4.314602677100997652e-01 -2.535930628385326124e-01
4.966666666666667007e-01 -6.065934225911636668e-01 -1.891638137046124379e-01 -4.285635918757855212e-01 -2.560007734461899886e-01
4.983333333333333504e-01 -6.068429738507952198e-01 -1.877317804899534814e-01 -4.301904509047458913e-01 -2.550135948758487925e-01
5.000000000000000000e-01 -6.070868253625202327e-01 -1.862987655644655904e-01 -4.314602677100997652e-01 -2.535930628385326124e-01
5.050000000000000044e-01 -6.077890521296643866e-01 -1.819948458491165433e-01 -4.335115778536245412e-01 -2.482789363143987349e-01
5.016666666666667052e-01 -6.073254066262034900e-01 -1.848648636318438454e-01 -4.323839367249426857e-01 -2.519232819061203998e-01
5.033333333333334103e-01 -6.075592564148220021e-01 -1.834301822956035111e-01 -4.330430831857098317e-01 -2.501309386483603348e-01
5.050000000000000044e-01 -6.077890521296643866e-01 -1.819948458491165433e-01 -4.335115778536245412e-01 -2.482789363143987349e-01
5.100000000000000089e-01 -6.084639064981067769e-01 -1.776865355951567083e-01 -4.342683714699303588e-01 -2.425998548170887337e-01
5.066666666666667096e-01 -6.080156492845865124e-01 -1.805590007889610049e-01 -4.338443850908024757e-01 -2.463974726962190609e-01
5.083333333333334147e-01 -6.082401355810588273e-01 -1.791228240426393781e-01 -4.340870708424952040e-01 -2.445021213365636548e-01
5.100000000000000089e-01 -6.084639064981067769e-01 -1.776865355951567083e-01 -4.342683714699303588e-01 -2.425998548170887337e-01
5.150000000000000133e-01 -6.091575280713912299e-01 -1.733812619157937829e-01 -4.345980804106163720e-01 -2.368769374970885189e-01
5.116666666666667140e-01 -6.086887734610305634e-01 -1.762504184781332472e-01 -4.344063203339337820e-01 -2.406939257136258836e-01
5.133333333333334192e-01 -6.089173472989888314e-01 -1.748148876047872780e-01 -4.345132233015617240e-01 -2.387859891910223131e-01
5.150000000000000133e-01 -6.091575280713912299e-01 -1.733812619157937829e-01 -4.345980804106163720e-01 -2.368769374970885189e-01
5.200000000000000178e-01 -6.101142302921687133e-01 -1.691293612441625571e-01 -4.347846777885798208e-01 -2.311471724079048329e-01
5.166666666666667185e-01 -6.094239534842562644e-01 -1.719523077901110586e-01 -4.346678900302227699e-01 -2.349672721885422699e-01
5.183333333333333126e-01 -6.097354086328535816e-01 -1.705325464951929215e-01 -4.347284157694529805e-01 -2.330572879204609871e-01
5.200000000000000178e-01 -6.101142302921687133e-01 -1.691293612441625571e-01 -4.347846777885798208e-01 -2.311471724079048329e-01
5.250000000000000222e-01 -6.118692905625388034e-01 -1.651511827976127333e-01 -4.349737390278832216e-01 -2.254174909623706535e-01
5.216666666666667229e-01 -6.105840880392460202e-01 -1.677541322005279834e-01 -4.348412989497553727e-01 -2.292370675763993615e-01
5.233333333333333171e-01 -6.111653747143015458e-01 -1.664223317279884817e-01 -4.349027783404054159e-01 -2.273271139016817544e-01
5.250000000000000222e-01 -6.118692905625388034e-01 -1.651511827976127333e-01 -4.349737390278832216e-01 -2.254174909623706535e-01
5.300000000000000266e-01 -6.148179847054721092e-01 -1.619974408265871246e-01 -4.352894854629966170e-01 -2.196935937203095823e-01
5.266666666666667274e-01 -6.126967590051219936e-01 -1.639568796835641773e-01 -4.350591878676009494e-01 -2.235084648160455822e-01
5.283333333333333215e-01 -6.136622743977053762e-01 -1.628719265231097224e-01 -4.351642001368205559e-01 -2.216004180435171556e-01
5.300000000000000266e-01 -6.148179847054721092e-01 -1.619974408265871246e-01 -4.352894854629966170e-01 -2.196935937203095823e-01
5.350000000000000311e-01 -6.180683185524581402e-01 -1.637662701040646651e-01 -4.357672543644377505e-01 -2.139808407535017665e-01
5.316666666666667318e-01 -6.162133897616752787e-01 -1.616996404583674607e-01 -4.354332357126748376e-01 -2.177880708683584687e-01
5.333333333333333259e-01 -6.173962655876540362e-01 -1.624834058350628496e-01 -4.355933154583535027e-01 -2.158838486640499987e-01
5.350000000000000311e-01 -6.180683185524581402e-01 -1.637662701040646651e-01 -4.357672543644377505e-01 -2.139808407535017665e-01
5.400000000000000355e-01 -6.189244277654810666e-01 -1.680326130388624661e-01 -4.363420489854088480e-01 -2.082769198268356325e-01
5.366666666666667362e-01 -6.184678332234135878e-01 -1.651627674994710082e-01 -4.359522253184231477e-01 -2.120788719952685086e-01
5.383333333333333304e-01 -6.187325404215637814e-01 -1.665918096299099094e-01 -4.361450237466819035e-01 -2.101776795714514756e-01
5.400000000000000355e-01 -6.189244277654810666e-01 -1.680326130388624661e-01 -4.363420489854088480e-01 -2.082769198268356325e-01
5.450000000000000400e-01 -6.192838511822056358e-01 -1.723781016782869879e-01 -4.369162568464431962e-01 -2.025729455490263009e-01
5.416666666666667407e-01 -6.190712418784442006e-01 -1.694787573569483119e-01 -4.365392890175416873e-01 -2.063761823255468864e-01
5.433333333333333348e-01 -6.191879814206139310e-01 -1.709276598169499894e-01 -4.367323105036923780e-01 -2.044750126704002746e-01
5.450000000000000400e-01 -6.192838511822056358e-01 -1.723781016782869879e-01 -4.369162568464431962e-01 -2.025729455490263009e-01
5.500000000000000444e-01 -6.194999194043951940e-01 -1.767335331453400993e-01 -4.373612876831336482e-01 -1.968576974043281247e-01
5.466666666666667451e-01 -6.193650239918349065e-01 -1.738294446283235040e-01 -4.370858580145363104e-01 -2.006695491533483922e-01
5.483333333333333393e-01 -6.194359281312054044e-01 -1.752813277418313054e-01 -4.372354740227947234e-01 -1.987644826885638372e-01
5.500000000000000444e-01 -6.194999194043951940e-01 -1.767335331453400993e-01 -4.373612876831336482e-01 -1.968576974043281247e-01
5.550000000000000488e-01 -6.196749358789166440e-01 -1.810908647690427087e-01 -4.376014167777552699e-01 -1.911301855552489104e-01
5.516666666666667496e-01 -6.195596633782887164e-01 -1.781859200753742323e-01 -4.374636127458896850e-01 -1.949495065999221899e-01
5.533333333333333437e-01 -6.196173683252663711e-01 -1.796383896883194387e-01 -4.375433319115595854e-01 -1.930402368537718349e-01
5.550000000000000488e-01 -6.196749358789166440e-01 -1.810908647690427087e-01 -4.376014167777552699e-01 -1.911301855552489104e-01
5.600000000000000533e-01 -6.198632043439061823e-01 -1.854476333504949948e-01 -4.376570565755950049e-01 -1.853978307947723170e-01
5.566666666666667540e-01 -6.197340640000522649e-01 -1.825432770139047423e-01 -4.376389340913593440e-01 -1.892196185939780395e-01
5.583333333333333481e-01 -6.197963213576561659e-01 -1.839955582162406955e-01 -4.376570534165546977e-01 -1.873087681767087176e-01
5.600000000000000533e-01 -6.198632043439061823e-01 -1.854476333504949948e-01 -4.376570565755950049e-01 -1.853978307947723170e-01
5.650000000000000577e-01 -6.201064309630021087e-01 -1.898016369338887677e-01 -4.375631360071164377e-01 -1.796658890735019776e-01
5.616666666666666474e-01 -6.199361837406216491e-01 -1.868994143384486439e-01 -4.376403493047600901e-01 -1.834869653782838506e-01
5.633333333333333526e-01 -6.200167457614357280e-01 -1.883507936401148664e-01 -4.376084756792877895e-01 -1.815762916935646787e-01
5.650000000000000577e-01 -6.201064309630021087e-01 -1.898016369338887677e-01 -4.375631360071164377e-01 -1.796658890735019776e-01
5.700000000000000622e-01 -6.204468550531252458e-01 -1.941490380343647570e-01 -4.374041549082605673e-01 -1.739353019380449894e-01
5.666666666666666519e-01 -6.202068739350666826e-01 -1.912517741146961825e-01 -4.375068045127916139e-01 -1.777557770501597967e-01
5.683333333333333570e-01 -6.203198465798147598e-01 -1.927009876591009863e-01 -4.374488313614966484e-01 -1.758457133295957264e-01
5.700000000000000622e-01 -6.204468550531252458e-01 -1.941490380343647570e-01 -4.374041549082605673e-01 -1.739353019380449894e-01
5.750000000000000666e-01 -6.209089935819150918e-01 -1.984851943574329203e-01 -4.375530972522475581e-01 -1.682072107178725906e-01
5.716666666666666563e-01 -6.205877751025983269e-01 -1.955958012618535802e-01 -4.373906853883801626e-01 -1.720244429249584428e-01
5.733333333333333615e-01 -6.207420307967596029e-01 -1.970412039053909825e-01 -4.374307266650543924e-01 -1.701140152287810847e-01
5.750000000000000666e-01 -6.209089935819150918e-01 -1.984851943574329203e-01 -4.375530972522475581e-01 -1.682072107178725906e-01
5.800000000000000711e-01 -6.214790811672306070e-01 -2.028085222099539342e-01 -4.388557154364026158e-01 -1.626509544023030662e-01
5.766666666666666607e-01 -6.210879836562601675e-01 -1.999277438224228987e-01 -4.377959547708532018e-01 -1.663122211846197185e-01
5.783333333333333659e-01 -6.212782717327092197e-01 -2.013688469670014414e-01 -4.382096172364369213e-01 -1.644475281895699248e-01
5.800000000000000711e-01 -6.214790811672306070e-01 -2.028085222099539342e-01 -4.388557154364026158e-01 -1.626509544023030662e-01
5.850000000000000755e-01 -6.221362147390540054e-01 -2.071195163584668986e-01 -4.426330366710852782e-01 -1.585519091662514202e-01
5.816666666666666652e-01 -6.216895904251608096e-01 -2.042468116319368920e-01 -4.397785561618192118e-01 -1.609802592774260965e-01
5.833333333333333703e-01 -6.219089358551697089e-01 -2.056837804935757186e-01 -4.410084194229277332e-01 -1.595233338042957860e-01
5.850000000000000755e-01 -6.221362147390540054e-01 -2.071195163584668986e-01 -4.426330366710852782e-01 -1.585519091662514202e-01
5.900000000000000799e-01 -6.228561095655051894e-01 -2.114205069500171841e-01 -4.457978121058503440e-01 -1.624603950103966354e-01
5.866666666666666696e-01 -6.223704885855986246e-01 -2.085541278267948606e-01 -4.444104311346788738e-01 -1.589692571403334420e-01
5.883333333333333748e-01 -6.226107866378663980e-01 -2.099877428931096746e-01 -4.453660014313430282e-01 -1.606009944739968387e-01
5.900000000000000799e-01 -6.228561095655051894e-01 -2.114205069500171841e-01 -4.457978121058503440e-01 -1.624603950103966354e-01
5.950000000000000844e-01 -6.236118875268336081e-01 -2.157153572354452431e-01 -4.462270194930061940e-01 -1.681732080311698629e-01
5.916666666666666741e-01 -6.231054333165744197e-01 -2.128525804669462451e-01 -4.460268938390556381e-01 -1.643571571750112315e-01
5.933333333333333792e-01 -6.233577131067223887e-01 -2.142841363801032406e-01 -4.461556622876923228e-01 -1.662636387595700094e-01
5.950000000000000844e-01 -6.236118875268336081e-01 -2.157153572354452431e-01 -4.462270194930061940e-01 -1.681732080311698629e-01
6.000000000000000888e-01 -6.243750041334705791e-01 -2.200089138860553406e-01 -4.462879959540205221e-01 -1.739055751824305218e-01
5.966666666666666785e-01 -6.238668827533228045e-01 -2.171464321318790358e-01 -4.462639297071540612e-01 -1.700837805002254899e-01
5.983333333333333837e-01 -6.241216168476887427e-01 -2.185775535163545225e-01 -4.462808282955519901e-01 -1.719946452681335447e-01
6.000000000000000888e-01 -6.243750041334705791e-01 -2.200089138860553406e-01 -4.462879959540205221e-01 -1.739055751824305218e-01
6.050000000000000933e-01 -6.251162662778070311e-01 -2.243062848099916518e-01 -4.463286352848122585e-01 -1.796382100782108471e-01
6.016666666666666829e-01 -6.246259596391169344e-01 -2.214407024551173220e-01 -4.462936004946971291e-01 -1.758165108586407510e-01
6.033333333333333881e-01 -6.248734035945863186e-01 -2.228731018455318569e-01 -4.463048273339373928e-01 -1.777274200751966515e-01
6.050000000000000933e-01 -6.251162662778070311e-01 -2.243062848099916518e-01 -4.463286352848122585e-01 -1.796382100782108471e-01
6.099999999999999867e-01 -6.258189330063625988e-01 -2.286101393670292303e-01 -4.465478892391622767e-01 -1.853663217134076946e-01
6.066666666666666874e-01 -6.253540099444501177e-01 -2.257403259422685882e-01 -4.463723915275267240e-01 -1.815486405689588079e-01
6.083333333333333925e-01 -6.255877537152719770e-01 -2.271750248164005337e-01 -4.464442722180205214e-01 -1.834582099463366589e-01
6.099999999999999867e-01 -6.258189330063625988e-01 -2.286101393670292303e-01 -4.465478892391622767e-01 -1.853663217134076946e-01
6.149999999999999911e-01 -6.265116392721036265e-01 -2.329156159411365501e-01 -4.470243794250376435e-01 -1.910789473112328163e-01
6.116666666666666918e-01 -6.260489852796382593e-01 -2.300454351093457472e-01 -4.466811940077120568e-01 -1.872725928305224441e-01
6.133333333333333970e-01 -6.262793780361415319e-01 -2.314806762061532297e-01 -4.468412409136095498e-01 -1.891768090322193674e-01
6.149999999999999911e-01 -6.265116392721036265e-01 -2.329156159411365501e-01 -4.470243794250376435e-01 -1.910789473112328163e-01
6.199999999999999956e-01 -6.272366000014026888e-01 -2.372157484957119478e-01 -4.476657348239093115e-01 -1.967757159856262372e-01
6.166666666666666963e-01 -6.267473922088794280e-01 -2.343499857915455342e-01 -4.472262652396540306e-01 -1.929791911208933453e-01
6.183333333333334014e-01 -6.269883966300348055e-01 -2.357834820483523108e-01 -4.474419047316743336e-01 -1.948779265542490147e-01
6.199999999999999956e-01 -6.272366000014026888e-01 -2.372157484957119478e-01 -4.476657348239093115e-01 -1.967757159856262372e-01
6.250000000000000000e-01 -6.280482243687055544e-01 -2.415002523177519622e-01 -4.483248359528452798e-01 -2.024704972645042789e-01
6.216666666666667007e-01 -6.274942028900351021e-01 -2.386463529177124399e-01 -4.478917381101128470e-01 -1.986732484360846096e-01
6.233333333333334059e-01 -6.277637453418383195e-01 -2.400747539207915282e-01 -4.481135905047524126e-01 -2.005712694802318508e-01
6.250000000000000000e-01 -6.280482243687055544e-01 -2.415002523177519622e-01 -4.483248359528452798e-01 -2.024704972645042789e-01
6.300000000000000044e-01 -6.290321167075693110e-01 -2.457480901284316011e-01 -4.488354914195516465e-01 -2.081801856038185128e-01
6.266666666666667052e-01 -6.283512585203995249e-01 -2.429219172573890972e-01 -4.485190798388036804e-01 -2.043715343878849955e-01
6.283333333333334103e-01 -6.286773255214639367e-01 -2.443384696274419621e-01 -4.486902136732080493e-01 -2.062747851965626156e-01
6.300000000000000044e-01 -6.290321167075693110e-01 -2.457480901284316011e-01 -4.488354914195516465e-01 -2.081801856038185128e-01
6.350000000000000089e-01 -6.303580271635498278e-01 -2.498998832075043641e-01 -4.491515935105411250e-01 -2.139041318006253412e-01
6.316666666666667096e-01 -6.294230845900585791e-01 -2.471480878239560031e-01 -4.489581430690273156e-01 -2.100871800615315699e-01
6.333333333333334147e-01 -6.298603216177978137e-01 -2.485342946631394490e-01 -4.490621429781490592e-01 -2.119952859025377723e-01
6.350000000000000089e-01 -6.303580271635498278e-01 -2.498998832075043641e-01 -4.491515935105411250e-01 -2.139041318006253412e-01
6.400000000000000133e-01 -6.324310726434784202e-01 -2.537210444108929930e-01 -4.493770996258273920e-01 -2.196325186744715885e-01
6.366666666666667140e-01 -6.309369490115541712e-01 -2.512329120418427819e-01 -4.492307904668676466e-01 -2.158134325766667139e-01
6.383333333333334192e-01 -6.316212677264612108e-01 -2.525148149070992054e-01 -4.493043067160231163e-01 -2.177229616928732792e-01
6.400000000000000133e-01 -6.324310726434784202e-01 -2.537210444108929930e-01 -4.493770996258273920e-01 -2.196325186744715885e-01
6.450000000000000178e-01 -6.357556323982191948e-01 -2.564721784519323755e-01 -4.496497346499078174e-01 -2.253587348386789646e-01
6.416666666666667185e-01 -6.333853905308906018e-01 -2.548159641834727429e-01 -4.494546505393225977e-01 -2.215418871220647956e-01
6.433333333333334236e-01 -6.344959253118978015e-01 -2.557512333057014309e-01 -4.495431483400559314e-01 -2.234507763201058761e-01
6.450000000000000178e-01 -6.357556323982191948e-01 -2.564721784519323755e-01 -4.496497346499078174e-01 -2.253587348386789646e-01
6.500000000000000222e-01 -6.400203495682325050e-01 -2.570880079631919779e-01 -4.501807066801546409e-01 -2.310655884275503724e-01
6.466666666666667229e-01 -6.371307172318473322e-01 -2.569363147547831794e-01 -4.497828463190392534e-01 -2.272650155581942555e-01
6.483333333333334281e-01 -6.385688871127972455e-01 -2.571336068588409018e-01 -4.499541046908738240e-01 -2.291682235678448587e-01
6.500000000000000222e-01 -6.400203495682325050e-01 -2.570880079631919779e-01 -4.501807066801546409e-01 -2.310655884275503724e-01
6.550000000000000266e-01 -6.440768296322044728e-01 -2.556336437270761985e-01 -4.514796734533909062e-01 -2.366372248052861227e-01
6.516666666666667274e-01 -6.414509013748128652e-01 -2.568366251003006417e-01 -4.504860351446390299e-01 -2.329517855074900168e-01
6.533333333333333215e-01 -6.428238725568597989e-01 -2.563650754288142042e-01 -4.509030706982554149e-01 -2.348162564603711866e-01
6.550000000000000266e-01 -6.440768296322044728e-01 -2.556336437270761985e-01 -4.514796734533909062e-01 -2.366372248052861227e-01
6.600000000000000311e-01 -6.465685159955248951e-01 -2.521319359197569110e-01 -4.548821961782777978e-01 -2.411111524607126577e-01
6.566666666666667318e-01 -6.451382758554325969e-01 -2.546449388486244914e-01 -4.522844537797255926e-01 -2.383683043047817862e-01
6.583333333333333259e-01 -6.459666489767109665e-01 -2.534533886800339197e-01 -4.534021230384692736e-01 -2.399131636726328509e-01
6.600000000000000311e-01 -6.465685159955248951e-01 -2.521319359197569110e-01 -4.548821961782777978e-01 -2.411111524607126577e-01
6.650000000000000355e-01 -6.473735598968455296e-01 -2.478614791833503028e-01 -4.604235990057237160e-01 -2.420911422859472473e-01
6.616666666666667362e-01 -6.469786864024638096e-01 -2.507383477063546695e-01 -4.566362462334346284e-01 -2.418560417809905994e-01
6.633333333333333304e-01 -6.472361065865349650e-01 -2.493082554187633082e-01 -4.585174242533037736e-01 -2.421698898824329871e-01
6.650000000000000355e-01 -6.473735598968455296e-01 -2.478614791833503028e-01 -4.604235990057237160e-01 -2.420911422859472473e-01
6.700000000000000400e-01 -6.473355168249801395e-01 -2.435033259747621248e-01 -4.654317481708649673e-01 -2.395548709701925405e-01
6.666666666666667407e-01 -6.474203050832303408e-01 -2.464087815770946988e-01 -4.622763695081881230e-01 -2.416367696195994841e-01
6.683333333333333348e-01 -6.474020208643820329e-01 -2.449553690109802229e-01 -4.639885503389698518e-01 -2.407977581294469538e-01
6.700000000000000400e-01 -6.473355168249801395e-01 -2.435033259747621248e-01 -4.654317481708649673e-01 -2.395548709701925405e-01
6.750000000000000444e-01 -6.469445126570438909e-01 -2.391605759190716940e-01 -4.674917399974866106e-01 -2.342893651118693743e-01
6.716666666666667451e-01 -6.472320987894597533e-01 -2.420534244533072421e-01 -4.664689996842128483e-01 -2.379568159727224741e-01
6.733333333333333393e-01 -6.470997840360015463e-01 -2.406058625306334575e-01 -4.671173615240484800e-01 -2.361621855047196517e-01
6.750000000000000444e-01 -6.469445126570438909e-01 -2.391605759190716940e-01 -4.674917399974866106e-01 -2.342893651118693743e-01
6.800000000000000488e-01 -6.463822447290898943e-01 -2.348362705034393316e-01 -4.678104267109072234e-01 -2.285701742899073630e-01
6.766666666666667496e-01 -6.467708535444589568e-01 -2.377173789099596701e-01 -4.676927292312706430e-01 -2.323894265408459336e-01
6.783333333333333437e-01 -6.465824389111431980e-01 -2.362760312238068316e-01 -4.677855298444610344e-01 -2.304808942632677049e-01
6.800000000000000488e-01 -6.463822447290898943e-01 -2.348362705034393316e-01 -4.678104267109072234e-01 -2.285701742899073630e-01
6.850000000000000533e-01 -6.457344939662083005e-01 -2.305238307154814925e-01 -4.676907229637797259e-01 -2.228388530295398740e-01
6.816666666666667540e-01 -6.461727796305974936e-01 -2.333978280573368869e-01 -4.677928363438910719e-01 -2.266593350177375232e-01
6.833333333333333481e-01 -6.459562174244118937e-01 -2.319604361223297218e-01 -4.677493698457697580e-01 -2.247488937515995933e-01
6.850000000000000533e-01 -6.457344939662083005e-01 -2.305238307154814925e-01 -4.676907229637797259e-01 -2.228388530295398740e-01
6.900000000000000577e-01 -6.450556049962933303e-01 -2.262161535380872723e-01 -4.674614650923366033e-01 -2.171106364630257246e-01
6.866666666666667584e-01 -6.455093812121297514e-01 -2.290877521571067499e-01 -4.676216420270101759e-01 -2.209291598528715095e-01
6.883333333333333526e-01 -6.452825468069784964e-01 -2.276519443665212805e-01 -4.675446192724889150e-01 -2.190197697699426127e-01
6.900000000000000577e-01 -6.450556049962933303e-01 -2.262161535380872723e-01 -4.674614650923366033e-01 -2.171106364630257246e-01
6.950000000000000622e-01 -6.443904152013260056e-01 -2.219063518109689326e-01 -4.671877340078369190e-01 -2.113843492961975934e-01
6.916666666666667629e-01 -6.448301632294852759e-01 -2.247801265596600373e-01 -4.673735623059302458e-01 -2.152017156488766070e-01
6.933333333333333570e-01 -6.446078681473710326e-01 -2.233436094296361862e-01 -4.672820137129867768e-01 -2.132929660481594492e-01
6.950000000000000622e-01 -6.443904152013260056e-01 -2.219063518109689326e-01 -4.671877340078369190e-01 -2.113843492961975934e-01
7.000000000000000666e-01 -6.437734992734513995e-01 -2.175893917065487293e-01 -4.668959933654945327e-01 -2.056589458642404666e-01
6.966666666666666563e-01 -6.441787585060175791e-01 -2.204682292791413090e-01 -4.670915106617812840e-01 -2.094758294831091383e-01
6.983333333333333615e-01 -6.439730694100136432e-01 -2.190292411534217054e-01 -4.669940467827897734e-01 -2.075673725825223082e-01
7.000000000000000666e-01 -6.437734992734513995e-01 -2.175893917065487293e-01 -4.668959933654945327e-01 -2.056589458642404666e-01
7.050000000000000711e-01 -6.432132520816513654e-01 -2.132647173584494293e-01 -4.666045571659500069e-01 -1.999335269986807495e-01
7.016666666666666607e-01 -6.435802144688896886e-01 -2.161486851190633218e-01 -4.667979755138427778e-01 -2.037505173199121167e-01
7.033333333333333659e-01 -6.433933981134405400e-01 -2.147071255713133286e-01 -4.667006157851925074e-01 -2.018420551059969259e-01
7.050000000000000711e-01 -6.432132520816513654e-01 -2.132647173584494293e-01 -4.666045571659500069e-01 -1.999335269986807495e-01
7.100000000000000755e-01 -6.427151883513748665e-01 -2.089324487130106711e-01 -4.663313381078810216e-01 -1.942072150324818947e-01
7.066666666666666652e-01 -6.430399993561369820e-01 -2.118214650348108352e-01 -4.665104881011598037e-01 -1.980248998570894314e-01
7.083333333333333703e-01 -6.428738867872224594e-01 -2.103773735963723468e-01 -4.664191724296681829e-01 -1.961161391000161847e-01
7.100000000000000755e-01 -6.427151883513748665e-01 -2.089324487130106711e-01 -4.663313381078810216e-01 -1.942072150324818947e-01
7.150000000000000799e-01 -6.422868112954779329e-01 -2.045927470751854882e-01 -4.660816815882150577e-01 -1.884798228835366241e-01
7.116666666666666696e-01 -6.425642090223936398e-01 -2.074866970257864540e-01 -4.662465574383560796e-01 -1.922981527705481253e-01
7.133333333333333748e-01 -6.424212894015066677e-01 -2.060401265303975493e-01 -4.661637418352351236e-01 -1.903890041559325730e-01
7.150000000000000799e-01 -6.422868112954779329e-01 -2.045927470751854882e-01 -4.660816815882150577e-01 -1.884798228835366241e-01
7.200000000000000844e-01 -6.419386155600618205e-01 -2.002458964679242615e-01 -4.658258523326224698e-01 -1.827527071567165984e-01
7.166666666666666741e-01 -6.421612044901565675e-01 -2.031445710134568983e-01 -4.659990346383398041e-01 -1.865706669560695530e-01
7.183333333333333792e-01 -6.420449550468336763e-01 -2.016956140653771712e-01 -4.659143105729848799e-01 -1.846616022221990450e-01
7.200000000000000844e-01 -6.419386155600618205e-01 -2.002458964679242615e-01 -4.658258523326224698e-01 -1.827527071567165984e-01
7.250000000000000888e-01 -6.416852908946794054e-01 -1.958925148630548674e-01 -4.655185426502887469e-01 -1.770281638596939433e-01
7.216666666666666785e-01 -6.418428179728034033e-01 -1.987954445261403413e-01 -4.657318153157455898e-01 -1.808440792592375945e-01
7.233333333333333837e-01 -6.417582895403798338e-01 -1.973442927436023786e-01 -4.656301435554560664e-01 -1.789358435591552332e-01
7.250000000000000888e-01 -6.416852908946794054e-01 -1.958925148630548674e-01 -4.655185426502887469e-01 -1.770281638596939433e-01
7.300000000000000933e-01 -6.415181958849704991e-01 -1.915349073649809386e-01 -4.650969766255218518e-01 -1.713110246922599778e-01
7.266666666666666829e-01 -6.416223866533735665e-01 -1.944402635021978409e-01 -4.653944491797585847e-01 -1.751212575365597435e-01
7.283333333333333881e-01 -6.415675138612597639e-01 -1.929876854627296245e-01 -4.652549964487587286e-01 -1.732154149355017714e-01
7.300000000000000933e-01 -6.415181958849704991e-01 -1.915349073649809386e-01 -4.650969766255218518e-01 -1.713110246922599778e-01
7.350000000000000977e-01 -6.413721756832893028e-01 -1.871765134192119873e-01 -4.645018283045529994e-01 -1.656093485389224518e-01
7.316666666666666874e-01 -6.414715176856364831e-01 -1.900820415855895007e-01 -4.649169636842018782e-01 -1.694085902920169084e-01
7.333333333333333925e-01 -6.414241139384829760e-01 -1.886291994554737950e-01 -4.647161714160833457e-01 -1.675082314553929252e-01
7.350000000000000977e-01 -6.413721756832893028e-01 -1.871765134192119873e-01 -4.645018283045529994e-01 -1.656093485389224518e-01
7.400000000000001021e-01 -6.411452993934300126e-01 -1.828217679228603676e-01 -4.638723239058004100e-01 -1.599112795480221727e-01
7.366666666666666918e-01 -6.413114819291941826e-01 -1.857241690729396766e-01 -4.642825100210585809e-01 -1.637110318213274296e-01
7.383333333333333970e-01 -6.412374627541911343e-01 -1.842724464870347523e-01 -4.640684247735881174e-01 -1.618121205468172064e-01
7.400000000000001021e-01 -6.411452993934300126e-01 -1.828217679228603676e-01 -4.638723239058004100e-01 -1.599112795480221727e-01
7.449999999999999956e-01 -6.407112126299260302e-01 -1.784833002943911895e-01 -4.635980456858168619e-01 -1.541885312951032372e-01
7.416666666666666963e-01 -6.410300639827369862e-01 -1.813727461738585678e-01 -4.637110087456853269e-01 -1.580072012991270147e-01
7.433333333333334014e-01 -6.408868965608376378e-01 -1.799262249136754088e-01 -4.636079478254288011e-01 -1.560991555709664025e-01
7.449999999999999956e-01 -6.407112126299260302e-01 -1.784833002943911895e-01 -4.635980456858168619e-01 -1.541885312951032372e-01
7.500000000000000000e-01 -6.400050478815040300e-01 -1.741805001577602374e-01 -4.647911173470322677e-01 -1.486292461045582436e-01
7.466666666666667007e-01 -6.405015058679109918e-01 -1.770449205751339072e-01 -4.637365848840848681e-01 -1.522833768706827462e-01
7.483333333333334059e-01 -6.402638401265711154e-01 -1.756108837584903770e-01 -4.641084575400499790e-01 -1.504107396973197175e-01
7.500000000000000000e-01 -6.400050478815040300e-01 -1.741805001577602374e-01 -4.647911173470322677e-01 -1.486292461045582436e-01
7.550000000000000044e-01 -6.391805538029268208e-01 -1.698983258113257455e-01 -4.685853808430723300e-01 -1.484821020513605871e-01
7.516666666666667052e-01 -6.397320336851369804e-01 -1.727527566385291535e-01 -4.659193715145696357e-01 -1.471011968229880562e-01
7.533333333333334103e-01 -6.394530533517344129e-01 -1.713261636227818574e-01 -4.676575290693846254e-01 -1.468494882981820626e-01
7.550000000000000044e-01 -6.391805538029268208e-01 -1.698983258113257455e-01 -4.685853808430723300e-01 -1.484821020513605871e-01
7.600000000000000089e-01 -6.398649476417898052e-01 -1.669418960503940841e-01 -4.693672287859367853e-01 -1.541540015320696788e-01
7.566666666666667096e-01 -6.389406721254101695e-01 -1.684647357316081950e-01 -4.689619456755922955e-01 -1.503541860215866777e-01
7.583333333333334147e-01 -6.388412504786405988e-01 -1.670172677074724388e-01 -4.691904061747464438e-01 -1.522512735674976803e-01
7.600000000000000089e-01 -6.398649476417898052e-01 -1.669418960503940841e-01 -4.693672287859367853e-01 -1.541540015320696788e-01
7.650000000000000133e-01 -6.432583844766275316e-01 -1.696767537417230576e-01 -4.698810192193256796e-01 -1.598636849847903940e-01
7.616666666666667140e-01 -6.409734423466648678e-01 -1.678820020759779486e-01 -4.695297882416008539e-01 -1.560580184282220340e-01
7.633333333333334192e-01 -6.420895264461342622e-01 -1.688131473115619396e-01 -4.696972031820951798e-01 -1.579616118452197016e-01
7.650000000000000133e-01 -6.432583844766275316e-01 -1.696767537417230576e-01 -4.698810192193256796e-01 -1.598636849847903940e-01
7.700000000000000178e-01 -6.471926675972685672e-01 -1.715023140825709114e-01 -4.705996301571914175e-01 -1.655506709694581358e-01
7.666666666666667185e-01 -6.444965616723478119e-01 -1.704371778759581901e-01 -4.700890560050446920e-01 -1.617632545206449113e-01
7.683333333333334236e-01 -6.458097659756609765e-01 -1.710584201404523608e-01 -4.703270804336898148e-01 -1.636592931081272406e-01
7.700000000000000178e-01 -6.471926675972685672e-01 -1.715023140825709114e-01 -4.705996301571914175e-01 -1.655506709694581358e-01
7.750000000000000222e-01 -6.515257293922225301e-01 -1.716973464326028986e-01 -4.716413754419392923e-01 -1.711872749130106119e-01
7.716666666666667229e-01 -6.486248916161726497e-01 -1.717439431862202437e-01 -4.709104253868971468e-01 -1.674361358127351429e-01
7.733333333333334281e-01 -6.500765216552834014e-01 -1.718014724444466845e-01 -4.712594885076202833e-01 -1.693148993664913005e-01
7.750000000000000222e-01 -6.515257293922225301e-01 -1.716973464326028986e-01 -4.716413754419392923e-01 -1.711872749130106119e-01
7.800000000000000266e-01 -6.557154377564263781e-01 -1.705428436740926701e-01 -4.729402784678740090e-01 -1.767706950198886795e-01
7.766666666666667274e-01 -6.529570686603252128e-01 -1.714471907827991304e-01 -4.720512575356994867e-01 -1.730537274297461736e-01
7.783333333333334325e-01 -6.543578030767160936e-01 -1.710607287457527881e-01 -4.724852767913983453e-01 -1.749147191023644188e-01
7.800000000000000266e-01 -6.557154377564263781e-01 -1.705428436740926701e-01 -4.729402784678740090e-01 -1.767706950198886795e-01
7.850000000000000311e-01 -6.593681077683208880e-01 -1.681971847402895792e-01 -4.744066105853507187e-01 -1.823126785472909683e-01
7.816666666666667318e-01 -6.570157791622440735e-01 -1.698945194062000952e-01 -4.734136249495819460e-01 -1.786220793628175707e-01
7.833333333333334370e-01 -6.582410841067456442e-01 -1.691138022939795427e-01 -4.739030608558027491e-01 -1.804692770468595275e-01
7.850000000000000311e-01 -6.593681077683208880e-01 -1.681971847402895792e-01 -4.744066105853507187e-01 -1.823126785472909683e-01
7.900000000000000355e-01 -6.618407221191308087e-01 -1.646491484095194135e-01 -4.759847083115406052e-01 -1.878239628813335726e-01
7.866666666666667362e-01 -6.603662875178643032e-01 -1.671420836949594757e-01 -4.749224956068697212e-01 -1.841526670768732776e-01
7.883333333333333304e-01 -6.611975162222695213e-01 -1.659514020893403108e-01 -4.754490618484650821e-01 -1.859896282112255550e-01
7.900000000000000355e-01 -6.618407221191308087e-01 -1.646491484095194135e-01 -4.759847083115406052e-01 -1.878239628813335726e-01
7.950000000000000400e-01 -6.628838619314439962e-01 -1.604278833610457144e-01 -4.776290144459348630e-01 -1.933159075726361698e-01
7.916666666666667407e-01 -6.623162446163852746e-01 -1.632763102122252730e-01 -4.765278063929083152e-01 -1.896561057608256162e-01
7.933333333333333348e-01 -6.626540129558349257e-01 -1.618629503492163280e-01 -4.770765939296636726e-01 -1.914865530329452892e-01
7.950000000000000400e-01 -6.628838619314439962e-01 -1.604278833610457144e-01 -4.776290144459348630e-01 -1.933159075726361698e-01
8.000000000000000444e-01 -6.632265700099065908e-01 -1.560813867287276779e-01 -4.792986650712167673e-01 -1.988001959422293075e-01
7.966666666666667451e-01 -6.630340873532953871e-01 -1.589821769592073830e-01 -4.781824536652345969e-01 -1.951449543220336036e-01
7.983333333333333393e-01 -6.631343828533349249e-01 -1.575320579173971336e-01 -4.787364929724312601e-01 -1.969738191002417260e-01
8.000000000000000444e-01 -6.632265700099065908e-01 -1.560813867287276779e-01 -4.792986650712167673e-01 -1.988001959422293075e-01
8.050000000000000488e-01 -6.657597292660558663e-01 -1.542711827967731542e-01 -4.812216749026520524e-01 -2.041977569994835873e-01
8.016666666666667496e-01 -6.634193254479796575e-01 -1.546421719383537507e-01 -4.798823413915282998e-01 -2.006197954775912062e-01
8.033333333333333437e-01 -6.643928322340522108e-01 -1.537907294911788347e-01 -4.805100201243433511e-01 -2.024246199831419568e-01
8.050000000000000488e-01 -6.657597292660558663e-01 -1.542711827967731542e-01 -4.812216749026520524e-01 -2.041977569994835873e-01
8.100000000000000533e-01 -6.699290660631780359e-01 -1.554402238964474325e-01 -4.848486518223225072e-01 -2.084395578195756271e-01
8.066666666666667540e-01 -6.670990576524149507e-01 -1.548355661457580523e-01 -4.820922291322015107e-01 -2.058974579183123488e-01
8.083333333333333481e-01 -6.684892935300322803e-01 -1.552558583062334241e-01 -4.832572428013128807e-01 -2.074056747902171538e-01
8.100000000000000533e-01 -6.699290660631780359e-01 -1.554402238964474325e-01 -4.848486518223225072e-01 -2.084395578195756271e-01
8.150000000000000577e-01 -6.741579948683262824e-01 -1.545244260709212059e-01 -4.903053353607073617e-01 -2.076233801228356546e-01
8.116666666666667584e-01 -6.713776116700037599e-01 -1.553477910889217994e-01 -4.867186291841247292e-01 -2.087750768561892623e-01
8.133333333333333526e-01 -6.727931401862974337e-01 -1.550224289916664333e-01 -4.885962975556349397e-01 -2.084644535702353529e-01
8.150000000000000577e-01 -6.741579948683262824e-01 -1.545244260709212059e-01 -4.903053353607073617e-01 -2.076233801228356546e-01
8.200000000000000622e-01 -6.778869799279431119e-01 -1.522876321152998313e-01 -4.934496034149452592e-01 -2.029799994028811394e-01
8.166666666666667629e-01 -6.754650718494686901e-01 -1.538896333395354810e-01 -4.917281904200546117e-01 -2.063560860781921136e-01
8.183333333333333570e-01 -6.767097145454834539e-01 -1.531395993377310250e-01 -4.927797228196571511e-01 -2.047665418613382748e-01
8.200000000000000622e-01 -6.778869799279431119e-01 -1.522876321152998313e-01 -4.934496034149452592e-01 -2.029799994028811394e-01
8.250000000000000666e-01 -6.809408931755045469e-01 -1.491910347088229727e-01 -4.940551827048911271e-01 -1.972965179521647960e-01
8.216666666666667673e-01 -6.789905380429400727e-01 -1.513421289060032093e-01 -4.938291350343909647e-01 -2.011084606449874690e-01
8.233333333333333615e-01 -6.800120784373886451e-01 -1.503085868526595203e-01 -4.940097208851831345e-01 -1.992066516098215667e-01
8.250000000000000666e-01 -6.809408931755045469e-01 -1.491910347088229727e-01 -4.940551827048911271e-01 -1.972965179521647960e-01
8.300000000000000711e-01 -6.830315616453976890e-01 -1.453827125177600821e-01 -4.937335055452405363e-01 -1.915746274041215669e-01
8.266666666666667718e-01 -6.817635967941977349e-01 -1.479932985650552757e-01 -4.940073260863783733e-01 -1.953863045752997629e-01
8.283333333333333659e-01 -6.824641760146039626e-01 -1.467203756937416614e-01 -4.938938135366591764e-01 -1.934788012992219586e-01
8.300000000000000711e-01 -6.830315616453976890e-01 -1.453827125177600821e-01 -4.937335055452405363e-01 -1.915746274041215669e-01
8.350000000000000755e-01 -6.840309841813508873e-01 -1.411470426662634892e-01 -4.930856752594502956e-01 -1.858787904790220324e-01
8.316666666666666652e-01 -6.834714916822958175e-01 -1.439977545389171942e-01 -4.935396884968169529e-01 -1.896735553028461863e-01
8.333333333333333703e-01 -6.837984617207213400e-01 -1.425817261307136818e-01 -4.933218760617978926e-01 -1.877750744630226620e-01
8.350000000000000755e-01 -6.840309841813508873e-01 -1.411470426662634892e-01 -4.930856752594502956e-01 -1.858787904790220324e-01
8.400000000000000799e-01 -6.843471417779476429e-01 -1.367996022767086206e-01 -4.922952549233060582e-01 -1.802007950400788261e-01
8.366666666666666696e-01 -6.841883085194000458e-01 -1.397020925970183791e-01 -4.928343324990157592e-01 -1.839844521699662283e-01
8.383333333333333748e-01 -6.842884132175539591e-01 -1.382519972166705580e-01 -4.925702456532904949e-01 -1.820918472342730188e-01
8.400000000000000799e-01 -6.843471417779476429e-01 -1.367996022767086206e-01 -4.922952549233060582e-01 -1.802007950400788261e-01
8.450000000000000844e-01 -6.844002904977208868e-01 -1.324391949431642790e-01 -4.914180322128566258e-01 -1.745355129329045352e-01
8.416666666666666741e-01 -6.843780450309409069e-01 -1.353463289646480161e-01 -4.920108108518992940e-01 -1.783111411167232763e-01
8.433333333333333792e-01 -6.843925582174962274e-01 -1.338927896389624506e-01 -4.917180828561806827e-01 -1.764227523365023975e-01
8.450000000000000844e-01 -6.844002904977208868e-01 -1.324391949431642790e-01 -4.914180322128566258e-01 -1.745355129329045352e-01
8.500000000000000888e-01 -6.844571989686674129e-01 -1.280788140170220080e-01 -4.904814060281192933e-01 -1.688797299494711190e-01
8.466666666666666785e-01 -6.844093189597708626e-01 -1.309856082249844789e-01 -4.911114628518626901e-01 -1.726493212667560839e-01
8.483333333333333837e-01 -6.844264447844388144e-01 -1.295320972189173137e-01 -4.907990577934415177e-01 -1.707640872009519584e-01
8.500000000000000888e-01 -6.844571989686674129e-01 -1.280788140170220080e-01 -4.904814060281192933e-01 -1.688797299494711190e-01
8.550000000000000933e-01 -6.846270939506288178e-01 -1.237213724942210769e-01 -4.895018479920934529e-01 -1.632312156333966535e-01
8.516666666666666829e-01 -6.845024845271235892e-01 -1.266259092005469211e-01 -4.901590228968131235e-01 -1.669961762860151244e-01
8.533333333333333881e-01 -6.845598519098091694e-01 -1.251734296114315192e-01 -4.898323659942430686e-01 -1.651133590162940090e-01
8.550000000000000933e-01 -6.846270939506288178e-01 -1.237213724942210769e-01 -4.895018479920934529e-01 -1.632312156333966535e-01
8.600000000000000977e-01 -6.848697956021710942e-01 -1.193673084963683961e-01 -4.884963362304528545e-01 -1.575872543912887613e-01
8.566666666666666874e-01 -6.847022819173612662e-01 -1.222697043017844376e-01 -4.891678854124025810e-01 -1.613496803107261068e-01
8.583333333333333925e-01 -6.847837001669340173e-01 -1.208183716260858992e-01 -4.888318708398289858e-01 -1.594685101548917461e-01
8.600000000000000977e-01 -6.848697956021710942e-01 -1.193673084963683961e-01 -4.884963362304528545e-01 -1.575872543912887613e-01
8.650000000000001021e-01 -6.851422587237758766e-01 -1.150149835191596470e-01 -4.875205688923386904e-01 -1.519381096763524064e-01
8.616666666666666918e-01 -6.849591375418917494e-01 -1.179164413765686342e-01 -4.881640200229717674e-01 -1.557054278577923168e-01
8.633333333333333970e-01 -6.850503849372938658e-01 -1.164656927037808765e-01 -4.878377846131569107e-01 -1.538225384339134694e-01
8.650000000000001021e-01 -6.851422587237758766e-01 -1.150149835191596470e-01 -4.875205688923386904e-01 -1.519381096763524064e-01
8.700000000000001066e-01 -6.854092843083882114e-01 -1.106623249824381927e-01 -4.866523962731297281e-01 -1.462715592958979682e-01
8.666666666666666963e-01 -6.852335176550831131e-01 -1.135642355698955885e-01 -4.872153336368482135e-01 -1.500517049040073492e-01
8.683333333333334014e-01 -6.853229363257362650e-01 -1.121133731611270584e-01 -4.869250017794107266e-01 -1.481629509105342191e-01
8.700000000000001066e-01 -6.854092843083882114e-01 -1.106623249824381927e-01 -4.866523962731297281e-01 -1.462715592958979682e-01
8.750000000000001110e-01 -6.856370834342799814e-01 -1.063074636948875690e-01 -4.859664133706083078e-01 -1.405802615723738547e-01
8.716666666666667007e-01 -6.854913054501240444e-01 -1.092110261159178336e-01 -4.864001787732218363e-01 -1.443773434756052687e-01
8.733333333333334059e-01 -6.855676964048624811e-01 -1.077594204415124046e-01 -4.861707926042647676e-01 -1.424802297708370746e-01
8.750000000000001110e-01 -6.856370834342799814e-01 -1.063074636948875690e-01 -4.859664133706083078e-01 -1.405802615723738547e-01
8.800000000000000044e-01 -6.857885135708474689e-01 -1.019493353546302161e-01 -4.855203298171378301e-01 -1.348653110608780958e-01
8.766666666666667052e-01 -6.856979963833427227e-01 -1.048551275060413263e-01 -4.857889100762417534e-01 -1.386775963187262817e-01
8.783333333333334103e-01 -6.857489018833108352e-01 -1.034024069568361681e-01 -4.856398187886087903e-01 -1.367724958105190625e-01
8.800000000000000044e-01 -6.857885135708474689e-01 -1.019493353546302161e-01 -4.855203298171378301e-01 -1.348653110608780958e-01
8.850000000000000089e-01 -6.858279878534503382e-01 -9.758882344859834412e-02 -4.853306975654544941e-01 -1.291360062171572065e-01
8.816666666666667096e-01 -6.858156657014333746e-01 -1.004959783729814232e-01 -4.854308741891040779e-01 -1.329564807010552296e-01
8.833333333333334147e-01 -6.858292013861847503e-01 -9.904243169733209506e-02 -4.853688047684547868e-01 -1.310465593130692996e-01
8.850000000000000089e-01 -6.858279878534503382e-01 -9.758882344859834412e-02 -4.853306975654544941e-01 -1.291360062171572065e-01
8.900000000000000133e-01 -6.857252506351269039e-01 -9.322942067318568116e-02 -4.853307613245866348e-01 -1.234033411622119103e-01
8.866666666666667140e-01 -6.858109336980968695e-01 -9.613531570695753314e-02 -4.853134807391136785e-01 -1.272251480160515036e-01
8.883333333333334192e-01 -6.857770065724710928e-01 -9.468210487045358725e-02 -4.853143610480485926e-01 -1.253142103439521260e-01
8.900000000000000133e-01 -6.857252506351269039e-01 -9.322942067318568116e-02 -4.853307613245866348e-01 -1.234033411622119103e-01
8.950000000000000178e-01 -6.854549316807743153e-01 -8.887726464584519426e-02 -4.854494424540237718e-01 -1.176717934081824984e-01
8.916666666666667185e-01 -6.856548030060474197e-01 -9.177752376830379533e-02 -4.853602660038572880e-01 -1.214926280469449532e-01
8.933333333333334236e-01 -6.855649084648832714e-01 -9.032670188061660277e-02 -4.854005719941595354e-01 -1.195821111967162315e-01
8.950000000000000178e-01 -6.854549316807743153e-01 -8.887726464584519426e-02 -4.854494424540237718e-01 -1.176717934081824984e-01
9.000000000000000222e-01 -6.850001208265459329e-01 -8.454054962130055917e-02 -4.856250902139184200e-01 -1.119416584106508877e-01
8.966666666666667229e-01 -6.853243663794653662e-01 -8.742953736118806718e-02 -4.855046611174946847e-01 -1.157616479623622407e-01
8.983333333333334281e-01 -6.851728410274600112e-01 -8.598385396455937579e-02 -4.855639846642067492e-01 -1.138516251888171682e-01
9.000000000000000222e-01 -6.850001208265459329e-01 -8.454054962130055917e-02 -4.856250902139184200e-01 -1.119416584106508877e-01
9.050000000000000266e-01 -6.843544692291733123e-01 -8.022812298362304306e-02 -4.857932908635387292e-01 -1.062113091244039076e-01
9.016666666666667274e-01 -6.848061060421301027e-01 -8.309995332336141127e-02 -4.856855142340497644e-01 -1.100316700281063764e-01
9.033333333333334325e-01 -6.845908269095584142e-01 -8.166238089053591553e-02 -4.857425777959663016e-01 -1.081215787099151088e-01
9.050000000000000266e-01 -6.843544692291733123e-01 -8.022812298362304306e-02 -4.857932908635387292e-01 -1.062113091244039076e-01
9.100000000000000311e-01 -6.835293156081145849e-01 -7.594632900520593977e-02 -4.858755809161123262e-01 -1.004791842072415564e-01
9.066666666666667318e-01 -6.840979021847024555e-01 -7.879734050394660017e-02 -4.858342959085077961e-01 -1.043008079308974240e-01
9.083333333333334370e-01 -6.838224580845996270e-01 -7.737007049845193163e-02 -4.858626223316383497e-01 -1.023900781467693699e-01
9.100000000000000311e-01 -6.835293156081145849e-01 -7.594632900520593977e-02 -4.858755809161123262e-01 -1.004791842072415564e-01
9.150000000000000355e-01 -6.825532662025114439e-01 -7.169631463913775371e-02 -4.857932064925358784e-01 -9.474724805755913026e-02
9.116666666666667362e-01 -6.832194973069075639e-01 -7.452612211310540025e-02 -4.858703152284848947e-01 -9.856825591084464322e-02
9.133333333333334414e-01 -6.828938908773419803e-01 -7.310945079475460184e-02 -4.858438562379316927e-01 -9.665750632110531315e-02
9.150000000000000355e-01 -6.825532662025114439e-01 -7.169631463913775371e-02 -4.857932064925358784e-01 -9.474724805755913026e-02
9.200000000000000400e-01 -6.814474809064552385e-01 -6.747815177355533101e-02 -4.854680063419209990e-01 -8.902421739824008251e-02
9.166666666666667407e-01 -6.821982889682184359e-01 -7.028671483701560974e-02 -4.857154449547477215e-01 -9.283790465008738557e-02
9.183333333333334458e-01 -6.818295314499103199e-01 -6.888065667987927632e-02 -4.856078465466933114e-01 -9.093001348786595994e-02
9.200000000000000400e-01 -6.814474809064552385e-01 -6.747815177355533101e-02 -4.854680063419209990e-01 -8.902421739824008251e-02
9.250000000000000444e-01 -6.802252877485756022e-01 -6.329221158923453716e-02 -4.848380457862648818e-01 -8.332688268723881242e-02
9.216666666666667451e-01 -6.810525458865065440e-01 -6.607922013054214061e-02 -4.852939552058880279e-01 -8.712124339062223000e-02
9.233333333333333393e-01 -6.806450606428415817e-01 -6.468389228740303865e-02 -4.850842527766660028e-01 -8.522186943014002647e-02
9.250000000000000444e-01 -6.802252877485756022e-01 -6.329221158923453716e-02 -4.848380457862648818e-01 -8.332688268723881242e-02
9.300000000000000488e-01 -6.788937969838901854e-01 -5.913973645216791253e-02 -4.838828479041147324e-01 -7.767494101686465979e-02
9.266666666666667496e-01 -6.797934189079181122e-01 -6.190423679621850916e-02 -4.845550847024661656e-01 -8.143703471970285823e-02
9.283333333333333437e-01 -6.793495738409456308e-01 -6.052004519519332132e-02 -4.842358850344224974e-01 -7.955296700251648923e-02
9.300000000000000488e-01 -6.788937969838901854e-01 -5.913973645216791253e-02 -4.838828479041147324e-01 -7.767494101686465979e-02
9.350000000000000533e-01 -6.774541368589837020e-01 -5.502351933477993978e-02 -4.826466344124504260e-01 -7.207746800551941002e-02
9.316666666666667540e-01 -6.784260515620065268e-01 -5.776343752573860624e-02 -4.834987960210235247e-01 -7.580300772659119557e-02
9.333333333333333481e-01 -6.779461913009456886e-01 -5.639131582489462224e-02 -4.830860756418626223e-01 -7.393718292745016241e-02
9.350000000000000533e-01 -6.774541368589837020e-01 -5.502351933477993978e-02 -4.826466344124504260e-01 -7.207746800551941002e-02
9.400000000000000577e-01 -6.759161844678860387e-01 -5.094295148718209348e-02 -4.811827070980528864e-01 -6.653505200009821041e-02
9.366666666666667584e-01 -6.769508930241232569e-01 -5.365979904829490388e-02 -4.821820849859341229e-01 -7.022386391288776286e-02
9.383333333333333526e-01 -6.764377657527194110e-01 -5.229976585422210777e-02 -4.816937521768796526e-01 -6.837638182040070567e-02
9.400000000000000577e-01 -6.759161844678860387e-01 -5.094295148718209348e-02 -4.811827070980528864e-01 -6.653505200009821041e-02
9.450000000000000622e-01 -6.743172283311672510e-01 -4.688583686179056270e-02 -4.795206263710973249e-01 -6.104874297034646596e-02
9.416666666666667629e-01 -6.753877181659858620e-01 -4.958880312782660421e-02 -4.806497904764517326e-01 -6.469993210118984983e-02
9.433333333333333570e-01 -6.748540953007293730e-01 -4.823667782431456663e-02 -4.800956263425101289e-01 -6.287111581827399542e-02
9.450000000000000622e-01 -6.743172283311672510e-01 -4.688583686179056270e-02 -4.795206263710973249e-01 -6.104874297034646596e-02
9.500000000000000666e-01 -6.727097350700390610e-01 -4.283208730788915647e-02 -4.776712927854601665e-01 -5.562269025228022690e-02
9.466666666666667673e-01 -6.737792440242891256e-01 -4.553544032387772666e-02 -4.789249841632919891e-01 -5.923301222426445578e-02
9.483333333333333615e-01 -6.732425208478268752e-01 -4.418454227771281828e-02 -4.783086574833967930e-01 -5.742419817809653326e-02
9.500000000000000666e-01 -6.727097350700390610e-01 -4.283208730788915647e-02 -4.776712927854601665e-01 -5.562269025228022690e-02
9.550000000000000711e-01 -6.711675149803789653e-01 -3.875319866387751805e-02 -4.756498212055483288e-01 -5.025826117383532660e-02
9.516666666666667718e-01 -6.721839174827225483e-01 -4.147690958124460731e-02 -4.770137405434297651e-01 -5.382844991087648578e-02
9.533333333333333659e-01 -6.716685229327783446e-01 -4.011773632492320746e-02 -4.763388297149802053e-01 -5.204066395940459833e-02
9.550000000000000711e-01 -6.711675149803789653e-01 -3.875319866387751805e-02 -4.756498212055483288e-01 -5.025826117383532660e-02
9.600000000000000755e-01 -6.697964313599502617e-01 -3.461408825261160643e-02 -4.735377832736493708e-01 -4.492867206522430101e-02
9.566666666666667762e-01 -6.706854695874725492e-01 -3.738185372463031370e-02 -4.749504045972191557e-01 -4.847991458400849329e-02
9.583333333333333703e-01 -6.702274215025698645e-01 -3.600231477866174673e-02 -4.742447827308374775e-01 -4.670401951896756970e-02
9.600000000000000755e-01 -6.697964313599502617e-01 -3.461408825261160643e-02 -4.735377832736493708e-01 -4.492867206522430101e-02
9.650000000000000799e-01 -6.686865483063259008e-01 -3.039772538355327638e-02 -4.714695959026344863e-01 -3.958206392702826731e-02
9.616666666666667806e-01 -6.693946795267874394e-01 -3.321712343434435333e-02 -4.728350058006414725e-01 -4.315165050400103508e-02
9.633333333333333748e-01 -6.690241494654523002e-01 -3.181155828802372659e-02 -4.721430153424820420e-01 -4.137040482616573256e-02
9.650000000000000799e-01 -6.686865483063259008e-01 -3.039772538355327638e-02 -4.714695959026344863e-01 -3.958206392702826731e-02
9.700000000000000844e-01 -6.678828477322470425e-01 -2.611260643223895644e-02 -4.696576688616673212e-01 -3.414437173342520920e-02
9.666666666666666741e-01 -6.683832349494668312e-01 -2.897614416412981619e-02 -4.708240791396465230e-01 -3.778347792841992014e-02
9.683333333333333792e-01 -6.681151633952533420e-01 -2.754749922694638489e-02 -4.702174687476382564e-01 -3.597142097901541435e-02
9.700000000000000844e-01 -6.678828477322470425e-01 -2.611260643223895644e-02 -4.696576688616673212e-01 -3.414437173342520920e-02
9.750000000000000888e-01 -6.673989558723885107e-01 -2.177965992828592712e-02 -4.683043501216095361e-01 -2.857568764421288335e-02
9.716666666666666785e-01 -6.676863525929614962e-01 -2.467237057337516234e-02 -4.691495752435865252e-01 -3.230228411505644409e-02
9.733333333333333837e-01 -6.675253094693553990e-01 -2.322773952279457918e-02 -4.686973898893818102e-01 -3.044569012976111599e-02
9.750000000000000888e-01 -6.673989558723885107e-01 -2.177965992828592712e-02 -4.683043501216095361e-01 -2.857568764421288335e-02
9.800000000000000933e-01 -6.672106019504634444e-01 -1.742355067209892111e-02 -4.674939154152771281e-01 -2.290273195556675329e-02
9.766666666666666829e-01 -6.673061917091001050e-01 -2.032903871321960904e-02 -4.679724965346168108e-01 -2.669386615455191653e-02
9.783333333333333881e-01 -6.672447697671035627e-01 -1.887674609349843796e-02 -4.677025493599828998e-01 -2.480217105994357227e-02
9.800000000000000933e-01 -6.672106019504634444e-01 -1.742355067209892111e-02 -4.674939154152771281e-01 -2.290273195556675329e-02
9.850000000000000977e-01 -6.672375343699095129e-01 -1.306306979015054229e-02 -4.672072299480077850e-01 -1.717868528139000414e-02
9.816666666666666874e-01 -6.672000524513140851e-01 -1.596998731137872288e-02 -4.673448183574447357e-01 -2.099768815239147490e-02
9.833333333333333925e-01 -6.672099569557208287e-01 -1.451641593797278404e-02 -4.672519246648036417e-01 -1.908906476572270680e-02
9.850000000000000977e-01 -6.672375343699095129e-01 -1.306306979015054229e-02 -4.672072299480077850e-01 -1.717868528139000414e-02
9.900000000000001021e-01 -6.674028340381894520e-01 -8.705469296613759997e-03 -4.672859288573314451e-01 -1.144692912984492626e-02
9.866666666666666918e-01 -6.672803155052492441e-01 -1.161008967105142675e-02 -4.672024272983567039e-01 -1.526777593195281085e-02
9.883333333333333970e-01 -6.673360850671440359e-01 -1.015754853020985407e-02 -4.672306139880999520e-01 -1.335705931250605848e-02
9.900000000000001021e-01 -6.674028340381894520e-01 -8.705469296613759997e-03 -4.672859288573314451e-01 -1.144692912984492626e-02
9.950000000000001066e-01 -6.676511737266160873e-01 -4.351734267934990498e-03 -4.675668507710024624e-01 -5.721129396870622448e-03
9.916666666666666963e-01 -6.674787201502359046e-01 -7.253837964436440390e-03 -4.673633053247758795e-01 -9.537560814067935072e-03
9.933333333333334014e-01 -6.675620346235249247e-01 -5.802613317610666802e-03 -4.674582814083022564e-01 -7.628983751067981017e-03
9.950000000000001066e-01 -6.676511737266160873e-01 -4.351734267934990498e-03 -4.675668507710024624e-01 -5.721129396870622448e-03
1.000000000000000000e+00 -6.679385750466819704e-01 -3.724973172022993028e-07 -4.679385135846245158e-01 -3.724973156142477344e-07
9.966666666666667007e-01 -6.677446139965521610e-01 -2.901125504078634360e-03 -4.676853430359247388e-01 -3.813864077041197349e-03
9.983333333333334059e-01 -6.678408901719441459e-01 -1.450701961369690440e-03 -4.678103246397863901e-01 -1.907012050366525650e-03


==> Shape Analysis/data/ex2/u1.txt <==
2.000000000000000000e+01 7.331371307373046875e-01 2.728962964975594763e-01 4.628183104547236026e-01 2.353726379329663110e-01 1.171248522479346077e+00
4.000000000000000000e+01 1.865863800048828125e+00 1.937332817272966468e-01 3.610019317046805898e-01 1.506620575466113832e-01 1.362661984141186222e+00
8.000000000000000000e+01 3.238916397094726562e+00 1.326537181172821045e-01 2.709178626814902624e-01 6.702137126974083703e-02 1.232334815495707225e+00
1.600000000000000000e+02 8.141040802001953125e+00 8.509802318771675367e-02 1.876220026349254000e-01 5.178904044460097555e-02 1.226178509574160636e+00
3.200000000000000000e+02 1.780509948730468750e+01 5.030798828779758924e-02 1.189785882421495189e-01 1.429976295535512198e-02 7.112592824761904131e-02
6.400000000000000000e+02 4.407501220703125000e+01 2.769282625134927844e-02 6.918109742394279449e-02 5.400373012243941950e-03 4.074665085048888302e-02
1.280000000000000000e+03 1.277182102203369141e+02 1.469096098406352802e-02 3.805571226163873000e-02 2.110109690140027361e-03 2.236980908956748976e-02
2.560000000000000000e+03 5.674140453338623047e+02 7.634730347361062819e-03 2.020783338134879425e-02 9.338312636943957301e-04 1.202611736246767676e-02
5.120000000000000000e+03 2.168130874633789062e+03 3.966263669555214477e-03 1.062266132899020166e-02 5.707674899964043647e-04 6.296898837873449867e-03


==> Shape Analysis/data/ex2/uinf.txt <==
2.000000000000000000e+01 1.353025436401367188e+00 1.009205204443812121e-01 1.155248391953470621e-01 1.027446960964623623e-01 7.172310838283979528e-01
4.000000000000000000e+01 3.065109252929687500e+00 6.001903139311470792e-02 1.078191664851853582e-01 1.125075127209799186e-01 6.340957064012912037e-01
8.000000000000000000e+01 5.253076553344726562e+00 4.175949187899663517e-02 8.210893201420582654e-02 7.808379047488517299e-02 1.225304334113296534e+00
1.600000000000000000e+02 1.016283035278320312e+01 2.555857333637912010e-02 5.752437060304560479e-02 4.928516047791042798e-02 1.614356227829727986e-01
3.200000000000000000e+02 2.641320228576660156e+01 1.391742777191029568e-02 3.239058458871973967e-02 1.972220209203617847e-02 8.219554821302177405e-02
6.400000000000000000e+02 6.682205200195312500e+01 7.496447199588942428e-03 1.747000855435293376e-02 7.569548644792978287e-03 4.971778211835643779e-02
1.280000000000000000e+03 1.784641742706298828e+02 5.326956263056497470e-03 9.815917295832587985e-03 3.200459839315605848e-03 2.688918339858869383e-02
2.560000000000000000e+03 7.356588840484619141e+02 3.776289362252811463e-03 5.365819657778991836e-03 1.325377845577180302e-03 1.410643154578394669e-02
5.120000000000000000e+03 2.829664945602416992e+03 2.673745860120352487e-03 2.967565881032863118e-03 6.865251235513847305e-04 7.461325267139237369e-03


==> Shape Analysis/data/ex2/v1.txt <==
2.000000000000000000e+01 9.779930114746093750e-01 2.120843531872786958e-01 3.721970156930474727e-01 2.333348373294264477e-01 1.171340078383255934e+00
4.000000000000000000e+01 2.394914627075195312e+00 1.589030691860672251e-01 3.056638319824934169e-01 1.502594048230604939e-01 1.362722822579037096e+00
8.000000000000000000e+01 4.493236541748046875e+00 1.126922639468593834e-01 2.366440974377222450e-01 6.624715240265593996e-02 nan
1.600000000000000000e+02 1.016402244567871094e+01 7.383711373260459787e-02 1.662024344729441938e-01 5.137920877900503669e-02 1.226077001686600720e+00
3.200000000000000000e+02 2.211475372314453125e+01 4.408188957321190760e-02 1.057385759891321109e-01 1.415270189000533696e-02 7.093782003826457072e-02
6.400000000000000000e+02 5.540704727172851562e+01 2.428732722700088775e-02 6.122755546242325542e-02 5.340647769200956851e-03 4.064952144938293460e-02
1.280000000000000000e+03 1.542398929595947266e+02 1.284663450479106572e-02 3.346102902745795582e-02 2.083343570406792633e-03 2.233607510722734196e-02
2.560000000000000000e+03 5.886418819427490234e+02 6.642808436418845552e-03 1.763768833509415934e-02 9.215160709957759266e-04 1.202737259491240725e-02
5.120000000000000000e+03 2.241024971008300781e+03 3.435739696947326394e-03 9.217747366886575033e-03 5.649131573189358768e-04 6.324896128167746372e-03


==> Shape Analysis/data/ex2/vinf.txt <==
2.000000000000000000e+01 1.532793045043945312e+00 1.085127958608446130e-01 2.594033527306396913e-01 1.005542376424145012e-01 7.171650449344174616e-01
4.000000000000000000e+01 4.250764846801757812e+00 5.706744733648250190e-02 4.766809894289608662e-02 1.117610053713074536e-01 6.339927028316816315e-01
8.000000000000000000e+01 6.247043609619140625e+00 2.804944077740009756e-02 2.801388391818426804e-03 7.792388816466194745e-02 1.224951746479680859e+00
1.600000000000000000e+02 1.305794715881347656e+01 1.596849367469635461e-02 9.728362289974423760e-03 4.992781308030125320e-02 1.616754159388399392e-01
3.200000000000000000e+02 3.117799758911132812e+01 8.327566587145507349e-03 5.091916360292880750e-03 1.991073037924423472e-02 8.245919320030706268e-02
6.400000000000000000e+02 7.914376258850097656e+01 4.680691263468428343e-03 2.157158261435809798e-03 7.680979238212315430e-03 4.995305102945185594e-02
1.280000000000000000e+03 2.207949161529541016e+02 2.448795986877805309e-03 1.391145428991491517e-03 3.258954212793208072e-03 2.710678747016644768e-02
2.560000000000000000e+03 8.621878623962402344e+02 1.216261913700722452e-03 7.803250598542588179e-04 1.355423233604158284e-03 1.425999426865252016e-02
5.120000000000000000e+03 3.286572933197021484e+03 5.488425331739710256e-04 4.935144624614862252e-04 7.019176027658891037e-04 7.566722586942549802e-03


==> Shape Analysis/data/ex3/ddp.txt <==
2.000000000000000000e+01 4.899024963378906250e+00 3.773912013971885138e-01 8.990596045122380975e-01 8.990596045122382085e-01 7.406488071079043722e-01
4.000000000000000000e+01 1.130175590515136719e+01 2.097854360540155616e-01 6.600654590827669255e-01 6.600654590827668144e-01 5.376532102822341175e-01
8.000000000000000000e+01 4.782223701477050781e+01 1.207297227768789893e-01 4.789422685786509648e-01 4.789422685786505207e-01 4.185263821832427289e-01
1.600000000000000000e+02 2.459499835968017578e+02 6.286066736355810924e-02 3.300802385392329064e-01 3.300802385392339611e-01 2.874013040253301510e-01
3.200000000000000000e+02 1.994758844375610352e+03 3.029014667201723743e-02 2.122386663515893335e-01 2.122386663515893335e-01 1.824915006087488578e-01
6.400000000000000000e+02 1.869953513145446777e+04 1.866928823097548790e-02 1.265759424584095016e-01 1.265759424584103898e-01 1.135442079987935837e-01
1.280000000000000000e+03 1.539978809356689453e+05 1.470420060855917935e-02 7.668460317079171806e-02 7.668460317079751898e-02 6.755646260843134465e-02


==> Shape Analysis/data/ex3/parametrisation.txt <==
0.000000000000000000e+00 -5.999999999999999778e-01 0.000000000000000000e+00 -4.000000000000000222e-01 0.000000000000000000e+00
5.000000000000000104e-03 -5.925187032418952615e-01 0.000000000000000000e+00 -3.966611018363940255e-01 0.000000000000000000e+00
1.666666666666666774e-03 -5.975020815986678002e-01 0.000000000000000000e+00 -3.988882712618121440e-01 0.000000000000000000e+00
3.333333333333333547e-03 -5.950083194675540588e-01 0.000000000000000000e+00 -3.977753058954394128e-01 0.000000000000000000e+00
5.000000000000000104e-03 -5.925187032418952615e-01 0.000000000000000000e+00 -3.966611018363940255e-01 0.000000000000000000e+00
1.000000000000000021e-02 -5.850746268656715765e-01 0.000000000000000000e+00 -3.933110367892976855e-01 0.000000000000000000e+00
6.666666666666667095e-03 -5.900332225913621498e-01 0.000000000000000000e+00 -3.955456570155901908e-01 0.000000000000000000e+00
8.333333333333333218e-03 -5.875518672199170345e-01 0.000000000000000000e+00 -3.944289693593314716e-01 0.000000000000000000e+00
1.000000000000000021e-02 -5.850746268656715765e-01 0.000000000000000000e+00 -3.933110367892976855e-01 0.000000000000000000e+00
1.500000000000000118e-02 -5.776674937965260437e-01 0.000000000000000000e+00 -3.899497487437186272e-01 0.000000000000000000e+00
1.166666666666666720e-02 -5.826014913007455664e-01 0.000000000000000000e+00 -3.921918572225320809e-01 0.000000000000000000e+00
1.333333333333333419e-02 -5.801324503311258152e-01 0.000000000000000000e+00 -3.910714285714286254e-01 0.000000000000000000e+00
1.500000000000000118e-02 -5.776674937965260437e-01 0.000000000000000000e+00 -3.899497487437186272e-01 0.000000000000000000e+00
2.000000000000000042e-02 -5.702970297029702484e-01 0.000000000000000000e+00 -3.865771812080536773e-01 0.000000000000000000e+00
1.666666666666666644e-02 -5.752066115702478832e-01 0.000000000000000000e+00 -3.888268156424581345e-01 0.000000000000000000e+00
1.833333333333333343e-02 -5.727497935590420974e-01 0.000000000000000000e+00 -3.877026271660145573e-01 0.000000000000000000e+00
2.000000000000000042e-02 -5.702970297029702484e-01 0.000000000000000000e+00 -3.865771812080536773e-01 0.000000000000000000e+00
2.500000000000000139e-02 -5.629629629629628873e-01 0.000000000000000000e+00 -3.831932773109243962e-01 0.000000000000000000e+00
2.166666666666666741e-02 -5.678483099752679175e-01 0.000000000000000000e+00 -3.854504756575266033e-01 0.000000000000000000e+00
2.333333333333333440e-02 -5.654036243822075924e-01 0.000000000000000000e+00 -3.843225083986562263e-01 0.000000000000000000e+00
2.500000000000000139e-02 -5.629629629629628873e-01 0.000000000000000000e+00 -3.831932773109243962e-01 0.000000000000000000e+00
3.000000000000000236e-02 -5.556650246305417928e-01 0.000000000000000000e+00 -3.797979797979798011e-01 0.000000000000000000e+00
2.666666666666666838e-02 -5.605263157894736503e-01 0.000000000000000000e+00 -3.820627802690582664e-01 0.000000000000000000e+00
2.833333333333333537e-02 -5.580936729663106277e-01 0.000000000000000000e+00 -3.809310151430174152e-01 0.000000000000000000e+00
3.000000000000000236e-02 -5.556650246305417928e-01 0.000000000000000000e+00 -3.797979797979798011e-01 0.000000000000000000e+00
3.500000000000000333e-02 -5.484029484029483426e-01 0.000000000000000000e+00 -3.763912310286678387e-01 0.000000000000000000e+00
3.166666666666666935e-02 -5.532403609515996745e-01 0.000000000000000000e+00 -3.786636720943290513e-01 0.000000000000000000e+00
3.333333333333333287e-02 -5.508196721311475752e-01 0.000000000000000000e+00 -3.775280898876404723e-01 0.000000000000000000e+00
3.500000000000000333e-02 -5.484029484029483426e-01 0.000000000000000000e+00 -3.763912310286678387e-01 0.000000000000000000e+00
4.000000000000000083e-02 -5.423157542958537691e-01 -2.927119082750753026e-03 -3.729729729729729937e-01 0.000000000000000000e+00
3.666666666666666685e-02 -5.459997442925164091e-01 -1.569039135744907006e-04 -3.752530933633296262e-01 0.000000000000000000e+00
3.833333333333333731e-02 -5.437887395894140941e-01 -1.063253870756722050e-03 -3.741136747326955780e-01 0.000000000000000000e+00
4.000000000000000083e-02 -5.423157542958537691e-01 -2.927119082750753026e-03 -3.729729729729729937e-01 0.000000000000000000e+00
4.500000000000000527e-02 -5.417627861294075364e-01 -1.004736363483611263e-02 -3.695431472081218693e-01 0.000000000000000000e+00
4.166666666666667129e-02 -5.417888715107818109e-01 -5.257785034461846634e-03 -3.718309859154930175e-01 0.000000000000000000e+00
4.333333333333333481e-02 -5.417627861294075364e-01 -7.654227150273847612e-03 -3.706877113866967610e-01 0.000000000000000000e+00
4.500000000000000527e-02 -5.417627861294075364e-01 -1.004736363483611263e-02 -3.695431472081218693e-01 0.000000000000000000e+00
5.000000000000000278e-02 -5.419403095882269206e-01 -1.718431618651883319e-02 -3.661016949152542943e-01 0.000000000000000000e+00
4.666666666666666879e-02 -5.417627861294075364e-01 -1.243660250297403541e-02 -3.683972911963882546e-01 0.000000000000000000e+00
4.833333333333333925e-02 -5.417627861294075364e-01 -1.482195326880413402e-02 -3.672501411631846624e-01 0.000000000000000000e+00
5.000000000000000278e-02 -5.419403095882269206e-01 -1.718431618651883319e-02 -3.661016949152542943e-01 0.000000000000000000e+00
5.500000000000000028e-02 -5.470668839651215976e-01 -2.197858138745082887e-02 -3.626485568760611233e-01 0.000000000000000000e+00
5.166666666666667324e-02 -5.433489064916923184e-01 -1.906062557588485140e-02 -3.649519502543809857e-01 0.000000000000000000e+00
5.333333333333333676e-02 -5.452885953943885644e-01 -2.042717691929081536e-02 -3.638009049773755499e-01 0.000000000000000000e+00
5.500000000000000028e-02 -5.470668839651215976e-01 -2.197858138745082887e-02 -3.626485568760611233e-01 0.000000000000000000e+00
6.000000000000000472e-02 -5.456631875508353158e-01 -2.823056040321815854e-02 -3.591836734693877320e-01 0.000000000000000000e+00
5.666666666666667074e-02 -5.477867286863561391e-01 -2.418254003973056496e-02 -3.614949037372593432e-01 0.000000000000000000e+00
5.833333333333333426e-02 -5.471858352256389058e-01 -2.643885292550716276e-02 -3.603399433427761922e-01 0.000000000000000000e+00
6.000000000000000472e-02 -5.456631875508353158e-01 -2.823056040321815854e-02 -3.591836734693877320e-01 0.000000000000000000e+00
6.500000000000000222e-02 -5.447806691568733983e-01 -3.445725354975335414e-02 -3.557069846678024283e-01 0.000000000000000000e+00
6.166666666666666824e-02 -5.442189572790880892e-01 -3.007574721999591721e-02 -3.580260918888258925e-01 0.000000000000000000e+00
6.333333333333333870e-02 -5.437846515008157855e-01 -3.235879226603462916e-02 -3.568671963677639281e-01 0.000000000000000000e+00
6.500000000000000222e-02 -5.447806691568733983e-01 -3.445725354975335414e-02 -3.557069846678024283e-01 0.000000000000000000e+00
7.000000000000000666e-02 -5.497544377424162798e-01 -3.938895920673589346e-02 -3.522184300341297258e-01 0.000000000000000000e+00
6.666666666666666574e-02 -5.463112118126594030e-01 -3.622911780372220503e-02 -3.545454545454545525e-01 0.000000000000000000e+00
6.833333333333334314e-02 -5.479978432351458872e-01 -3.784975077013753159e-02 -3.533826037521319297e-01 0.000000000000000000e+00
7.000000000000000666e-02 -5.497544377424162798e-01 -3.938895920673589346e-02 -3.522184300341297258e-01 0.000000000000000000e+00
7.500000000000001110e-02 -5.551779519508464045e-01 -4.378934670003700041e-02 -3.487179487179487003e-01 0.000000000000000000e+00
7.166666666666667018e-02 -5.515471985025403034e-01 -4.088013176513159708e-02 -3.510529311326123780e-01 0.000000000000000000e+00
7.333333333333333370e-02 -5.533586497919539271e-01 -4.234262177270599337e-02 -3.498861047835991056e-01 0.000000000000000000e+00
7.500000000000001110e-02 -5.551779519508464045e-01 -4.378934670003700041e-02 -3.487179487179487003e-01 0.000000000000000000e+00
8.000000000000000167e-02 -5.606111549303914865e-01 -4.812457999184018009e-02 -3.452391489529862412e-01 -3.480990278116453365e-04
7.666666666666667462e-02 -5.569973194972862585e-01 -4.522999011237029132e-02 -3.475484770291927816e-01 -2.415526576189629764e-06
7.833333333333333814e-02 -5.588103656210043901e-01 -4.667260764729900396e-02 -3.463818905172083018e-01 -9.320026359800112202e-05
8.000000000000000167e-02 -5.606111549303914865e-01 -4.812457999184018009e-02 -3.452391489529862412e-01 -3.480990278116453365e-04
8.500000000000000611e-02 -5.658725026481931097e-01 -5.261440821726174472e-02 -3.425393782855373770e-01 -2.475137022076747198e-03
8.166666666666666519e-02 -5.623935027053168501e-01 -4.959329961948701071e-02 -3.441662666965733530e-01 -8.175510387742591055e-04
8.333333333333334259e-02 -5.641502783036907998e-01 -5.108679091075729595e-02 -3.432403620965344127e-01 -1.534988013347904964e-03
8.500000000000000611e-02 -5.658725026481931097e-01 -5.261440821726174472e-02 -3.425393782855373770e-01 -2.475137022076747198e-03
9.000000000000001055e-02 -5.706755177018537628e-01 -5.753863843089433022e-02 -3.417635644455647714e-01 -5.888366785471662451e-03
8.666666666666666963e-02 -5.675479353166866803e-01 -5.418776845418212668e-02 -3.420853507337623944e-01 -3.559078419269077163e-03
8.833333333333333315e-02 -5.691585514281359837e-01 -5.582214212121940772e-02 -3.418433799284338881e-01 -4.711533291636292760e-03
9.000000000000001055e-02 -5.706755177018537628e-01 -5.753863843089433022e-02 -3.417635644455647714e-01 -5.888366785471662451e-03
9.500000000000000111e-02 -5.738416823287404434e-01 -6.352299097200043987e-02 -3.417627861294075253e-01 -9.437168751214995710e-03
9.166666666666667407e-02 -5.720480481141358986e-01 -5.936747131527236182e-02 -3.417627861294075253e-01 -7.069942991853386816e-03
9.333333333333333759e-02 -5.731759641274279948e-01 -6.135051423712904739e-02 -3.417627861294075253e-01 -8.252877194424270563e-03
9.500000000000000111e-02 -5.738416823287404434e-01 -6.352299097200043987e-02 -3.417627861294075253e-01 -9.437168751214995710e-03
1.000000000000000056e-01 -5.718965138067955145e-01 -6.979609293704089334e-02 -3.417627861294075253e-01 -1.299821094956507897e-02
9.666666666666667851e-02 -5.737533093411837370e-01 -6.578763131225125182e-02 -3.417627861294075253e-01 -1.062281999980460231e-02
9.833333333333334203e-02 -5.725333475960268093e-01 -6.765838825123232647e-02 -3.417627861294075253e-01 -1.180983328314269380e-02
1.000000000000000056e-01 -5.718965138067955145e-01 -6.979609293704089334e-02 -3.417627861294075253e-01 -1.299821094956507897e-02
1.050000000000000100e-01 -5.759307397704700460e-01 -7.499647546050458580e-02 -3.417963561818023188e-01 -1.657004741827106109e-02
1.016666666666666691e-01 -5.727272373614042955e-01 -7.180732085375357565e-02 -3.417627861294075253e-01 -1.418795535280908265e-02
1.033333333333333465e-01 -5.743278261849236177e-01 -7.340539904704435070e-02 -3.417627861294075253e-01 -1.537906885202924671e-02
1.050000000000000100e-01 -5.759307397704700460e-01 -7.499647546050458580e-02 -3.417963561818023188e-01 -1.657004741827106109e-02
1.100000000000000006e-01 -5.802656206818739282e-01 -8.016805470852034210e-02 -3.438042065821088622e-01 -1.941368776521200032e-02
1.066666666666666735e-01 -5.774637318737229075e-01 -7.664998820303182969e-02 -3.421655621774746803e-01 -1.769843750377440503e-02
1.083333333333333370e-01 -5.789099182515943243e-01 -7.837525396741766570e-02 -3.428889109629858489e-01 -1.864470610571743181e-02
1.100000000000000006e-01 -5.802656206818739282e-01 -8.016805470852034210e-02 -3.438042065821088622e-01 -1.941368776521200032e-02
1.150000000000000050e-01 -5.838125453342348781e-01 -8.587317541137808041e-02 -3.466923578293998331e-01 -2.155034261413504501e-02
1.116666666666666780e-01 -5.815321297694975300e-01 -8.202067453791379859e-02 -3.447911547344651439e-01 -2.009256149857019738e-02
1.133333333333333415e-01 -5.827129429331311394e-01 -8.392492671613931143e-02 -3.457781898562802825e-01 -2.077372110988998100e-02
1.150000000000000050e-01 -5.838125453342348781e-01 -8.587317541137808041e-02 -3.466923578293998331e-01 -2.155034261413504501e-02
1.200000000000000094e-01 -5.866725940471421152e-01 -9.191870837761860480e-02 -3.477354137037721449e-01 -2.485543495220706930e-02
1.166666666666666685e-01 -5.848357898149403322e-01 -8.785865220577780688e-02 -3.474086398144363153e-01 -2.251032900826793054e-02
1.183333333333333459e-01 -5.857875613748885213e-01 -8.987549958905631520e-02 -3.477614930952100392e-01 -2.365393025321177803e-02
1.200000000000000094e-01 -5.866725940471421152e-01 -9.191870837761860480e-02 -3.477354137037721449e-01 -2.485543495220706930e-02
1.250000000000000000e-01 -5.889706554038629527e-01 -9.816703739413830399e-02 -3.459613889142232335e-01 -2.793179584290280543e-02
1.216666666666666730e-01 -5.874953748560974853e-01 -9.398401910449574737e-02 -3.474055997428489584e-01 -2.601173877974089638e-02
1.233333333333333365e-01 -5.882600990105758543e-01 -9.606781760107423185e-02 -3.467743006286924667e-01 -2.703763393219827185e-02
1.250000000000000000e-01 -5.889706554038629527e-01 -9.816703739413830399e-02 -3.459613889142232335e-01 -2.793179584290280543e-02
1.300000000000000044e-01 -5.908117434554553959e-01 -1.045330498969560262e-01 -3.439212745575669916e-01 -3.088004858218650062e-02
1.266666666666666774e-01 -5.896306297840593347e-01 -1.002790734890372376e-01 -3.451170247354404252e-01 -2.879904515463837383e-02
1.283333333333333548e-01 -5.902433178435350092e-01 -1.024017084271131306e-01 -3.443876551231654370e-01 -2.976436758381145742e-02
1.300000000000000044e-01 -5.908117434554553959e-01 -1.045330498969560262e-01 -3.439212745575669916e-01 -3.088004858218650062e-02
1.350000000000000089e-01 -5.922780390560921093e-01 -1.109642319513747949e-01 -3.446697032772594316e-01 -3.430283710367315608e-02
1.316666666666666818e-01 -5.913386791376732399e-01 -1.066714785679547112e-01 -3.437711672422732456e-01 -3.208241519992074964e-02
1.333333333333333315e-01 -5.918266669866193430e-01 -1.088156046742473765e-01 -3.440529683695508489e-01 -3.325502183403878514e-02
1.350000000000000089e-01 -5.922780390560921093e-01 -1.109642319513747949e-01 -3.446697032772594316e-01 -3.430283710367315608e-02
1.400000000000000133e-01 -5.934330250073381885e-01 -1.174274661567475397e-01 -3.471119346215577606e-01 -3.702339833239579742e-02
1.366666666666666863e-01 -5.926949366154049548e-01 -1.131163276845154886e-01 -3.454225560555673202e-01 -3.526098351983953522e-02
1.383333333333333359e-01 -5.930793280079681429e-01 -1.152709978065880603e-01 -3.462458745228091939e-01 -3.616162526002392880e-02
1.400000000000000133e-01 -5.934330250073381885e-01 -1.174274661567475397e-01 -3.471119346215577606e-01 -3.702339833239579742e-02
1.450000000000000178e-01 -5.943260208421570212e-01 -1.239013231358039313e-01 -3.498512020697066571e-01 -3.947106884018914547e-02
1.416666666666666630e-01 -5.937576976731108180e-01 -1.195850571630061726e-01 -3.480065352130463641e-01 -3.785765184592307375e-02
1.433333333333333404e-01 -5.940548877695700503e-01 -1.217431813441670896e-01 -3.489213917433571788e-01 -3.867181613613731445e-02
1.450000000000000178e-01 -5.943260208421570212e-01 -1.239013231358039313e-01 -3.498512020697066571e-01 -3.947106884018914547e-02
1.500000000000000222e-01 -5.949958100915695436e-01 -1.303716028316268538e-01 -3.526985511069500312e-01 -4.181321877442033264e-02
1.466666666666666674e-01 -5.945724170616688564e-01 -1.260590306381933479e-01 -3.507923251921595820e-01 -4.025920966112342403e-02
1.483333333333333448e-01 -5.947953009489501675e-01 -1.282159069511463745e-01 -3.517421145837068552e-01 -4.103915232088476556e-02
1.500000000000000222e-01 -5.949958100915695436e-01 -1.303716028316268538e-01 -3.526985511069500312e-01 -4.181321877442033264e-02
1.549999999999999989e-01 -5.954733194321363277e-01 -1.368287054507554557e-01 -3.555929399058604945e-01 -4.411798800137190640e-02
1.516666666666666718e-01 -5.951750029565224809e-01 -1.325258104493066691e-01 -3.536600261583293103e-01 -4.258332485348316487e-02
1.533333333333333492e-01 -5.953338658957249008e-01 -1.346782580604474200e-01 -3.546252056502753880e-01 -4.335110313942446003e-02
1.549999999999999989e-01 -5.954733194321363277e-01 -1.368287054507554557e-01 -3.555929399058604945e-01 -4.411798800137190640e-02
1.600000000000000033e-01 -5.957835560623612192e-01 -1.432660386960640242e-01 -3.585015253147575964e-01 -4.642584548816596629e-02
1.566666666666666763e-01 -5.955942239057009369e-01 -1.389769400244809938e-01 -3.565622006551746326e-01 -4.488527710930088205e-02
1.583333333333333537e-01 -5.956973845499563547e-01 -1.411227734383910803e-01 -3.575320343616629759e-01 -4.565417804724685585e-02
1.600000000000000033e-01 -5.957835560623612192e-01 -1.432660386960640242e-01 -3.585015253147575964e-01 -4.642584548816596629e-02
1.650000000000000078e-01 -5.959470085013925944e-01 -1.496790252333121130e-01 -3.613987058425659482e-01 -4.876883897231761023e-02
1.616666666666666807e-01 -5.958534467243390420e-01 -1.454065876330176144e-01 -3.594697641911629993e-01 -4.720141258499747916e-02
1.633333333333333304e-01 -5.959077221205745234e-01 -1.475442887339293851e-01 -3.604358189928569267e-01 -4.798201919385697983e-02
1.650000000000000078e-01 -5.959470085013925944e-01 -1.496790252333121130e-01 -3.613987058425659482e-01 -4.876883897231761023e-02
1.700000000000000122e-01 -5.953985635649639008e-01 -1.558918936402175770e-01 -3.642570359928658519e-01 -5.117942226475533790e-02
1.666666666666666852e-01 -5.959718958269358824e-01 -1.518106934587158674e-01 -3.623573572512988061e-01 -4.956310712840863303e-02
1.683333333333333348e-01 -5.959829405273425751e-01 -1.539392013817668936e-01 -3.633105852328668006e-01 -5.036615055745397723e-02
1.700000000000000122e-01 -5.953985635649639008e-01 -1.558918936402175770e-01 -3.642570359928658519e-01 -5.117942226475533790e-02
1.750000000000000167e-01 -5.893326329241619366e-01 -1.574600350293149376e-01 -3.670383323734360825e-01 -5.369795887967498266e-02
1.716666666666666896e-01 -5.935114154006561060e-01 -1.568228389615010654e-01 -3.651951317302378208e-01 -5.200454233871495968e-02
1.733333333333333393e-01 -5.914366587177080081e-01 -1.572436859311937829e-01 -3.661229930792480602e-01 -5.284334834224837379e-02
1.750000000000000167e-01 -5.893326329241619366e-01 -1.574600350293149376e-01 -3.670383323734360825e-01 -5.369795887967498266e-02
1.800000000000000211e-01 -5.830093002598375485e-01 -1.576396608301063595e-01 -3.696765075816986768e-01 -5.638391498017484432e-02
1.766666666666666663e-01 -5.872234025190735673e-01 -1.575710178080726720e-01 -3.679383022816618554e-01 -5.457085530712033061e-02
1.783333333333333437e-01 -5.851150260646222900e-01 -1.576221068072831688e-01 -3.688192746857011373e-01 -5.546498801829013309e-02
1.800000000000000211e-01 -5.830093002598375485e-01 -1.576396608301063595e-01 -3.696765075816986768e-01 -5.638391498017484432e-02
1.850000000000000255e-01 -5.767112366861286699e-01 -1.576622744440741575e-01 -3.720283073297014353e-01 -5.933810775378185048e-02
1.816666666666666707e-01 -5.809067102453145948e-01 -1.576420559610922645e-01 -3.705036267967077857e-01 -5.733197941020805322e-02
1.833333333333333481e-01 -5.788073304679517417e-01 -1.576445492562189021e-01 -3.712917917960062986e-01 -5.831452463458724339e-02
1.850000000000000255e-01 -5.767112366861286699e-01 -1.576622744440741575e-01 -3.720283073297014353e-01 -5.933810775378185048e-02
1.900000000000000022e-01 -5.704565460890147488e-01 -1.580336614088762581e-01 -3.736807692798250757e-01 -6.273285579169354809e-02
1.866666666666666752e-01 -5.746189101576623104e-01 -1.577131759959095048e-01 -3.726942495190639359e-01 -6.041054735897020966e-02
1.883333333333333526e-01 -5.725320960966364670e-01 -1.578226156580814776e-01 -3.732603953745897152e-01 -6.154022889255891110e-02
1.900000000000000022e-01 -5.704565460890147488e-01 -1.580336614088762581e-01 -3.736807692798250757e-01 -6.273285579169354809e-02
1.950000000000000067e-01 -5.658920874537639589e-01 -1.611693512295691022e-01 -3.735167871442254817e-01 -6.646862385920435101e-02
1.916666666666666796e-01 -5.684143443121522088e-01 -1.584381652571960342e-01 -3.738859561517204333e-01 -6.398105617497056030e-02
1.933333333333333570e-01 -5.665411427434836611e-01 -1.593094061366348013e-01 -3.738434067178569298e-01 -6.524780864361713617e-02
1.950000000000000067e-01 -5.658920874537639589e-01 -1.611693512295691022e-01 -3.735167871442254817e-01 -6.646862385920435101e-02
2.000000000000000111e-01 -5.703137244530385175e-01 -1.649939600296816133e-01 -3.718965138067956144e-01 -6.979609293704089334e-02
1.966666666666666841e-01 -5.667273951546646371e-01 -1.630328740393418574e-01 -3.727173336080482624e-01 -6.744927547232226761e-02
1.983333333333333337e-01 -5.683872712464335120e-01 -1.642494375531019790e-01 -3.720837175253068896e-01 -6.853817872246854848e-02
2.000000000000000111e-01 -5.703137244530385175e-01 -1.649939600296816133e-01 -3.718965138067956144e-01 -6.979609293704089334e-02
2.050000000000000155e-01 -5.762555917610896472e-01 -1.666844629195553540e-01 -3.738286770242638668e-01 -7.292239048650855926e-02
2.016666666666666885e-01 -5.723077129928818563e-01 -1.655279563466142689e-01 -3.721234642170138107e-01 -7.102538618945565541e-02
2.033333333333333381e-01 -5.743083247329103802e-01 -1.660247621690903175e-01 -3.729234063717306036e-01 -7.201856092299475931e-02
2.050000000000000155e-01 -5.762555917610896472e-01 -1.666844629195553540e-01 -3.738286770242638668e-01 -7.292239048650855926e-02
2.100000000000000200e-01 -5.762138147095521301e-01 -1.715141195188948364e-01 -3.765479288179534034e-01 -7.564313193530977641e-02
2.066666666666666929e-01 -5.777741075894563538e-01 -1.679997412307169535e-01 -3.747482970086478682e-01 -7.381393475428349449e-02
2.083333333333333426e-01 -5.775442673544164407e-01 -1.699621815197427388e-01 -3.756579483432665456e-01 -7.471779288342118852e-02
2.100000000000000200e-01 -5.762138147095521301e-01 -1.715141195188948364e-01 -3.765479288179534034e-01 -7.564313193530977641e-02
2.150000000000000244e-01 -5.788121506219415791e-01 -1.762341258036688729e-01 -3.790640499632764726e-01 -7.857000760588531141e-02
2.116666666666666696e-01 -5.759918909739897286e-01 -1.734970704387747975e-01 -3.774136222094143234e-01 -7.659329838007386537e-02
2.133333333333333470e-01 -5.770665593349927347e-01 -1.751940353307762932e-01 -3.782527014894548345e-01 -7.756907270866053583e-02
2.150000000000000244e-01 -5.788121506219415791e-01 -1.762341258036688729e-01 -3.790640499632764726e-01 -7.857000760588531141e-02
2.200000000000000011e-01 -5.846478750703394400e-01 -1.779971973673963037e-01 -3.813297173759896963e-01 -8.171204928458795924e-02
2.166666666666666741e-01 -5.807309810430613117e-01 -1.769134832818133329e-01 -3.798472612136534199e-01 -7.959505418338436167e-02
2.183333333333333515e-01 -5.826907157950167448e-01 -1.774563929417695141e-01 -3.806023740847521708e-01 -8.064288156483490067e-02
2.200000000000000011e-01 -5.846478750703394400e-01 -1.779971973673963037e-01 -3.813297173759896963e-01 -8.171204928458795924e-02
2.250000000000000056e-01 -5.896273328320966733e-01 -1.811565401424673205e-01 -3.833509236103727624e-01 -8.503327961379582300e-02
2.216666666666666785e-01 -5.865626320469504718e-01 -1.786611788407500567e-01 -3.820298117584077779e-01 -8.280110309503306565e-02
2.233333333333333559e-01 -5.883343307945697598e-01 -1.796302764896718918e-01 -3.827033043829893288e-01 -8.390862845597858721e-02
2.250000000000000056e-01 -5.896273328320966733e-01 -1.811565401424673205e-01 -3.833509236103727624e-01 -8.503327961379582300e-02
2.300000000000000100e-01 -5.899590989630093540e-01 -1.871554887673930190e-01 -3.851464282972101305e-01 -8.849781091158821777e-02
2.266666666666666829e-01 -5.899590989630093540e-01 -1.831276699655348672e-01 -3.839734468841237702e-01 -8.617379419299864285e-02
2.283333333333333603e-01 -5.899590989630093540e-01 -1.851430856562177873e-01 -3.845716775932298548e-01 -8.732899905852190003e-02
2.300000000000000100e-01 -5.899590989630093540e-01 -1.871554887673930190e-01 -3.851464282972101305e-01 -8.849781091158821777e-02
2.350000000000000144e-01 -5.899590989630093540e-01 -1.931746900193869465e-01 -3.867378311762388887e-01 -9.207633807385287583e-02
2.316666666666666874e-01 -5.899590989630093540e-01 -1.891648860486785655e-01 -3.856985085671545410e-01 -8.967923375580436063e-02
2.333333333333333370e-01 -5.899590989630093540e-01 -1.911712842295440473e-01 -3.862287162334496760e-01 -9.087235457513914705e-02
2.350000000000000144e-01 -5.899590989630093540e-01 -1.931746900193869465e-01 -3.867378311762388887e-01 -9.207633807385287583e-02
2.400000000000000189e-01 -5.870117426968024521e-01 -1.975268229485139526e-01 -3.881460686598262044e-01 -9.574615842941638921e-02
2.366666666666666918e-01 -5.899331404831104075e-01 -1.951739088619672824e-01 -3.872266110264759309e-01 -9.329042101709789092e-02
2.383333333333333415e-01 -5.888509147236706820e-01 -1.967740985856067382e-01 -3.876957883071210920e-01 -9.451390651087726580e-02
2.400000000000000189e-01 -5.870117426968024521e-01 -1.975268229485139526e-01 -3.881460686598262044e-01 -9.574615842941638921e-02
2.450000000000000233e-01 -5.819970976851803757e-01 -2.002059199534107214e-01 -3.893901653518584416e-01 -9.948995403312228814e-02
2.416666666666666685e-01 -5.850839569906032267e-01 -1.980262890197709014e-01 -3.885781298874975143e-01 -9.698659611254692448e-02
2.433333333333333459e-01 -5.832262455562655656e-01 -1.987212742971127266e-01 -3.889926216067368103e-01 -9.823468940011165218e-02
2.450000000000000233e-01 -5.819970976851803757e-01 -2.002059199534107214e-01 -3.893901653518584416e-01 -9.948995403312228814e-02
2.500000000000000000e-01 -5.838490644024852960e-01 -2.056000956197836793e-01 -3.904869135561228610e-01 -1.032945357538540554e-01
2.466666666666666730e-01 -5.820321952407780941e-01 -2.021769736378681848e-01 -3.897713550091483348e-01 -1.007519474289357841e-01
2.483333333333333504e-01 -5.829733643343494309e-01 -2.038731257605069236e-01 -3.901367574878270572e-01 -1.020202648220400188e-01
2.500000000000000000e-01 -5.838490644024852960e-01 -2.056000956197836793e-01 -3.904869135561228610e-01 -1.032945357538540554e-01
2.550000000000000044e-01 -5.815599572907372838e-01 -2.107458115672348475e-01 -3.914509391841366481e-01 -1.071498150474742145e-01
2.516666666666667052e-01 -5.838273076622234603e-01 -2.075591406432697184e-01 -3.908223387875233157e-01 -1.045744208895389299e-01
2.533333333333333548e-01 -5.828402444756939360e-01 -2.092514353871372523e-01 -3.911435245753769885e-01 -1.058596091376149545e-01
2.550000000000000044e-01 -5.815599572907372838e-01 -2.107458115672348475e-01 -3.914509391841366481e-01 -1.071498150474742145e-01
2.600000000000000089e-01 -5.780741870277844585e-01 -2.154761917071453536e-01 -3.922949139444521505e-01 -1.110480211104638154e-01
2.566666666666667096e-01 -5.802916031651198514e-01 -2.122465668617743995e-01 -3.917450288134062264e-01 -1.084447764602628345e-01
2.583333333333333592e-01 -5.791191614764069628e-01 -2.138194328657259946e-01 -3.920262186570624419e-01 -1.097442523896629135e-01
2.600000000000000089e-01 -5.780741870277844585e-01 -2.154761917071453536e-01 -3.922949139444521505e-01 -1.110480211104638154e-01
2.650000000000000133e-01 -5.757496458304054432e-01 -2.208434131977482229e-01 -3.930298063475278769e-01 -1.149831206453688498e-01
2.616666666666666585e-01 -5.771665385270200455e-01 -2.172087579346756447e-01 -3.925515009543584788e-01 -1.123558784345543848e-01
2.633333333333333637e-01 -5.763943864702547604e-01 -2.190027511981094965e-01 -3.927963479952530923e-01 -1.136676361556011455e-01
2.650000000000000133e-01 -5.757496458304054432e-01 -2.208434131977482229e-01 -3.930298063475278769e-01 -1.149831206453688498e-01
2.700000000000000178e-01 -5.744683690075358395e-01 -2.265297250009310204e-01 -3.936651252931909761e-01 -1.189503913395403012e-01
2.666666666666666630e-01 -5.752214159502628821e-01 -2.227179282875240418e-01 -3.932522111650392227e-01 -1.163021715860889510e-01
2.683333333333333681e-01 -5.747980653293128794e-01 -2.246160072657332196e-01 -3.934638823346330305e-01 -1.176246408251693798e-01
2.700000000000000178e-01 -5.744683690075358395e-01 -2.265297250009310204e-01 -3.936651252931909761e-01 -1.189503913395403012e-01
2.750000000000000222e-01 -5.739439788079744309e-01 -2.323122914148177398e-01 -3.942091385056439301e-01 -1.229461081745643058e-01
2.716666666666666674e-01 -5.742220419987944524e-01 -2.284531130021651701e-01 -3.938562318025063957e-01 -1.202792962985232278e-01
2.733333333333333726e-01 -5.740499236797422800e-01 -2.303817299379893047e-01 -3.940374806827212639e-01 -1.216112382146708748e-01
2.750000000000000222e-01 -5.739439788079744309e-01 -2.323122914148177398e-01 -3.942091385056439301e-01 -1.229461081745643058e-01
2.800000000000000266e-01 -5.739918152876811730e-01 -2.380932781225160444e-01 -3.946690611091439038e-01 -1.269673115699071764e-01
2.766666666666666718e-01 -5.738972128945052376e-01 -2.342423767511772337e-01 -3.943714602491780741e-01 -1.242838051400873278e-01
2.783333333333333770e-01 -5.739081593084334187e-01 -2.361701439242619438e-01 -3.945246899147991648e-01 -1.256242353156800662e-01
2.800000000000000266e-01 -5.739918152876811730e-01 -2.380932781225160444e-01 -3.946690611091439038e-01 -1.269673115699071764e-01
2.850000000000000311e-01 -5.747045601726203934e-01 -2.438037049779656074e-01 -3.950512152981257019e-01 -1.310116347735653386e-01
2.816666666666666763e-01 -5.741516303570359803e-01 -2.400087562171079325e-01 -3.948047975922429620e-01 -1.283129529119827472e-01
2.833333333333333259e-01 -5.743889998202655889e-01 -2.419133435241338781e-01 -3.949321137936104287e-01 -1.296610840136852849e-01
2.850000000000000311e-01 -5.747045601726203934e-01 -2.438037049779656074e-01 -3.950512152981257019e-01 -1.310116347735653386e-01
2.900000000000000355e-01 -5.761137254255224160e-01 -2.493572747343975882e-01 -3.953611642281839589e-01 -1.350771742765705108e-01
2.866666666666666807e-01 -5.750980973809491914e-01 -2.456765290375033384e-01 -3.951622993034110132e-01 -1.323645399193738026e-01
2.883333333333333304e-01 -5.755684942814542904e-01 -2.475286668872827278e-01 -3.952655550503227366e-01 -1.337197386446502545e-01
2.900000000000000355e-01 -5.761137254255224160e-01 -2.493572747343975882e-01 -3.953611642281839589e-01 -1.350771742765705108e-01
2.950000000000000400e-01 -5.781657926671396330e-01 -2.546806408544396438e-01 -3.956038238237879479e-01 -1.391623916769361979e-01
2.916666666666666852e-01 -5.767309017895392298e-01 -2.511599453069335297e-01 -3.954493013562507264e-01 -1.364367939717484324e-01
2.933333333333333348e-01 -5.774163609948149700e-01 -2.529348155447197488e-01 -3.955301341428840156e-01 -1.377985484376286207e-01
2.950000000000000400e-01 -5.781657926671396330e-01 -2.546806408544396438e-01 -3.956038238237879479e-01 -1.391623916769361979e-01
3.000000000000000444e-01 -5.807481961236574675e-01 -2.597411830084180306e-01 -3.957835560623612081e-01 -1.432660386960640242e-01
2.966666666666666896e-01 -5.789743846983459452e-01 -2.563968313230298168e-01 -3.956705254806140992e-01 -1.405282807529991129e-01
2.983333333333333393e-01 -5.798369751443691600e-01 -2.580834506482871937e-01 -3.957303883411691925e-01 -1.418961755742811082e-01
3.000000000000000444e-01 -5.807481961236574675e-01 -2.597411830084180306e-01 -3.957835560623612081e-01 -1.432660386960640242e-01
3.049999999999999933e-01 -5.837193422511208762e-01 -2.645559084182531051e-01 -3.959042468926333713e-01 -1.473870993869464130e-01
3.016666666666666941e-01 -5.817025995189346599e-01 -2.613712758685564075e-01 -3.958301669969816472e-01 -1.446378351380054605e-01
3.033333333333333437e-01 -5.826947584334696284e-01 -2.629754676330958163e-01 -3.958703544453291978e-01 -1.460115322159588891e-01
3.049999999999999933e-01 -5.837193422511208762e-01 -2.645559084182531051e-01 -3.959042468926333713e-01 -1.473870993869464130e-01
3.099999999999999978e-01 -5.869366676210001632e-01 -2.691807671989220330e-01 -3.959693714743121595e-01 -1.515247452163122899e-01
3.066666666666666985e-01 -5.847711661985223186e-01 -2.661150806078994013e-01 -3.959319682331660095e-01 -1.487645081060571250e-01
3.083333333333333481e-01 -5.858452182990150359e-01 -2.676557238503908254e-01 -3.959536379818739960e-01 -1.501437316942880462e-01
3.099999999999999978e-01 -5.869366676210001632e-01 -2.691807671989220330e-01 -3.959693714743121595e-01 -1.515247452163122899e-01
3.150000000000000022e-01 -5.902696027988447725e-01 -2.736932319227780019e-01 -3.956583253176719217e-01 -1.556069093826079053e-01
3.116666666666667029e-01 -5.880408579919317313e-01 -2.706932694551703600e-01 -3.959792800556057313e-01 -1.529075253674108126e-01
3.133333333333333526e-01 -5.891532911422324714e-01 -2.721963675443751507e-01 -3.959834712591213113e-01 -1.542920503688306744e-01
3.150000000000000022e-01 -5.902696027988447725e-01 -2.736932319227780019e-01 -3.956583253176719217e-01 -1.556069093826079053e-01
3.200000000000000067e-01 -5.948024294558205138e-01 -2.751241178756816952e-01 -3.918893597064334600e-01 -1.571753826579994906e-01
3.166666666666667074e-01 -5.913856779228381377e-01 -2.751869192995657354e-01 -3.945609543371532135e-01 -1.564347775922135253e-01
3.183333333333333570e-01 -5.930817083403172596e-01 -2.757668861760290135e-01 -3.932515689569500705e-01 -1.568942693942328992e-01
3.200000000000000067e-01 -5.948024294558205138e-01 -2.751241178756816952e-01 -3.918893597064334600e-01 -1.571753826579994906e-01
3.250000000000000111e-01 -5.978794670396003763e-01 -2.705455683576998838e-01 -3.877239387030134155e-01 -1.575513586197568039e-01
3.216666666666667118e-01 -5.960549000341194281e-01 -2.737702772149997466e-01 -3.905082269164846243e-01 -1.573566445630518451e-01
3.233333333333333615e-01 -5.969718749851348205e-01 -2.721590768102686297e-01 -3.891184511080911235e-01 -1.574751127127162753e-01
3.250000000000000111e-01 -5.978794670396003763e-01 -2.705455683576998838e-01 -3.877239387030134155e-01 -1.575513586197568039e-01
3.300000000000000155e-01 -6.006290162221399331e-01 -2.657385475732469415e-01 -3.835247059548346771e-01 -1.576373895672647241e-01
3.266666666666666607e-01 -5.987902012586263645e-01 -2.689368793899556964e-01 -3.863263704653138730e-01 -1.575982717053352189e-01
3.283333333333333659e-01 -5.997062826095984622e-01 -2.673342777495704703e-01 -3.849265111226986003e-01 -1.576247341143448555e-01
3.300000000000000155e-01 -6.006290162221399331e-01 -2.657385475732469415e-01 -3.835247059548346771e-01 -1.576373895672647241e-01
3.350000000000000200e-01 -6.034498955577708434e-01 -2.610006900380886785e-01 -3.793085959846245192e-01 -1.576431593371823980e-01
3.316666666666666652e-01 -6.015595972987497486e-01 -2.641504353694543172e-01 -3.821210962498354236e-01 -1.576416046332539400e-01
3.333333333333333703e-01 -6.024993531368580957e-01 -2.625707950357999421e-01 -3.807157247602322436e-01 -1.576420582630917444e-01
3.350000000000000200e-01 -6.034498955577708434e-01 -2.610006900380886785e-01 -3.793085959846245192e-01 -1.576431593371823980e-01
3.400000000000000244e-01 -6.063906988019303057e-01 -2.563644454857796351e-01 -3.750771237007250458e-01 -1.576980657406961139e-01
3.366666666666666696e-01 -6.044132864452114173e-01 -2.594415152278631842e-01 -3.778997209159873361e-01 -1.576494019925064050e-01
3.383333333333333748e-01 -6.053922762593497708e-01 -2.578951829475003565e-01 -3.764891653880184652e-01 -1.576657394933642931e-01
3.400000000000000244e-01 -6.063906988019303057e-01 -2.563644454857796351e-01 -3.750771237007250458e-01 -1.576980657406961139e-01
3.450000000000000289e-01 -6.095788453500965431e-01 -2.519253322304632059e-01 -3.708402764308524890e-01 -1.579837466200481599e-01
3.416666666666666741e-01 -6.074141935634149725e-01 -2.548535139128453864e-01 -3.736640576151197823e-01 -1.577539457376237464e-01
3.433333333333333792e-01 -6.084716801634831862e-01 -2.533693972174533293e-01 -3.722509970504120358e-01 -1.578438775761962787e-01
3.450000000000000289e-01 -6.095788453500965431e-01 -2.519253322304632059e-01 -3.708402764308524890e-01 -1.579837466200481599e-01
3.500000000000000333e-01 -6.136267038236865590e-01 -2.496465814158649599e-01 -3.667710446973326266e-01 -1.591382290463071170e-01
3.466666666666666785e-01 -6.107684846112578780e-01 -2.505523137123979449e-01 -3.694376368116020215e-01 -1.582002599212883331e-01
3.483333333333333282e-01 -6.121363907227708179e-01 -2.493668770358200559e-01 -3.680597029549121380e-01 -1.585450703861977784e-01
3.500000000000000333e-01 -6.136267038236865590e-01 -2.496465814158649599e-01 -3.667710446973326266e-01 -1.591382290463071170e-01
3.550000000000000377e-01 -6.126027321347700116e-01 -2.548871220204961818e-01 -3.666258664003760326e-01 -1.629121293666693504e-01
3.516666666666666829e-01 -6.136501178784995458e-01 -2.514365707900346747e-01 -3.659134499727330625e-01 -1.602360957411966824e-01
3.533333333333333326e-01 -6.132045460886826893e-01 -2.531863872091024148e-01 -3.659839949521392355e-01 -1.616479550034103652e-01
3.550000000000000377e-01 -6.126027321347700116e-01 -2.548871220204961818e-01 -3.666258664003760326e-01 -1.629121293666693504e-01
3.600000000000000422e-01 -6.104098822231820431e-01 -2.598177253718751412e-01 -3.703137244530385064e-01 -1.649939600296816133e-01
3.566666666666666874e-01 -6.119187293813717066e-01 -2.565539413032361660e-01 -3.676941183874567476e-01 -1.638542935223206432e-01
3.583333333333333370e-01 -6.111826036689931296e-01 -2.581956793643189751e-01 -3.689634967552685163e-01 -1.645130587210230921e-01
3.600000000000000422e-01 -6.104098822231820431e-01 -2.598177253718751412e-01 -3.703137244530385064e-01 -1.649939600296816133e-01
3.650000000000000466e-01 -6.079492195635923801e-01 -2.645960175480925325e-01 -3.744883635792423671e-01 -1.660737903945305738e-01
3.616666666666666918e-01 -6.096097577838348602e-01 -2.614236105534820664e-01 -3.716974044647834430e-01 -1.653764182538113026e-01
3.633333333333333415e-01 -6.087881747549236389e-01 -2.630157837409726196e-01 -3.730936688398716616e-01 -1.657183208138794661e-01
3.650000000000000466e-01 -6.079492195635923801e-01 -2.645960175480925325e-01 -3.744883635792423671e-01 -1.660737903945305738e-01
3.700000000000000511e-01 -6.053539163590313521e-01 -2.692768585980328533e-01 -3.778858794225483653e-01 -1.683849373199012289e-01
3.666666666666666963e-01 -6.070958278647783368e-01 -2.661656368640882842e-01 -3.758590682944123462e-01 -1.665168507497387651e-01
3.683333333333333459e-01 -6.062301767748063952e-01 -2.677256550517027045e-01 -3.771259707946825745e-01 -1.671971211314438321e-01
3.700000000000000511e-01 -6.053539163590313521e-01 -2.692768585980328533e-01 -3.778858794225483653e-01 -1.683849373199012289e-01
3.750000000000000000e-01 -6.026726980187472327e-01 -2.738830334611373485e-01 -3.759690466836780876e-01 -1.721097164551899927e-01
3.716666666666667007e-01 -6.044683118055561577e-01 -2.708198608166906274e-01 -3.776485026901256759e-01 -1.697876006701355689e-01
3.733333333333333504e-01 -6.035743314852312080e-01 -2.723551352215431431e-01 -3.767152157663627432e-01 -1.708880853042608616e-01
3.750000000000000000e-01 -6.026726980187472327e-01 -2.738830334611373485e-01 -3.759690466836780876e-01 -1.721097164551899927e-01
3.800000000000000044e-01 -5.999257040438972233e-01 -2.784241522534259272e-01 -3.778136327225638524e-01 -1.757284932642041997e-01
3.766666666666667052e-01 -6.017639082571285547e-01 -2.754037882994894715e-01 -3.760045817430068271e-01 -1.735481822212774361e-01
3.783333333333333548e-01 -6.008482202514912052e-01 -2.769174983641752297e-01 -3.766854524883042066e-01 -1.748175068280658495e-01
3.800000000000000044e-01 -5.999257040438972233e-01 -2.784241522534259272e-01 -3.778136327225638524e-01 -1.757284932642041997e-01
3.850000000000000089e-01 -5.992473163364445687e-01 -2.835373058174950334e-01 -3.819066807421740983e-01 -1.772464807701165379e-01
3.816666666666667096e-01 -5.992437412664985974e-01 -2.800383416778958745e-01 -3.791239383495649262e-01 -1.763637389362719132e-01
3.833333333333333592e-01 -5.990772037794421800e-01 -2.817886171186910760e-01 -3.805019036393311183e-01 -1.768437657404468843e-01
3.850000000000000089e-01 -5.992473163364445687e-01 -2.835373058174950334e-01 -3.819066807421740983e-01 -1.772464807701165379e-01
3.900000000000000133e-01 -6.018238251360137347e-01 -2.880162573193927322e-01 -3.861216580690410849e-01 -1.784867079041742577e-01
3.866666666666667140e-01 -5.997433668007268182e-01 -2.852191687498766282e-01 -3.833203128712289742e-01 -1.776244872732450630e-01
3.883333333333333637e-01 -6.006686982084772364e-01 -2.866991434576944831e-01 -3.847304932102110775e-01 -1.780219208781266549e-01
3.900000000000000133e-01 -6.018238251360137347e-01 -2.880162573193927322e-01 -3.861216580690410849e-01 -1.784867079041742577e-01
3.950000000000000178e-01 -6.051742593821347604e-01 -2.920456919110333560e-01 -3.895804734789480306e-01 -1.810594283937035087e-01
3.916666666666667185e-01 -6.029645657695447136e-01 -2.893426246796929058e-01 -3.874627061656216176e-01 -1.790836146897551717e-01
3.933333333333333681e-01 -6.040847172265767506e-01 -2.906832364211452968e-01 -3.886765281997079380e-01 -1.799081706054052043e-01
3.950000000000000178e-01 -6.051742593821347604e-01 -2.920456919110333560e-01 -3.895804734789480306e-01 -1.810594283937035087e-01
4.000000000000000222e-01 -6.079040564902016275e-01 -2.964673374645920290e-01 -3.899590989630093985e-01 -1.854307561009563565e-01
3.966666666666666674e-01 -6.062149686918977265e-01 -2.934426683217184473e-01 -3.899510484422902823e-01 -1.824761265779704933e-01
3.983333333333333726e-01 -6.071668420115502451e-01 -2.948982885382890329e-01 -3.899590989630093985e-01 -1.839524138154391975e-01
4.000000000000000222e-01 -6.079040564902016275e-01 -2.964673374645920290e-01 -3.899590989630093985e-01 -1.854307561009563565e-01
4.050000000000000266e-01 -6.064253257502906225e-01 -3.011936186630574386e-01 -3.899590989630093985e-01 -1.898771767323481074e-01
4.016666666666666718e-01 -6.079734680906485611e-01 -2.981859987949865287e-01 -3.899590989630093985e-01 -1.869109949128180126e-01
4.033333333333333770e-01 -6.074859666208730635e-01 -2.998396464553731433e-01 -3.899590989630093985e-01 -1.883931339028719898e-01
4.050000000000000266e-01 -6.064253257502906225e-01 -3.011936186630574386e-01 -3.899590989630093985e-01 -1.898771767323481074e-01
4.100000000000000311e-01 -6.025776698937105325e-01 -3.045775311041685196e-01 -3.899590989630093985e-01 -1.943407650109652829e-01
4.066666666666666763e-01 -6.050372606521661201e-01 -3.022196559154189943e-01 -3.899590989630093985e-01 -1.913631270718876287e-01
4.083333333333333814e-01 -6.036474863513754396e-01 -3.032395828059522569e-01 -3.899590989630093985e-01 -1.928509886015746244e-01
4.100000000000000311e-01 -6.025776698937105325e-01 -3.045775311041685196e-01 -3.899590989630093985e-01 -1.943407650109652829e-01
4.150000000000000355e-01 -6.023697679065257438e-01 -3.096070280303812594e-01 -3.873429690141145243e-01 -1.974289248980550249e-01
4.116666666666666807e-01 -6.020753981184001624e-01 -3.062141969638195182e-01 -3.897476112057648989e-01 -1.958019108584376777e-01
4.133333333333333859e-01 -6.020345332866381405e-01 -3.079286616871356186e-01 -3.887203078923881505e-01 -1.968547752150494323e-01
4.150000000000000355e-01 -6.023697679065257438e-01 -3.096070280303812594e-01 -3.873429690141145243e-01 -1.974289248980550249e-01
4.200000000000000400e-01 -6.056939434623892504e-01 -3.133541764867116552e-01 -3.830778200664539113e-01 -1.988096871060475168e-01
4.166666666666666852e-01 -6.031335240327921898e-01 -3.111344698507047535e-01 -3.858968933423940206e-01 -1.978171189313984446e-01
4.183333333333333348e-01 -6.042835497710454806e-01 -3.123948244373612737e-01 -3.844504901039074718e-01 -1.982112772392457534e-01
4.200000000000000400e-01 -6.056939434623892504e-01 -3.133541764867116552e-01 -3.830778200664539113e-01 -1.988096871060475168e-01
4.250000000000000444e-01 -6.105457953990093278e-01 -3.148870681198921440e-01 -3.822312315346630962e-01 -2.028677665061609237e-01
4.216666666666666896e-01 -6.072491525752832242e-01 -3.140524856007701482e-01 -3.820927156126772695e-01 -1.999118183398174153e-01
4.233333333333333393e-01 -6.088788541094272144e-01 -3.145473564536762079e-01 -3.819420175360579983e-01 -2.013957414858951467e-01
4.250000000000000444e-01 -6.105457953990093278e-01 -3.148870681198921440e-01 -3.822312315346630962e-01 -2.028677665061609237e-01
4.300000000000000488e-01 -6.156165595182702122e-01 -3.152819898631586959e-01 -3.839340325238142504e-01 -2.068928636356120454e-01
4.266666666666666941e-01 -6.122305513512026343e-01 -3.151070351706652395e-01 -3.831468430728676711e-01 -2.040526403960355450e-01
4.283333333333333437e-01 -6.139227247890414185e-01 -3.152325820028838432e-01 -3.838097714720248854e-01 -2.053876894320108004e-01
4.300000000000000488e-01 -6.156165595182702122e-01 -3.152819898631586959e-01 -3.839340325238142504e-01 -2.068928636356120454e-01
4.350000000000000533e-01 -6.206759733890613306e-01 -3.150189715613080921e-01 -3.816026986949561106e-01 -2.106970620639634917e-01
4.316666666666666985e-01 -6.173087483431375366e-01 -3.152673412137691478e-01 -3.834882318062141637e-01 -2.083235798019199281e-01
4.333333333333333481e-01 -6.189966106304478632e-01 -3.151845492209146560e-01 -3.825975260289150581e-01 -2.095492854716403119e-01
4.350000000000000533e-01 -6.206759733890613306e-01 -3.150189715613080921e-01 -3.816026986949561106e-01 -2.106970620639634917e-01
4.400000000000000022e-01 -6.255549234064242681e-01 -3.137836937810860594e-01 -3.787978453705439508e-01 -2.142981516562306732e-01
4.366666666666667029e-01 -6.223395276887665473e-01 -3.147505594420513808e-01 -3.806131392710917494e-01 -2.118519709581026533e-01
4.383333333333333526e-01 -6.239740605301962173e-01 -3.143515616042805161e-01 -3.796713581408421301e-01 -2.130485358478668989e-01
4.400000000000000022e-01 -6.255549234064242681e-01 -3.137836937810860594e-01 -3.787978453705439508e-01 -2.142981516562306732e-01
4.450000000000000067e-01 -6.293268086815722029e-01 -3.106006081709228317e-01 -3.766583964303863441e-01 -2.183478696951617892e-01
4.416666666666667074e-01 -6.270355526453617045e-01 -3.129971956600500760e-01 -3.780026534147810091e-01 -2.156013165380604168e-01
4.433333333333333570e-01 -6.283326331096261708e-01 -3.119410000414970519e-01 -3.772895847176501727e-01 -2.169534312091289663e-01
4.450000000000000067e-01 -6.293268086815722029e-01 -3.106006081709228317e-01 -3.766583964303863441e-01 -2.183478696951617892e-01
4.500000000000000111e-01 -6.299687389742509858e-01 -3.057335350307123223e-01 -3.752214159502629265e-01 -2.227179282875240418e-01
4.466666666666667118e-01 -6.299219746558369915e-01 -3.090438341114656318e-01 -3.761062858511401985e-01 -2.197776400861590207e-01
4.483333333333333615e-01 -6.301214829980326115e-01 -3.073897791244405986e-01 -3.756289644077163148e-01 -2.212362234710456843e-01
4.500000000000000111e-01 -6.299687389742509858e-01 -3.057335350307123223e-01 -3.752214159502629265e-01 -2.227179282875240418e-01
4.550000000000000155e-01 -6.268378052654004495e-01 -3.020486413764151834e-01 -3.743656744216295462e-01 -2.272581708033041548e-01
4.516666666666667163e-01 -6.293335618378322893e-01 -3.042046431738690271e-01 -3.748784026371405065e-01 -2.242179747909558984e-01
4.533333333333333659e-01 -6.281975996204438584e-01 -3.030004532064236034e-01 -3.745947796322857681e-01 -2.257324441159813955e-01
4.550000000000000155e-01 -6.268378052654004495e-01 -3.020486413764151834e-01 -3.743656744216295462e-01 -2.272581708033041548e-01
4.600000000000000200e-01 -6.241468589472244366e-01 -2.981019894126669123e-01 -3.739623238931942817e-01 -2.318800431688171904e-01
4.566666666666667207e-01 -6.255315784726525052e-01 -3.010311635845338563e-01 -3.741865759901478183e-01 -2.287926212821750904e-01
4.583333333333333703e-01 -6.245734247311427456e-01 -2.996924090632928084e-01 -3.740533672688131084e-01 -2.303337788185608470e-01
4.600000000000000200e-01 -6.241468589472244366e-01 -2.981019894126669123e-01 -3.739623238931942817e-01 -2.318800431688171904e-01
4.650000000000000244e-01 -6.259695261409633504e-01 -2.936813464963109466e-01 -3.739183412244937998e-01 -2.365379309096240501e-01
4.616666666666666696e-01 -6.242372067919871315e-01 -2.964687786604249808e-01 -3.739100943657653886e-01 -2.334301468715914429e-01
4.633333333333333748e-01 -6.249976044962376465e-01 -2.950101836429570579e-01 -3.738936730837173483e-01 -2.349830871926156250e-01
4.650000000000000244e-01 -6.259695261409633504e-01 -2.936813464963109466e-01 -3.739183412244937998e-01 -2.365379309096240501e-01
4.700000000000000289e-01 -6.292159092800639897e-01 -2.899762164112638652e-01 -3.742906074974520214e-01 -2.411988217197629236e-01
4.666666666666666741e-01 -6.270204483640395843e-01 -2.924164245412924634e-01 -3.739918152876812729e-01 -2.380932781225160444e-01
4.683333333333333792e-01 -6.281087870368342596e-01 -2.911863962638190917e-01 -3.741155167114310620e-01 -2.396474915416609841e-01
4.700000000000000289e-01 -6.292159092800639897e-01 -2.899762164112638652e-01 -3.742906074974520214e-01 -2.411988217197629236e-01
4.750000000000000333e-01 -6.325659269816633623e-01 -2.863901850372135294e-01 -3.751309374817292652e-01 -2.458170724755816827e-01
4.716666666666666785e-01 -6.303316605679676332e-01 -2.887769970382517148e-01 -3.745179402863903495e-01 -2.427454392934429162e-01
4.733333333333333837e-01 -6.314497556829519187e-01 -2.875829825364854542e-01 -3.747980138510721426e-01 -2.442854759107625784e-01
4.750000000000000333e-01 -6.325659269816633623e-01 -2.863901850372135294e-01 -3.751309374817292652e-01 -2.458170724755816827e-01
4.800000000000000377e-01 -6.358749869327610105e-01 -2.827932410585266010e-01 -3.764416655207774576e-01 -2.503438976296753493e-01
4.766666666666666829e-01 -6.336770585006922252e-01 -2.851956936955192812e-01 -3.755164073932408253e-01 -2.473384323934504636e-01
4.783333333333333881e-01 -6.347807349487195605e-01 -2.839972935863638859e-01 -3.759536974769686068e-01 -2.488478767170497485e-01
4.800000000000000377e-01 -6.358749869327610105e-01 -2.827932410585266010e-01 -3.764416655207774576e-01 -2.503438976296753493e-01
4.850000000000000422e-01 -6.390853388730067808e-01 -2.791341992320040544e-01 -3.781925141053420480e-01 -2.547398609595884489e-01
4.816666666666666874e-01 -6.369581375585511296e-01 -2.815821242989927642e-01 -3.769787745966657333e-01 -2.518252066875686368e-01
4.833333333333333370e-01 -6.380287051561972511e-01 -2.803627732009542073e-01 -3.775631278952540359e-01 -2.532907746970894936e-01
4.850000000000000422e-01 -6.390853388730067808e-01 -2.791341992320040544e-01 -3.781925141053420480e-01 -2.547398609595884489e-01
4.900000000000000466e-01 -6.421592473886196251e-01 -2.753851998395777101e-01 -3.803251540777686790e-01 -2.589854344008628573e-01
4.866666666666666918e-01 -6.401267744371196278e-01 -2.778955543591540289e-01 -3.788644596750360138e-01 -2.561720307182153711e-01
4.883333333333333415e-01 -6.411518028110796408e-01 -2.766461025467712442e-01 -3.795762840337367217e-01 -2.575871607925890872e-01
4.900000000000000466e-01 -6.421592473886196251e-01 -2.753851998395777101e-01 -3.803251540777686790e-01 -2.589854344008628573e-01
4.950000000000000511e-01 -6.450644710669879434e-01 -2.715284665811033560e-01 -3.827644385988000497e-01 -2.630851993253001675e-01
4.916666666666666963e-01 -6.431479470536505261e-01 -2.741122804993344486e-01 -3.811081348183207318e-01 -2.603673269136579926e-01
4.933333333333333459e-01 -6.441167434064025699e-01 -2.728268475434272866e-01 -3.819222339034001878e-01 -2.617335847002038585e-01
4.950000000000000511e-01 -6.450644710669879434e-01 -2.715284665811033560e-01 -3.827644385988000497e-01 -2.630851993253001675e-01
5.000000000000000000e-01 -6.477693427588193664e-01 -2.675521682666264223e-01 -3.854298026071846239e-01 -2.670651783344735741e-01
4.966666666666667007e-01 -6.459899503516680630e-01 -2.702167621915449458e-01 -3.836317446201412684e-01 -2.644233791975066916e-01
4.983333333333333504e-01 -6.468919818695821888e-01 -2.688914163139475288e-01 -3.845211768690248166e-01 -2.657495204394587085e-01
5.000000000000000000e-01 -6.477693427588193664e-01 -2.675521682666264223e-01 -3.854298026071846239e-01 -2.670651783344735741e-01
5.050000000000000044e-01 -6.502407827023434228e-01 -2.634493011528379891e-01 -3.882422451980832578e-01 -2.709666383365045284e-01
5.016666666666667052e-01 -6.486207843990339228e-01 -2.661988161078580606e-01 -3.863547379077584276e-01 -2.683720402712639896e-01
5.033333333333334103e-01 -6.494450315221719228e-01 -2.648312191100286594e-01 -3.872931483786767326e-01 -2.696719007079962371e-01
5.050000000000000044e-01 -6.502407827023434228e-01 -2.634493011528379891e-01 -3.882422451980832578e-01 -2.709666383365045284e-01
5.100000000000000089e-01 -6.524437038937199729e-01 -2.592179199586431282e-01 -3.911262703900648119e-01 -2.748397418398945691e-01
5.066666666666667096e-01 -6.510067122472945611e-01 -2.620530548562086115e-01 -3.891992774737283445e-01 -2.722581953563170676e-01
5.083333333333334147e-01 -6.517414735402924375e-01 -2.606425462739275778e-01 -3.901615218726423584e-01 -2.735485585662850716e-01
5.100000000000000089e-01 -6.524437038937199729e-01 -2.592179199586431282e-01 -3.911262703900648119e-01 -2.748397418398945691e-01
5.150000000000000133e-01 -6.543414876605386787e-01 -2.548620666700359139e-01 -3.953332711986214942e-01 -2.746785754278676661e-01
5.116666666666667140e-01 -6.531120309748646990e-01 -2.577794041899537647e-01 -3.924029621706212612e-01 -2.757343500618149590e-01
5.133333333333334192e-01 -6.537450808496351184e-01 -2.563273161331441896e-01 -3.939899881569113305e-01 -2.755601988318298057e-01
5.150000000000000133e-01 -6.543414876605386787e-01 -2.548620666700359139e-01 -3.953332711986214942e-01 -2.746785754278676661e-01
5.200000000000000178e-01 -6.558975597486330633e-01 -2.503929462729507227e-01 -3.978794670396004207e-01 -2.705455683576998838e-01
5.166666666666667185e-01 -6.548999049114806459e-01 -2.533841646174943563e-01 -3.962854094801184779e-01 -2.733748660824789067e-01
5.183333333333333126e-01 -6.554190182728201197e-01 -2.518942200301731993e-01 -3.970827938728035411e-01 -2.719616709819696609e-01
5.200000000000000178e-01 -6.558975597486330633e-01 -2.503929462729507227e-01 -3.978794670396004207e-01 -2.705455683576998838e-01
5.250000000000000222e-01 -6.570780941144569454e-01 -2.458298314268996809e-01 -4.003025121266366448e-01 -2.663009162438946809e-01
5.216666666666667229e-01 -6.563343229656142253e-01 -2.488811605533284288e-01 -3.986807080161280936e-01 -2.691295342870174134e-01
5.233333333333333171e-01 -6.567281792553522068e-01 -2.473597826260816313e-01 -3.994880654445633894e-01 -2.677144573663357008e-01
5.250000000000000222e-01 -6.570780941144569454e-01 -2.458298314268996809e-01 -4.003025121266366448e-01 -2.663009162438946809e-01
5.300000000000000266e-01 -6.578555954869947930e-01 -2.412000810916764826e-01 -4.027974861614954105e-01 -2.620751870983706877e-01
5.266666666666667274e-01 -6.573831435485191221e-01 -2.442924194594699450e-01 -4.011249198845610597e-01 -2.648894473231572233e-01
5.283333333333333215e-01 -6.576425297451835572e-01 -2.427487448498136802e-01 -4.019562180686366282e-01 -2.634806381361863292e-01
5.300000000000000266e-01 -6.578555954869947930e-01 -2.412000810916764826e-01 -4.027974861614954105e-01 -2.620751870983706877e-01
5.350000000000000311e-01 -6.582126532845675726e-01 -2.365377467007101775e-01 -4.053961813462303443e-01 -2.578890997201896407e-01
5.316666666666667318e-01 -6.580218367145802549e-01 -2.396477646273516837e-01 -4.036500410521544624e-01 -2.606739652157749609e-01
5.333333333333333259e-01 -6.581409126893993378e-01 -2.380931805337899720e-01 -4.045155475895523822e-01 -2.592780992619586611e-01
5.350000000000000311e-01 -6.582126532845675726e-01 -2.365377467007101775e-01 -4.053961813462303443e-01 -2.578890997201896407e-01
5.400000000000000355e-01 -6.581684068838992152e-01 -2.318798530842399730e-01 -4.081653440865760651e-01 -2.537901000979272959e-01
5.366666666666667362e-01 -6.582370630486191754e-01 -2.349828969861345040e-01 -4.062948908003688464e-01 -2.565090751191274610e-01
5.383333333333333304e-01 -6.582206392014687824e-01 -2.334299566924825098e-01 -4.072158536708043175e-01 -2.551411212966392394e-01
5.400000000000000355e-01 -6.581684068838992152e-01 -2.318798530842399730e-01 -4.081653440865760651e-01 -2.537901000979272959e-01
5.450000000000000400e-01 -6.577650462405669751e-01 -2.272579816229115257e-01 -4.113453571636946360e-01 -2.499838890280842163e-01
5.416666666666667407e-01 -6.580773604474537963e-01 -2.303335889148518945e-01 -4.091535810044761856e-01 -2.524644142597676222e-01
5.433333333333333348e-01 -6.579441483650094735e-01 -2.287924316697728389e-01 -4.101993758342238339e-01 -2.511809197881960110e-01
5.450000000000000400e-01 -6.577650462405669751e-01 -2.272579816229115257e-01 -4.113453571636946360e-01 -2.499838890280842163e-01
5.500000000000000444e-01 -6.569092913272427392e-01 -2.227177416694046119e-01 -4.135808225594543863e-01 -2.517914378381875817e-01
5.466666666666667451e-01 -6.575359369726669900e-01 -2.257322555460337665e-01 -4.127341079005918401e-01 -2.491049528723174866e-01
5.483333333333333393e-01 -6.572523095150630823e-01 -2.242177870563734354e-01 -4.137340573606270722e-01 -2.501398071705106529e-01
5.500000000000000444e-01 -6.569092913272427392e-01 -2.227177416694046119e-01 -4.135808225594543863e-01 -2.517914378381875817e-01
5.550000000000000488e-01 -6.554722936423579283e-01 -2.183476887991930016e-01 -4.119359058698394693e-01 -2.565140987495257430e-01
5.516666666666667496e-01 -6.565017375572700375e-01 -2.212360383162750022e-01 -4.131367853306872062e-01 -2.533975498840027041e-01
5.533333333333333437e-01 -6.560244103670298532e-01 -2.197774568144643670e-01 -4.125713620020192707e-01 -2.549680302853873370e-01
5.550000000000000488e-01 -6.554722936423579283e-01 -2.183476887991930016e-01 -4.119359058698394693e-01 -2.565140987495257430e-01
5.600000000000000533e-01 -6.533328251024209665e-01 -2.142979811587475414e-01 -4.097924828429271860e-01 -2.610622645157729127e-01
5.566666666666667540e-01 -6.548410988960110535e-01 -2.169532532393915192e-01 -4.112534129255758786e-01 -2.580425326133501396e-01
5.583333333333333481e-01 -6.541280235817268363e-01 -2.156011420598717976e-01 -4.105363901199677312e-01 -2.595576246272274790e-01
5.600000000000000533e-01 -6.533328251024209665e-01 -2.142979811587475414e-01 -4.097924828429271860e-01 -2.610622645157729127e-01
5.650000000000000577e-01 -6.505279578669609375e-01 -2.106969021601439451e-01 -4.074429165073454873e-01 -2.655313714716887041e-01
5.616666666666666474e-01 -6.524593062847450220e-01 -2.130483695742418915e-01 -4.090267433191899782e-01 -2.625584958426424587e-01
5.633333333333333526e-01 -6.515175201711081998e-01 -2.118518085980862775e-01 -4.082426995308905959e-01 -2.640478197992529030e-01
5.650000000000000577e-01 -6.505279578669609375e-01 -2.106969021601439451e-01 -4.074429165073454873e-01 -2.655313714716887041e-01
5.700000000000000622e-01 -6.481966936430898496e-01 -2.068926770310110241e-01 -4.049662016927590424e-01 -2.699552532040579989e-01
5.666666666666666519e-01 -6.495331322578149491e-01 -2.095491240984034831e-01 -4.066293152259197741e-01 -2.670100275103524101e-01
5.683333333333333570e-01 -6.486424415926548281e-01 -2.083234079001380912e-01 -4.058033645977027204e-01 -2.684844744796661686e-01
5.700000000000000622e-01 -6.481966936430898496e-01 -2.068926770310110241e-01 -4.049662016927590424e-01 -2.699552532040579989e-01
5.750000000000000666e-01 -6.498995447838852302e-01 -2.028675916237430432e-01 -4.023952402114163718e-01 -2.743493218997085092e-01
5.716666666666666563e-01 -6.483209802086228324e-01 -2.053875052208413710e-01 -4.041187082396713870e-01 -2.714227873294278170e-01
5.733333333333333615e-01 -6.489839625448818872e-01 -2.040524839993544393e-01 -4.032615578306612547e-01 -2.728874002786699227e-01
5.750000000000000666e-01 -6.498995447838852302e-01 -2.028675916237430432e-01 -4.023952402114163718e-01 -2.743493218997085092e-01
5.800000000000000711e-01 -6.490528019892364275e-01 -1.988095708426910746e-01 -3.997435607548756042e-01 -2.787197936566120915e-01
5.766666666666666607e-01 -6.501887246386629515e-01 -2.013955587328251640e-01 -4.015200626686996066e-01 -2.758086831822544327e-01
5.783333333333333659e-01 -6.500379737876131880e-01 -1.999116449419543751e-01 -4.006361261806124507e-01 -2.772654962794689482e-01
5.800000000000000711e-01 -6.490528019892364275e-01 -1.988095708426910746e-01 -3.997435607548756042e-01 -2.787197936566120915e-01
5.850000000000000755e-01 -6.447876451226565164e-01 -1.974288154009016805e-01 -3.992854454174876722e-01 -2.837288646109586976e-01
5.816666666666666652e-01 -6.476801178854487695e-01 -1.982111907400718187e-01 -3.991883413945515047e-01 -2.803247893560263382e-01
5.833333333333333703e-01 -6.462337148011839671e-01 -1.978170313841672301e-01 -3.990820959773795917e-01 -2.820296994147778458e-01
5.850000000000000755e-01 -6.447876451226565164e-01 -1.974288154009016805e-01 -3.992854454174876722e-01 -2.837288646109586976e-01
5.900000000000000799e-01 -6.421716295199615399e-01 -1.943405465272640131e-01 -4.018807708715210758e-01 -2.880817756312308298e-01
5.866666666666666696e-01 -6.434103256164994677e-01 -1.968546208969597922e-01 -3.998051060636020893e-01 -2.853606028813437945e-01
5.883333333333333748e-01 -6.423830797669566328e-01 -1.958017014852249382e-01 -4.007469140158536058e-01 -2.867877032882555355e-01
5.900000000000000799e-01 -6.421716295199615399e-01 -1.943405465272640131e-01 -4.018807708715210758e-01 -2.880817756312308298e-01
5.950000000000000844e-01 -6.421716295199615399e-01 -1.898769582486467822e-01 -4.051875657683342014e-01 -2.920628352609798140e-01
5.916666666666666741e-01 -6.421716295199615399e-01 -1.928507701178736322e-01 -4.030035782670972622e-01 -2.893885810525095859e-01
5.933333333333333792e-01 -6.421716295199615399e-01 -1.913629085881863590e-01 -4.041091735593445033e-01 -2.907130750903773042e-01
5.950000000000000844e-01 -6.421716295199615399e-01 -1.898769582486467822e-01 -4.051875657683342014e-01 -2.920628352609798140e-01
6.000000000000000888e-01 -6.421716295199615399e-01 -1.854305376172550035e-01 -4.079040564902017274e-01 -2.964673374645920290e-01
5.966666666666666785e-01 -6.421716295199615399e-01 -1.883929154191708033e-01 -4.062205417913465899e-01 -2.934505403059956552e-01
5.983333333333333837e-01 -6.421716295199615399e-01 -1.869107764291167706e-01 -4.071680636337058901e-01 -2.949003674432654210e-01
6.000000000000000888e-01 -6.421716295199615399e-01 -1.854305376172550035e-01 -4.079040564902017274e-01 -2.964673374645920290e-01
6.050000000000000933e-01 -6.425503026363627024e-01 -1.810592225394652421e-01 -4.064091549894277011e-01 -3.012080914090022876e-01
6.016666666666666829e-01 -6.421716295199615399e-01 -1.839521953317378999e-01 -4.079731598125668768e-01 -2.981883902738455272e-01
6.033333333333333881e-01 -6.421796844788709713e-01 -1.824759082331440518e-01 -4.074815946464584449e-01 -2.998482437442140380e-01
6.050000000000000933e-01 -6.425503026363627024e-01 -1.810592225394652421e-01 -4.064091549894277011e-01 -3.012080914090022876e-01
6.099999999999999867e-01 -6.460092099140740673e-01 -1.784866131519510235e-01 -4.025382842758118418e-01 -3.046548873164814930e-01
6.066666666666666874e-01 -6.434542972254723159e-01 -1.799080034161620600e-01 -4.050051598867010494e-01 -3.022410568331249658e-01
6.083333333333333925e-01 -6.446681478827954725e-01 -1.790834890054117945e-01 -4.036025538731402018e-01 -3.032797699527596258e-01
6.099999999999999867e-01 -6.460092099140740673e-01 -1.784866131519510235e-01 -4.025382842758118418e-01 -3.046548873164814930e-01
6.149999999999999911e-01 -6.502241997988578159e-01 -1.772464267621012834e-01 -4.024348138488242355e-01 -3.097911907579001256e-01
6.116666666666666918e-01 -6.474003818299940427e-01 -1.780218470745480730e-01 -4.020602532598975265e-01 -3.063313754887138085e-01
6.133333333333333970e-01 -6.488105659000289460e-01 -1.776244266426392771e-01 -4.020483311199437582e-01 -3.080823669255844388e-01
6.149999999999999911e-01 -6.502241997988578159e-01 -1.772464267621012834e-01 -4.024348138488242355e-01 -3.097911907579001256e-01
6.199999999999999956e-01 -6.543172351466728376e-01 -1.757284116666512352e-01 -4.060014453447945426e-01 -3.135154551575946025e-01
6.166666666666666963e-01 -6.516289769061547332e-01 -1.768437118240857586e-01 -4.032745805232013647e-01 -3.113300285099069864e-01
6.183333333333334014e-01 -6.530069393580741899e-01 -1.763636770824908162e-01 -4.045095533177005542e-01 -3.125793431332273276e-01
6.199999999999999956e-01 -6.543172351466728376e-01 -1.757284116666512352e-01 -4.060014453447945426e-01 -3.135154551575946025e-01
6.250000000000000000e-01 -6.561616628852209310e-01 -1.721095637540780987e-01 -4.110821721256733285e-01 -3.149688991730597576e-01
6.216666666666667007e-01 -6.554453856638009501e-01 -1.748173896955616813e-01 -4.076337496356527978e-01 -3.141872443937899217e-01
6.233333333333334059e-01 -6.561261930321595770e-01 -1.735480316211732987e-01 -4.093389578807677953e-01 -3.146554936991308726e-01
6.250000000000000000e-01 -6.561616628852209310e-01 -1.721095637540780987e-01 -4.110821721256733285e-01 -3.149688991730597576e-01
6.300000000000000044e-01 -6.542448619382761343e-01 -1.683847778331571399e-01 -4.163979221807392883e-01 -3.152829507241231566e-01
6.266666666666667052e-01 -6.554154852947152721e-01 -1.708879340038522154e-01 -4.128454028651649677e-01 -3.151625267273821529e-01
6.283333333333334103e-01 -6.544822043747570151e-01 -1.697874441816861757e-01 -4.146190786175598109e-01 -3.152612533792106264e-01
6.300000000000000044e-01 -6.542448619382761343e-01 -1.683847778331571399e-01 -4.163979221807392883e-01 -3.152829507241231566e-01
6.350000000000000089e-01 -6.576424311140847134e-01 -1.660736841013855658e-01 -4.217280149454931681e-01 -3.148631609136053888e-01
6.316666666666667096e-01 -6.550048098545004915e-01 -1.671969840110245353e-01 -4.181787121857866718e-01 -3.152340320846209742e-01
6.333333333333334147e-01 -6.562717220524736383e-01 -1.665167310742062812e-01 -4.199576605407370766e-01 -3.151012098385113647e-01
6.350000000000000089e-01 -6.576424311140847134e-01 -1.660736841013855658e-01 -4.217280149454931681e-01 -3.148631609136053888e-01
6.400000000000000133e-01 -6.618170786321764254e-01 -1.649938863585513615e-01 -4.267904792318698570e-01 -3.131507804178993437e-01
6.366666666666667140e-01 -6.590371289689412881e-01 -1.657182267341573423e-01 -4.234771828194914822e-01 -3.144898338249206282e-01
6.383333333333334192e-01 -6.604333960770130130e-01 -1.653763353403950032e-01 -4.251807923586299887e-01 -3.139385183200439355e-01
6.400000000000000133e-01 -6.618170786321764254e-01 -1.649938863585513615e-01 -4.267904792318698570e-01 -3.131507804178993437e-01
6.450000000000000178e-01 -6.655049233726781921e-01 -1.629120438921606018e-01 -4.299415798478197215e-01 -3.089593014564925855e-01
6.416666666666667185e-01 -6.631673081746281007e-01 -1.645129903675359162e-01 -4.282135930801176382e-01 -3.120605653588194306e-01
6.433333333333334236e-01 -6.644366850286741455e-01 -1.638542226521723932e-01 -4.293058248789097808e-01 -3.106385835945340568e-01
6.450000000000000178e-01 -6.655049233726781921e-01 -1.629120438921606018e-01 -4.299415798478197215e-01 -3.089593014564925855e-01
6.500000000000000222e-01 -6.653595961148578430e-01 -1.591381696088116915e-01 -4.290312052366147544e-01 -3.037989588011327791e-01
6.466666666666667229e-01 -6.661467601835561192e-01 -1.616478523745275009e-01 -4.301221628599295466e-01 -3.071680165883312053e-01
6.483333333333334281e-01 -6.662172516676894141e-01 -1.602359931389612802e-01 -4.298777309703518124e-01 -3.053836597279724341e-01
6.500000000000000222e-01 -6.653595961148578430e-01 -1.591381696088116915e-01 -4.290312052366147544e-01 -3.037989588011327791e-01
6.550000000000000266e-01 -6.612903471766305996e-01 -1.579837333687425793e-01 -4.249091389359605508e-01 -3.002905377207962245e-01
6.516666666666667274e-01 -6.640709250446756862e-01 -1.585450372707990774e-01 -4.276706532684966811e-01 -3.026103761196558550e-01
6.533333333333333215e-01 -6.626929879297147608e-01 -1.582002394611848328e-01 -4.261766812005918226e-01 -3.015807768347214535e-01
6.550000000000000266e-01 -6.612903471766305996e-01 -1.579837333687425793e-01 -4.249091389359605508e-01 -3.002905377207962245e-01
6.600000000000000311e-01 -6.570534991560672555e-01 -1.576980623753575506e-01 -4.249034454233923119e-01 -2.951558902980939147e-01
6.566666666666667318e-01 -6.598796260948192050e-01 -1.578438689179884058e-01 -4.242278525403723743e-01 -2.986159090185616649e-01
6.583333333333333259e-01 -6.584665653290114884e-01 -1.577539401959190957e-01 -4.241435140951986815e-01 -2.968051336185845157e-01
6.600000000000000311e-01 -6.570534991560672555e-01 -1.576980623753575506e-01 -4.249034454233923119e-01 -2.951558902980939147e-01
6.650000000000000355e-01 -6.528220268218843936e-01 -1.576431591034506696e-01 -4.283660602649485560e-01 -2.909024636835245703e-01
6.616666666666667362e-01 -6.556414574334092915e-01 -1.576657376452866022e-01 -4.259740148581017127e-01 -2.936756802121509025e-01
6.633333333333333304e-01 -6.542309018933372133e-01 -1.576494011590249267e-01 -4.271466545606987797e-01 -2.922707053454561832e-01
6.650000000000000355e-01 -6.528220268218843936e-01 -1.576431591034506696e-01 -4.283660602649485560e-01 -2.909024636835245703e-01
6.700000000000000400e-01 -6.486059168531197461e-01 -1.576373889426154473e-01 -4.321218831303269003e-01 -2.868652519863340022e-01
6.666666666666667407e-01 -6.514148980460302552e-01 -1.576420582592762965e-01 -4.296090992723351487e-01 -2.895520558837763603e-01
6.683333333333333348e-01 -6.500095265564858060e-01 -1.576416045035132218e-01 -4.308635417207759000e-01 -2.882086316834849282e-01
6.700000000000000400e-01 -6.486059168531197461e-01 -1.576373889426154473e-01 -4.321218831303269003e-01 -2.868652519863340022e-01
6.750000000000000444e-01 -6.444066842095960146e-01 -1.575513536613406540e-01 -4.358749869327610549e-01 -2.827932410585266010e-01
6.716666666666667451e-01 -6.472041116937407024e-01 -1.576247325834028434e-01 -4.333789914943651511e-01 -2.855171144900701674e-01
6.733333333333333393e-01 -6.458042523780985755e-01 -1.575982687760830447e-01 -4.346310442153221154e-01 -2.841606868591942114e-01
6.750000000000000444e-01 -6.444066842095960146e-01 -1.575513536613406540e-01 -4.358749869327610549e-01 -2.827932410585266010e-01
6.800000000000000488e-01 -6.402412645773630784e-01 -1.571753642466018897e-01 -4.395336008749520795e-01 -2.786046298288415990e-01
6.766666666666667496e-01 -6.430121719652019951e-01 -1.574751048553317267e-01 -4.371082322230118722e-01 -2.814125847894292098e-01
6.783333333333333437e-01 -6.416223965199062684e-01 -1.573566325052303816e-01 -4.383284795056754946e-01 -2.800168980778247052e-01
6.800000000000000488e-01 -6.402412645773630784e-01 -1.571753642466018897e-01 -4.395336008749520795e-01 -2.786046298288415990e-01
6.850000000000000533e-01 -6.364723409184300795e-01 -1.556068211020652514e-01 -4.430380754649710928e-01 -2.742555986543022128e-01
6.816666666666667540e-01 -6.388790575266269922e-01 -1.568942405595839806e-01 -4.407215649856460193e-01 -2.771744305666163366e-01
6.833333333333333481e-01 -6.375696792880352071e-01 -1.564347291735769252e-01 -4.418903840416408269e-01 -2.757251081328688236e-01
6.850000000000000533e-01 -6.364723409184300795e-01 -1.556068211020652514e-01 -4.430380754649710928e-01 -2.742555986543022128e-01
6.900000000000000577e-01 -6.361613523966944683e-01 -1.515246361119042540e-01 -4.463340826599840327e-01 -2.697168996136933838e-01
6.866666666666667584e-01 -6.361472567113640730e-01 -1.542919412851860017e-01 -4.441626333302771679e-01 -2.727649481440340140e-01
6.883333333333333526e-01 -6.361514458414799789e-01 -1.529074162775072021e-01 -4.452620066350111427e-01 -2.712523018628554827e-01
6.900000000000000577e-01 -6.361613523966944683e-01 -1.515246361119042540e-01 -4.463340826599840327e-01 -2.697168996136933838e-01
6.950000000000000622e-01 -6.362264711911226334e-01 -1.473869901919174774e-01 -4.493642353530792888e-01 -2.649680011088322851e-01
6.916666666666667629e-01 -6.361770839110711950e-01 -1.501436225673728198e-01 -4.473766744167524401e-01 -2.681580757812206395e-01
6.933333333333333570e-01 -6.361987517304511508e-01 -1.487643989488449947e-01 -4.483875116687373596e-01 -2.665752633179600539e-01
6.950000000000000622e-01 -6.362264711911226334e-01 -1.473869901919174774e-01 -4.493642353530792888e-01 -2.649680011088322851e-01
7.000000000000000666e-01 -6.363471566862344275e-01 -1.432659293453028559e-01 -4.520647842607126154e-01 -2.599967272733768042e-01
6.966666666666666563e-01 -6.362603618087848689e-01 -1.460114229758792403e-01 -4.503043954763973900e-01 -2.633359442665804129e-01
6.983333333333333615e-01 -6.363005474784817483e-01 -1.446377258459086712e-01 -4.512054527378401847e-01 -2.616788769503435863e-01
7.000000000000000666e-01 -6.363471566862344275e-01 -1.432659293453028559e-01 -4.520647842607126154e-01 -2.599967272733768042e-01
7.050000000000000711e-01 -6.365268840631110869e-01 -1.391622821138305266e-01 -4.543651939556044850e-01 -2.548015764410108130e-01
7.016666666666666607e-01 -6.364003227331520574e-01 -1.418960661585516592e-01 -4.528796938896320623e-01 -2.582895837868131039e-01
7.033333333333333659e-01 -6.364601839728574184e-01 -1.405281712663658256e-01 -4.536474275297501246e-01 -2.565577129002390988e-01
7.050000000000000711e-01 -6.365268840631110869e-01 -1.391622821138305266e-01 -4.543651939556044850e-01 -2.548015764410108130e-01
7.100000000000000755e-01 -6.367695392934993315e-01 -1.350770644548282551e-01 -4.561908195632242702e-01 -2.493954590641987434e-01
7.066666666666666652e-01 -6.366005722325925875e-01 -1.377984387928933574e-01 -4.550301913886576344e-01 -2.530218483752580405e-01
7.083333333333333703e-01 -6.366814035638493907e-01 -1.364366842406341818e-01 -4.556396399230562833e-01 -2.512194295366776409e-01
7.100000000000000755e-01 -6.367695392934993315e-01 -1.350770644548282551e-01 -4.561908195632242702e-01 -2.493954590641987434e-01
7.150000000000000799e-01 -6.370794843795473117e-01 -1.310115246595269234e-01 -4.574693723409166135e-01 -2.438093024919241458e-01
7.116666666666666696e-01 -6.368651471308404144e-01 -1.337196287285239982e-01 -4.566811132316057620e-01 -2.475513211681492076e-01
7.133333333333333748e-01 -6.369684015960888068e-01 -1.323644299056231100e-01 -4.571080536305898168e-01 -2.456886458668333661e-01
7.150000000000000799e-01 -6.370794843795473117e-01 -1.310115246595269234e-01 -4.574693723409166135e-01 -2.438093024919241458e-01
7.200000000000000844e-01 -6.374616352721975687e-01 -1.269672011452546156e-01 -4.581409126893993267e-01 -2.380931805337899720e-01
7.166666666666666741e-01 -6.371985847230760003e-01 -1.296609737972801157e-01 -4.577630490678748498e-01 -2.419153850757645163e-01
7.183333333333333792e-01 -6.373258998253170660e-01 -1.283128425918200199e-01 -4.579873585792201829e-01 -2.400091892056614995e-01
7.200000000000000844e-01 -6.374616352721975687e-01 -1.269672011452546156e-01 -4.581409126893993267e-01 -2.380931805337899720e-01
7.250000000000000888e-01 -6.379215551552699370e-01 -1.229459974394734034e-01 -4.581867527737814028e-01 -2.323121012960745191e-01
7.216666666666666785e-01 -6.376060054942951361e-01 -1.256241247865587940e-01 -4.582226946955281210e-01 -2.361699558080192218e-01
7.233333333333333837e-01 -6.377592342527276248e-01 -1.242836945072944149e-01 -4.582335220339138759e-01 -2.342421865504165090e-01
7.250000000000000888e-01 -6.379215551552699370e-01 -1.229459974394734034e-01 -4.581867527737814028e-01 -2.323121012960745191e-01
7.300000000000000933e-01 -6.384655662528900821e-01 -1.189502803179624119e-01 -4.576623497682483777e-01 -2.265295360866105834e-01
7.266666666666666829e-01 -6.380932122044399302e-01 -1.216111273802152615e-01 -4.580808041359407667e-01 -2.303815400271459202e-01
7.283333333333333881e-01 -6.382744603793252258e-01 -1.202791853682268486e-01 -4.579086815704938584e-01 -2.284529234718706558e-01
7.300000000000000933e-01 -6.384655662528900821e-01 -1.189502803179624119e-01 -4.576623497682483777e-01 -2.265295360866105834e-01
7.350000000000000977e-01 -6.391008837205788273e-01 -1.149830093884475907e-01 -4.563810546384821087e-01 -2.208432285026643849e-01
7.316666666666666874e-01 -6.386668086464618588e-01 -1.176245297178708654e-01 -4.573326480368696823e-01 -2.246158192860981118e-01
7.333333333333333925e-01 -6.388784793230014580e-01 -1.163020603999153496e-01 -4.569092913272427281e-01 -2.227177416694046119e-01
7.350000000000000977e-01 -6.391008837205788273e-01 -1.149830093884475907e-01 -4.563810546384821087e-01 -2.208432285026643849e-01
7.400000000000001021e-01 -6.398357753145762494e-01 -1.110479097040279750e-01 -4.540564893444416494e-01 -2.154760175858599913e-01
7.366666666666666918e-01 -6.393343417272396856e-01 -1.136675248374015013e-01 -4.557363064798811148e-01 -2.190025691418791276e-01
7.383333333333333970e-01 -6.395791884980429609e-01 -1.123557670659895286e-01 -4.549641463008503584e-01 -2.172085793797812470e-01
7.400000000000001021e-01 -6.398357753145762494e-01 -1.110479097040279750e-01 -4.540564893444416494e-01 -2.154760175858599913e-01
7.449999999999999956e-01 -6.406797499670108254e-01 -1.071497036195640379e-01 -4.505706993274797845e-01 -2.107456516140543412e-01
7.416666666666666963e-01 -6.401044704865106461e-01 -1.097441409594979850e-01 -4.530115066289808201e-01 -2.138192639572692455e-01
7.433333333333334014e-01 -6.403856602938149400e-01 -1.084446650223054587e-01 -4.518390577753600423e-01 -2.122464032812752810e-01
7.449999999999999956e-01 -6.406797499670108254e-01 -1.071497036195640379e-01 -4.505706993274797845e-01 -2.107456516140543412e-01
7.500000000000000000e-01 -6.416437762198661243e-01 -1.032944244844373749e-01 -4.482816820844447991e-01 -2.055999104440768277e-01
7.466666666666667007e-01 -6.409871647011237128e-01 -1.058594977396644515e-01 -4.492904157087933004e-01 -2.092512724701209303e-01
7.483333333333334059e-01 -6.413083506968944025e-01 -1.045743095436241776e-01 -4.483033892644250340e-01 -2.075589586139149345e-01
7.500000000000000000e-01 -6.416437762198661243e-01 -1.032944244844373749e-01 -4.482816820844447991e-01 -2.055999104440768277e-01
7.550000000000000044e-01 -6.427405258111422715e-01 -9.948984316626850732e-02 -4.501336099612260333e-01 -2.002057405890151354e-01
7.516666666666667052e-01 -6.419939326644470423e-01 -1.020201536561168021e-01 -4.491574447264578551e-01 -2.038729726659486707e-01
7.533333333333334103e-01 -6.423593356051411352e-01 -1.007518363962217889e-01 -4.500985601088585697e-01 -2.021767924878519473e-01
7.550000000000000044e-01 -6.427405258111422715e-01 -9.948984316626850732e-02 -4.501336099612260333e-01 -2.002057405890151354e-01
7.600000000000000089e-01 -6.439846246784193262e-01 -9.574604828871996487e-02 -4.451188694021636083e-01 -1.975267203368711588e-01
7.566666666666667096e-01 -6.431380701925949461e-01 -9.823457873489620240e-02 -4.489043731706618412e-01 -1.987211636158518757e-01
7.583333333333334147e-01 -6.435525626366440655e-01 -9.698648568816174709e-02 -4.470466502740480519e-01 -1.980262049334602370e-01
7.600000000000000089e-01 -6.439846246784193262e-01 -9.574604828871996487e-02 -4.451188694021636083e-01 -1.975267203368711588e-01
7.650000000000000133e-01 -6.453928651476863454e-01 -9.207622908298788988e-02 -4.421716295199615843e-01 -1.931744715356857323e-01
7.616666666666667140e-01 -6.444349059352892928e-01 -9.451379670072036776e-02 -4.432797225102549366e-01 -1.967739382402595161e-01
7.633333333333334192e-01 -6.449040842109121652e-01 -9.329031158864108109e-02 -4.421975775898137062e-01 -1.951736911375331340e-01
7.650000000000000133e-01 -6.453928651476863454e-01 -9.207622908298788988e-02 -4.421716295199615843e-01 -1.931744715356857323e-01
7.700000000000000178e-01 -6.469842718442999630e-01 -8.849770362373582389e-02 -4.421716295199615843e-01 -1.871552702836918047e-01
7.666666666666667185e-01 -6.459019812693613805e-01 -9.087224608296638750e-02 -4.421716295199615843e-01 -1.911710657458429441e-01
7.683333333333334236e-01 -6.464321902078159487e-01 -8.967912582914379371e-02 -4.421716295199615843e-01 -1.891646675649771570e-01
7.700000000000000178e-01 -6.469842718442999630e-01 -8.849770362373582389e-02 -4.421716295199615843e-01 -1.871552702836918047e-01
7.750000000000000222e-01 -6.487797812150586374e-01 -8.503317476063898539e-02 -4.425034393497570551e-01 -1.811563323897988631e-01
7.716666666666667229e-01 -6.475590240106928741e-01 -8.732889249003998600e-02 -4.421716295199615843e-01 -1.851428671725166009e-01
7.733333333333334281e-01 -6.481572562801383164e-01 -8.617368843281529578e-02 -4.421716295199615843e-01 -1.831274514818335142e-01
7.750000000000000222e-01 -6.487797812150586374e-01 -8.503317476063898539e-02 -4.425034393497570551e-01 -1.811563323897988631e-01
7.800000000000000266e-01 -6.508009930899857354e-01 -8.171194787510070723e-02 -4.474830002609369584e-01 -1.779971245364384003e-01
7.766666666666667274e-01 -6.494274022086474751e-01 -8.390852462020648161e-02 -4.437965053913903724e-01 -1.796301225341803698e-01
7.783333333333334325e-01 -6.501008967104967562e-01 -8.280100040125047689e-02 -4.455682324575445108e-01 -1.786610753058911483e-01
7.800000000000000266e-01 -6.508009930899857354e-01 -8.171194787510070723e-02 -4.474830002609369584e-01 -1.779971245364384003e-01
7.850000000000000311e-01 -6.530666673686265078e-01 -7.856991116731060210e-02 -4.533187257003066239e-01 -1.762340606219516548e-01
7.816666666666667318e-01 -6.515283385106754865e-01 -8.064278160458611400e-02 -4.494401639715651653e-01 -1.774563360379502741e-01
7.833333333333334370e-01 -6.522834536617252432e-01 -7.959495586690257252e-02 -4.513998996463369773e-01 -1.769134298378252368e-01
7.850000000000000311e-01 -6.530666673686265078e-01 -7.856991116731060210e-02 -4.533187257003066239e-01 -1.762340606219516548e-01
7.900000000000000355e-01 -6.555827974155468141e-01 -7.564304319299240686e-02 -4.559168830907600611e-01 -1.715139711060090222e-01
7.866666666666667362e-01 -6.538780185132743172e-01 -7.756897843623519750e-02 -4.550642934505705339e-01 -1.751939329361264508e-01
7.883333333333333304e-01 -6.547171007334000592e-01 -7.659320663748866997e-02 -4.561388812250535274e-01 -1.734969191990778370e-01
7.900000000000000355e-01 -6.555827974155468141e-01 -7.564304319299240686e-02 -4.559168830907600611e-01 -1.715139711060090222e-01
7.950000000000000400e-01 -6.583020627842113282e-01 -7.292231537947105324e-02 -4.558751966827701008e-01 -1.666843387483737393e-01
7.916666666666667407e-01 -6.564727816543742822e-01 -7.471770776406638781e-02 -4.545864386367960419e-01 -1.699620256672127183e-01
7.933333333333333348e-01 -6.573824374165779805e-01 -7.381385409373779349e-02 -4.543566496254952680e-01 -1.679995863107299481e-01
7.950000000000000400e-01 -6.583020627842113282e-01 -7.292231537947105324e-02 -4.558751966827701008e-01 -1.666843387483737393e-01
8.000000000000000444e-01 -6.602342119082249550e-01 -6.979602386198668906e-02 -4.618170786321764143e-01 -1.649938863585513615e-01
7.966666666666667451e-01 -6.592073400806232053e-01 -7.201849246410550742e-02 -4.578224704049732030e-01 -1.660246575083777210e-01
7.983333333333333393e-01 -6.600072870476512144e-01 -7.102532191779123427e-02 -4.598230863768831278e-01 -1.655278687118836856e-01
8.000000000000000444e-01 -6.602342119082249550e-01 -6.979602386198668906e-02 -4.618170786321764143e-01 -1.649938863585513615e-01
8.050000000000000488e-01 -6.586139474256551551e-01 -6.646854513183168833e-02 -4.662386541010647978e-01 -1.611692459809882516e-01
8.016666666666667496e-01 -6.600470040177652820e-01 -6.853811009962750000e-02 -4.637435337482711528e-01 -1.642493693669163646e-01
8.033333333333333437e-01 -6.594134012385659549e-01 -6.744919782973354816e-02 -4.654033971562008820e-01 -1.630327906974395891e-01
8.050000000000000488e-01 -6.586139474256551551e-01 -6.646854513183168833e-02 -4.662386541010647978e-01 -1.611692459809882516e-01
8.100000000000000533e-01 -6.584499839272421884e-01 -6.273278033299641010e-02 -4.616740777312157151e-01 -1.580336465239503829e-01
8.066666666666667540e-01 -6.582873245367761861e-01 -6.524773128580294013e-02 -4.655895043134089528e-01 -1.593093383431684884e-01
8.083333333333333481e-01 -6.582447840267163786e-01 -6.398097871667612901e-02 -4.637162824424450047e-01 -1.584381362621009315e-01
8.100000000000000533e-01 -6.584499839272421884e-01 -6.273278033299641010e-02 -4.616740777312157151e-01 -1.580336465239503829e-01
8.150000000000000577e-01 -6.601024543380779042e-01 -5.933803552107702606e-02 -4.554193861323254655e-01 -1.576622727861035078e-01
8.116666666666667584e-01 -6.588703639867635742e-01 -6.154015553483514062e-02 -4.595985269944675156e-01 -1.578226077152062590e-01
8.133333333333333526e-01 -6.594365120450119688e-01 -6.041047507524200527e-02 -4.575117127197310118e-01 -1.577131720072333654e-01
8.150000000000000577e-01 -6.601024543380779042e-01 -5.933803552107702606e-02 -4.554193861323254655e-01 -1.576622727861035078e-01
8.200000000000000622e-01 -6.624542495838949829e-01 -5.638383907432182457e-02 -4.491213225471060166e-01 -1.576396604321197437e-01
8.166666666666667629e-01 -6.608389688675142537e-01 -5.831445167305346344e-02 -4.533232923390199676e-01 -1.576445488530037187e-01
8.183333333333333570e-01 -6.616271322735437499e-01 -5.733190516756151572e-02 -4.512239125609534551e-01 -1.576420559610706706e-01
8.200000000000000622e-01 -6.624542495838949829e-01 -5.638383907432182457e-02 -4.491213225471060166e-01 -1.576396604321197437e-01
8.250000000000000666e-01 -6.650924184406162842e-01 -5.369787672400579137e-02 -4.427979901876499813e-01 -1.574600266251649783e-01
8.216666666666667673e-01 -6.633114804170572310e-01 -5.546491018731129763e-02 -4.470155967539964359e-01 -1.576221051191427913e-01
8.233333333333333615e-01 -6.641924506870744427e-01 -5.457077537314629356e-02 -4.449072203615717092e-01 -1.575710136615413592e-01
8.250000000000000666e-01 -6.650924184406162842e-01 -5.369787672400579137e-02 -4.427979901876499813e-01 -1.574600266251649783e-01
8.300000000000000711e-01 -6.678737084746336761e-01 -5.117933310001178404e-02 -4.367320879399504419e-01 -1.558918186819467366e-01
8.266666666666667718e-01 -6.660077555891898982e-01 -5.284326388844248767e-02 -4.406939652018936893e-01 -1.572436699297311280e-01
8.283333333333333659e-01 -6.669356148192493450e-01 -5.200445554098845347e-02 -4.386192118589667399e-01 -1.568228073069633799e-01
8.300000000000000711e-01 -6.678737084746336761e-01 -5.117933310001178404e-02 -4.367320879399504419e-01 -1.558918186819467366e-01
8.350000000000000755e-01 -6.707320326473392713e-01 -4.876874272080417710e-02 -4.361837127363002997e-01 -1.496789160970466159e-01
8.316666666666666652e-01 -6.688201571955136870e-01 -5.036605901970585969e-02 -4.361477869105250260e-01 -1.539390922973276621e-01
8.333333333333333703e-01 -6.697733831840247953e-01 -4.956301322490251626e-02 -4.361588284593430065e-01 -1.518105843579851955e-01
8.350000000000000755e-01 -6.707320326473392713e-01 -4.876874272080417710e-02 -4.361837127363002997e-01 -1.496789160970466159e-01
8.400000000000000799e-01 -6.736292076288914465e-01 -4.642574237955281180e-02 -4.363471566862344164e-01 -1.432659293453028559e-01
8.366666666666666696e-01 -6.716949175998903065e-01 -4.798192062071710007e-02 -4.362229961753116281e-01 -1.475441795435820658e-01
8.383333333333333748e-01 -6.726609705528404648e-01 -4.720131172396409280e-02 -4.362772687404700700e-01 -1.454064783708679254e-01
8.400000000000000799e-01 -6.736292076288914465e-01 -4.642574237955281180e-02 -4.363471566862344164e-01 -1.432659293453028559e-01
8.450000000000000844e-01 -6.765377879288845264e-01 -4.411787845435562877e-02 -4.366573859012524705e-01 -1.368285957449723866e-01
8.416666666666666741e-01 -6.745986968300521358e-01 -4.565407273758186751e-02 -4.364333256016137419e-01 -1.411226639832968976e-01
8.433333333333333792e-01 -6.755685288333062033e-01 -4.488516965132861164e-02 -4.365364837725553282e-01 -1.389768304505821506e-01
8.450000000000000844e-01 -6.765377879288845264e-01 -4.411787845435562877e-02 -4.366573859012524705e-01 -1.368285957449723866e-01
8.500000000000000888e-01 -6.794321720841439705e-01 -4.181310339490673655e-02 -4.371348890285168265e-01 -1.303714926693136378e-01
8.466666666666666785e-01 -6.775055205817095416e-01 -4.335099156989647567e-02 -4.367968372261908927e-01 -1.346781482113590389e-01
8.483333333333333837e-01 -6.784706985244357558e-01 -4.258321133638246631e-02 -4.369556980924905742e-01 -1.325257004473334999e-01
8.500000000000000888e-01 -6.794321720841439705e-01 -4.181310339490673655e-02 -4.371348890285168265e-01 -1.303714926693136378e-01
8.550000000000000933e-01 -6.822795170722343316e-01 -3.947094853377101226e-02 -4.378046734126544437e-01 -1.239012124736629666e-01
8.516666666666666829e-01 -6.803886071794625900e-01 -4.103903517695196845e-02 -4.373353963918284459e-01 -1.282157966234680202e-01
8.533333333333333881e-01 -6.813383952163827306e-01 -4.025909086741082110e-02 -4.375582786553093295e-01 -1.260589201428504447e-01
8.550000000000000933e-01 -6.822795170722343316e-01 -3.947094853377101226e-02 -4.378046734126544437e-01 -1.239012124736629666e-01
8.600000000000000977e-01 -6.850187815714336992e-01 -3.702327470439083223e-02 -4.386976658957354447e-01 -1.174273550372383068e-01
8.566666666666666874e-01 -6.832093262433835967e-01 -3.867169448538224780e-02 -4.380758051911129436e-01 -1.217430705194167129e-01
8.583333333333333925e-01 -6.841241817683686444e-01 -3.785752906476560348e-02 -4.383729941680273301e-01 -1.195849461844047112e-01
8.600000000000000977e-01 -6.850187815714336992e-01 -3.702327470439083223e-02 -4.386976658957354447e-01 -1.174273550372383068e-01
8.650000000000001021e-01 -6.874610140572916528e-01 -3.430271426343123320e-02 -4.398526501931753208e-01 -1.109641205429720140e-01
8.616666666666666918e-01 -6.858848412248680360e-01 -3.616150118156246512e-02 -4.390513621455787718e-01 -1.152708865643668618e-01
8.633333333333333970e-01 -6.867081598551195709e-01 -3.526085958320551023e-02 -4.394357529844009624e-01 -1.131162163437504642e-01
8.650000000000001021e-01 -6.874610140572916528e-01 -3.430271426343123320e-02 -4.398526501931753208e-01 -1.109641205429720140e-01
8.700000000000001066e-01 -6.882094582779934022e-01 -3.087993228483758637e-02 -4.413189460370554040e-01 -1.045329385531174743e-01
8.666666666666666963e-01 -6.880777536548911000e-01 -3.325490165455576019e-02 -4.403040221228466944e-01 -1.088154932367856181e-01
8.683333333333334014e-01 -6.883595690963955072e-01 -3.208229802656407254e-02 -4.407920100503379679e-01 -1.066713671487071052e-01
8.700000000000001066e-01 -6.882094582779934022e-01 -3.087993228483758637e-02 -4.413189460370554040e-01 -1.045329385531174743e-01
8.750000000000001110e-01 -6.861692897662997614e-01 -2.793171514815126141e-02 -4.431600364323787788e-01 -9.816692674090496396e-02
8.716666666666667007e-01 -6.877430555555423819e-01 -2.976426097014442038e-02 -4.418873721869667759e-01 -1.024015972271729302e-01
8.733333333333334059e-01 -6.870136631954634199e-01 -2.879895556351190836e-02 -4.425000610253017053e-01 -1.002789625143904184e-01
8.750000000000001110e-01 -6.861692897662997614e-01 -2.793171514815126141e-02 -4.431600364323787788e-01 -9.816692674090496396e-02
8.800000000000000044e-01 -6.843953089152495783e-01 -2.485533167155338716e-02 -4.454581024252964316e-01 -9.191859944821670347e-02
8.766666666666667052e-01 -6.853563842713762400e-01 -2.703754783922545854e-02 -4.438705941074291283e-01 -9.606770738230067941e-02
8.783333333333334103e-01 -6.847251043055558872e-01 -2.601164105858922576e-02 -4.446353198051446465e-01 -9.398390945275930664e-02
8.800000000000000044e-01 -6.843953089152495783e-01 -2.485533167155338716e-02 -4.454581024252964316e-01 -9.191859944821670347e-02
8.850000000000000089e-01 -6.854383622878176263e-01 -2.155023165457114337e-02 -4.483181582558468659e-01 -8.587306987911039191e-02
8.816666666666667096e-01 -6.843692376948400380e-01 -2.365382662992887575e-02 -4.463431371835064887e-01 -8.987539156412788222e-02
8.833333333333334147e-01 -6.847220885120520739e-01 -2.251022421204158103e-02 -4.472949111122513366e-01 -8.785854529981214356e-02
8.850000000000000089e-01 -6.854383622878176263e-01 -2.155023165457114337e-02 -4.483181582558468659e-01 -8.587306987911039191e-02
8.900000000000000133e-01 -6.883265148016346480e-01 -1.941358001827446153e-02 -4.518650929208147815e-01 -8.016795546269521455e-02
8.866666666666667140e-01 -6.863525258129420381e-01 -2.077360505164035226e-02 -4.494177636319372504e-01 -8.392482286466187991e-02
8.883333333333334192e-01 -6.873395614575322776e-01 -2.009244625538637169e-02 -4.505985801140723890e-01 -8.202057274644074247e-02
8.900000000000000133e-01 -6.883265148016346480e-01 -1.941358001827446153e-02 -4.518650929208147815e-01 -8.016795546269521455e-02
8.950000000000000178e-01 -6.903343816982894232e-01 -1.656995973557131088e-02 -4.561999890236062560e-01 -7.499638916294334989e-02
8.916666666666667185e-01 -6.892418205824432098e-01 -1.864461036585717338e-02 -4.532207995767889575e-01 -7.837515792177444929e-02
8.933333333333334236e-01 -6.899651804901597574e-01 -1.769835056043521718e-02 -4.546669908873890997e-01 -7.664989629984292341e-02
8.950000000000000178e-01 -6.903343816982894232e-01 -1.656995973557131088e-02 -4.561999890236062560e-01 -7.499638916294334989e-02
9.000000000000000222e-01 -6.903679423535633575e-01 -1.299812268300988387e-02 -4.602342119082249994e-01 -6.979602386198668906e-02
8.966666666666667229e-01 -6.903679423535633575e-01 -1.537898058547399784e-02 -4.578029105629783380e-01 -7.340532077720633708e-02
8.983333333333334281e-01 -6.903679423535633575e-01 -1.418786708625388929e-02 -4.594035107092774295e-01 -7.180725389792992630e-02
9.000000000000000222e-01 -6.903679423535633575e-01 -1.299812268300988387e-02 -4.602342119082249994e-01 -6.979602386198668906e-02
9.050000000000000266e-01 -6.903679423535633575e-01 -9.437080484660017449e-03 -4.582890635778222310e-01 -6.352291405922165513e-02
9.016666666666667274e-01 -6.903679423535633575e-01 -1.180974501658755421e-02 -4.595973832188237074e-01 -6.765831415139460236e-02
9.033333333333334325e-01 -6.903679423535633575e-01 -1.062273173324929966e-02 -4.583774214996226282e-01 -6.578755400164498779e-02
9.050000000000000266e-01 -6.903679423535633575e-01 -9.437080484660017449e-03 -4.582890635778222310e-01 -6.352291405922165513e-02
9.100000000000000311e-01 -6.903671639272199734e-01 -5.888278519487424693e-03 -4.614552417416744046e-01 -5.753856449874892448e-02
9.066666666666667318e-01 -6.903679423535633575e-01 -8.252788927869077196e-03 -4.589547958036503950e-01 -6.135044113277815514e-02
9.083333333333334370e-01 -6.903679423535633575e-01 -7.069854725297976608e-03 -4.600827135690763736e-01 -5.936739909296076534e-02
9.100000000000000311e-01 -6.903671639272199734e-01 -5.888278519487424693e-03 -4.614552417416744046e-01 -5.753856449874892448e-02
9.150000000000000355e-01 -6.895913619938904837e-01 -2.475045236858276418e-03 -4.662582454424497036e-01 -5.261432313126576665e-02
9.116666666666667362e-01 -6.902873498821157083e-01 -4.711444886759532519e-03 -4.629722044957587657e-01 -5.582206507030921389e-02
9.133333333333334414e-01 -6.900453839713012183e-01 -3.558988949365300258e-03 -4.645828167128446262e-01 -5.418768756313795815e-02
9.150000000000000355e-01 -6.895913619938904837e-01 -2.475045236858276418e-03 -4.662582454424497036e-01 -5.261432313126576665e-02
9.200000000000000400e-01 -6.868915886800498471e-01 -3.480150302700316741e-04 -4.715195820036874874e-01 -4.812448183851243677e-02
9.166666666666667407e-01 -6.888903803651702518e-01 -1.534894757263969602e-03 -4.679804659307480463e-01 -5.108670147738536560e-02
9.183333333333334458e-01 -6.879644737200121263e-01 -8.174606307636918170e-04 -4.697372378045027164e-01 -4.959320580515649834e-02
9.200000000000000400e-01 -6.868915886800498471e-01 -3.480150302700316741e-04 -4.715195820036874874e-01 -4.812448183851243677e-02
9.250000000000000444e-01 -6.834127873549927790e-01 7.589970521992835924e-08 -4.769527751906381674e-01 -4.378923627762566773e-02
9.216666666666667451e-01 -6.857488457801999004e-01 -9.312208111345368893e-05 -4.733203678913216472e-01 -4.667250525042083292e-02
9.233333333333333393e-01 -6.845822590434875732e-01 -2.339683536875941983e-06 -4.751334107493075942e-01 -4.522988361136083546e-02
9.250000000000000444e-01 -6.834127873549927790e-01 7.589970521992835924e-08 -4.769527751906381674e-01 -4.378923627762566773e-02
9.300000000000000488e-01 -6.799123060388119200e-01 7.589970521992835924e-08 -4.823762812743578321e-01 -3.938883875279713953e-02
9.266666666666667496e-01 -6.822446312893424292e-01 7.589970521992835924e-08 -4.787720744175205101e-01 -4.234250766301788510e-02
9.283333333333333437e-01 -6.810778049403292123e-01 7.589970521992835924e-08 -4.805835229771368566e-01 -4.088001427370994978e-02
9.300000000000000488e-01 -6.799123060388119200e-01 7.589970521992835924e-08 -4.823762812743578321e-01 -3.938883875279713953e-02
9.350000000000000533e-01 -6.764237514051391065e-01 7.589970521992835924e-08 -4.873500478208163122e-01 -3.445713045320141638e-02
9.316666666666667540e-01 -6.787481323208095496e-01 7.589970521992835924e-08 -4.841328737375249491e-01 -3.784962797937330148e-02
9.333333333333333481e-01 -6.775852815274872043e-01 7.589970521992835924e-08 -4.858195039524196845e-01 -3.622899374211763224e-02
9.350000000000000533e-01 -6.764237514051391065e-01 7.589970521992835924e-08 -4.873500478208163122e-01 -3.445713045320141638e-02
9.400000000000000577e-01 -6.729470626035537473e-01 7.589970521992835924e-08 -4.864674926121541620e-01 -2.823047822809350918e-02
9.366666666666667584e-01 -6.752635397051774957e-01 7.589970521992835924e-08 -4.883460805437148666e-01 -3.235867485849502900e-02
9.383333333333333526e-01 -6.741046441841157533e-01 7.589970521992835924e-08 -4.879117609869336736e-01 -3.007563649017725230e-02
9.400000000000000577e-01 -6.729470626035537473e-01 7.589970521992835924e-08 -4.864674926121541620e-01 -2.823047822809350918e-02
9.450000000000000622e-01 -6.694821791968805780e-01 7.589970521992835924e-08 -4.850638399177978899e-01 -2.197847371465887559e-02
9.416666666666667629e-01 -6.717907927301655091e-01 7.589970521992835924e-08 -4.849448602630704874e-01 -2.643875960824764240e-02
9.433333333333333570e-01 -6.706358323356822471e-01 7.589970521992835924e-08 -4.843439993797090670e-01 -2.418243630134479100e-02
9.450000000000000622e-01 -6.694821791968805780e-01 7.589970521992835924e-08 -4.850638399177978899e-01 -2.197847371465887559e-02
9.500000000000000666e-01 -6.660290411576873515e-01 7.589970521992835924e-08 -4.901904339517452747e-01 -1.718422970999850669e-02
9.466666666666667673e-01 -6.683298310955659849e-01 7.589970521992835924e-08 -4.868421199545066580e-01 -2.042706041903206288e-02
9.483333333333333615e-01 -6.671787858185604936e-01 7.589970521992835924e-08 -4.887818191860713313e-01 -1.906052335512464432e-02
9.500000000000000666e-01 -6.660290411576873515e-01 7.589970521992835924e-08 -4.901904339517452747e-01 -1.718422970999850669e-02
9.550000000000000711e-01 -6.625875888648197209e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -1.004727536828091752e-02
9.516666666666667718e-01 -6.648805949097568169e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -1.482186500224893892e-02
9.533333333333333659e-01 -6.637334448765532802e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -1.243651423641894786e-02
9.550000000000000711e-01 -6.625875888648197209e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -1.004727536828091752e-02
9.600000000000000755e-01 -6.591577630999684301e-01 7.589970521992835924e-08 -4.898149837793436268e-01 -2.927028383988971617e-03
9.566666666666667762e-01 -6.614430246862449403e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -7.654138883718491181e-03
9.583333333333333703e-01 -6.602997501574486838e-01 7.589970521992835924e-08 -4.903418571131453185e-01 -5.257696752312689646e-03
9.600000000000000755e-01 -6.591577630999684301e-01 7.589970521992835924e-08 -4.898149837793436268e-01 -2.927028383988971617e-03
9.650000000000000799e-01 -6.557395050442735851e-01 7.589970521992835924e-08 -4.837277876699932477e-01 7.589970521992835924e-08
9.616666666666667806e-01 -6.580170613402460678e-01 7.589970521992835924e-08 -4.883420019197134976e-01 -1.063161773848882944e-03
9.633333333333333748e-01 -6.568776427096119086e-01 7.589970521992835924e-08 -4.861309922783905169e-01 -1.568240998572529882e-04
9.650000000000000799e-01 -6.557395050442735851e-01 7.589970521992835924e-08 -4.837277876699932477e-01 7.589970521992835924e-08
9.700000000000000844e-01 -6.523327562749619002e-01 7.589970521992835924e-08 -4.764657114423995754e-01 7.589970521992835924e-08
9.666666666666666741e-01 -6.546026461853011735e-01 7.589970521992835924e-08 -4.813110639417940151e-01 7.589970521992835924e-08
9.683333333333333792e-01 -6.534670639786125390e-01 7.589970521992835924e-08 -4.788903751213419158e-01 7.589970521992835924e-08
9.700000000000000844e-01 -6.523327562749619002e-01 7.589970521992835924e-08 -4.764657114423995754e-01 7.589970521992835924e-08
9.750000000000000888e-01 -6.489374587620171386e-01 7.589970521992835924e-08 -4.691677731099784809e-01 7.589970521992835924e-08
9.716666666666666785e-01 -6.511997209299241751e-01 7.589970521992835924e-08 -4.740370631066309626e-01 7.589970521992835924e-08
9.733333333333333837e-01 -6.500679558038833239e-01 7.589970521992835924e-08 -4.716044202834677179e-01 7.589970521992835924e-08
9.750000000000000888e-01 -6.489374587620171386e-01 7.589970521992835924e-08 -4.691677731099784809e-01 7.589970521992835924e-08
9.800000000000000933e-01 -6.455535548648877464e-01 7.589970521992835924e-08 -4.618337063699712308e-01 7.589970521992835924e-08
9.766666666666666829e-01 -6.478082276742853640e-01 7.589970521992835924e-08 -4.667271116907341089e-01 7.589970521992835924e-08
9.783333333333333881e-01 -6.466802604154150425e-01 7.589970521992835924e-08 -4.642824260976735617e-01 7.589970521992835924e-08
9.800000000000000933e-01 -6.455535548648877464e-01 7.589970521992835924e-08 -4.618337063699712308e-01 7.589970521992835924e-08
9.850000000000000977e-01 -6.421809873292230186e-01 7.589970521992835924e-08 -4.544632422764153246e-01 7.589970521992835924e-08
9.816666666666666874e-01 -6.444281089069269219e-01 7.589970521992835924e-08 -4.593809425138996039e-01 7.589970521992835924e-08
9.833333333333333925e-01 -6.433039204304834557e-01 7.589970521992835924e-08 -4.569241245026934850e-01 7.589970521992835924e-08
9.850000000000000977e-01 -6.421809873292230186e-01 7.589970521992835924e-08 -4.544632422764153246e-01 7.589970521992835924e-08
9.900000000000001021e-01 -6.388196992836439048e-01 7.589970521992835924e-08 -4.470561092072697917e-01 7.589970521992835924e-08
9.866666666666666918e-01 -6.410593075015131870e-01 7.589970521992835924e-08 -4.519982857418155531e-01 7.589970521992835924e-08
9.883333333333333970e-01 -6.399388788504092318e-01 7.589970521992835924e-08 -4.495292447721959128e-01 7.589970521992835924e-08
9.900000000000001021e-01 -6.388196992836439048e-01 7.589970521992835924e-08 -4.470561092072697917e-01 7.589970521992835924e-08
9.950000000000001066e-01 -6.354696342365474537e-01 7.589970521992835924e-08 -4.396120328310463288e-01 7.589970521992835924e-08
9.916666666666666963e-01 -6.377017667136102297e-01 7.589970521992835924e-08 -4.445788688530246668e-01 7.589970521992835924e-08
9.933333333333334014e-01 -6.365850790573511775e-01 7.589970521992835924e-08 -4.420975134815794405e-01 7.589970521992835924e-08
9.950000000000001066e-01 -6.354696342365474537e-01 7.589970521992835924e-08 -4.396120328310463288e-01 7.589970521992835924e-08
1.000000000000000000e+00 -6.321307360729414571e-01 7.589970521992835924e-08 -4.321307360729415015e-01 7.589970521992835924e-08
9.966666666666667007e-01 -6.343554301775020665e-01 7.589970521992835924e-08 -4.371224166053876981e-01 7.589970521992835924e-08
9.983333333333334059e-01 -6.332424648111294463e-01 7.589970521992835924e-08 -4.346286544742736235e-01 7.589970521992835924e-08


==> Shape Analysis/data/ex3/u1.txt <==
2.000000000000000000e+01 7.431507110595703125e-01 3.140907220665555277e-01 8.153044443533159491e-01 5.990546279112697325e-01 7.079627887503576744e-01
4.000000000000000000e+01 1.739025115966796875e+00 2.594946868240769478e-01 7.373648463238251516e-01 4.769427595134175246e-01 5.246897678376062357e-01
8.000000000000000000e+01 3.395080566406250000e+00 2.308566434250262089e-01 6.908206655029479615e-01 3.484788044562808773e-01 3.784319012329961374e-01
1.600000000000000000e+02 7.298946380615234375e+00 1.699034715566547504e-01 5.884248209288582832e-01 2.834027059663058457e-01 2.584869954795371849e-01
3.200000000000000000e+02 1.837301254272460938e+01 1.275187976138736357e-01 5.075262859564396711e-01 2.125116643353393842e-01 1.595595160113764954e-01
6.400000000000000000e+02 4.404497146606445312e+01 7.845560305176124682e-02 3.967870513391926202e-01 1.362163720160645686e-01 9.888119930107000521e-02
1.280000000000000000e+03 1.286818981170654297e+02 4.349118701661869313e-02 2.948149700671762741e-01 7.934553952271644617e-02 5.416199464502569061e-02
2.560000000000000000e+03 5.618250370025634766e+02 2.296557210496741330e-02 2.144265586717611916e-01 4.212762185350515248e-02 2.957142644115279273e-02
5.120000000000000000e+03 2.143473148345947266e+03 1.176628914360888789e-02 1.541740775410796183e-01 2.247141815330745349e-02 1.628271495809871863e-02


==> Shape Analysis/data/ex3/uinf.txt <==
2.000000000000000000e+01 1.001834869384765625e+00 2.159217729408485775e-01 6.700095122824429872e-01 6.350744051695913495e-01 7.223391892724717600e-01
4.000000000000000000e+01 2.468824386596679688e+00 1.696046781261727476e-01 5.914504101893733878e-01 5.018668534714059160e-01 5.495934147332129927e-01
8.000000000000000000e+01 4.865884780883789062e+00 1.153693963234646569e-01 4.762782124084112279e-01 3.953394483367935752e-01 4.020394441156057153e-01
1.600000000000000000e+02 1.072692871093750000e+01 8.542871833304377382e-02 4.067485903913124479e-01 3.251284941856614208e-01 2.859535991574175262e-01
3.200000000000000000e+02 2.543997764587402344e+01 6.158431503424721676e-02 3.452585096464275694e-01 2.458552310204002722e-01 1.750976262870391209e-01
6.400000000000000000e+02 6.667995452880859375e+01 3.624158014975165099e-02 2.651253146015791207e-01 1.659784050570110026e-01 1.149350585901903060e-01
1.280000000000000000e+03 1.925439834594726562e+02 1.991302988395848850e-02 1.966513894897457815e-01 1.003936294970839277e-01 6.488394747365586190e-02
2.560000000000000000e+03 7.381789684295654297e+02 1.034351788379295201e-02 1.424312584567399009e-01 5.499427735103441794e-02 3.624547416583113330e-02
5.120000000000000000e+03 2.821284770965576172e+03 5.231127582299377465e-03 1.025024954608531463e-01 3.015351385552463709e-02 2.084007754161793305e-02


==> Shape Analysis/data/ex3/v1.txt <==
2.000000000000000000e+01 1.221179962158203125e+00 2.448987672463934784e-01 7.153880614064666021e-01 5.943079078140772742e-01 7.208902605640382655e-01
4.000000000000000000e+01 2.958774566650390625e+00 2.131942348585919023e-01 6.656050379359085278e-01 4.339435676662513619e-01 5.071875176428267684e-01
8.000000000000000000e+01 5.606889724731445312e+00 2.039758710493928540e-01 6.472203074343821916e-01 3.426571773792027042e-01 nan
1.600000000000000000e+02 9.567975997924804688e+00 1.543501584212679800e-01 5.596951714346574125e-01 2.800503258654710725e-01 2.553329633804474197e-01
3.200000000000000000e+02 2.095317840576171875e+01 1.188085562049728816e-01 4.892441393891149293e-01 2.089996969745067934e-01 1.563909564931075802e-01
6.400000000000000000e+02 5.579876899719238281e+01 7.360860916040112834e-02 3.840152893531755263e-01 1.340378662980432067e-01 9.673185453101738884e-02
1.280000000000000000e+03 1.629359722137451172e+02 4.083227200382955058e-02 2.854989874257261029e-01 7.765105168364569432e-02 5.233227067902421203e-02
2.560000000000000000e+03 6.041381359100341797e+02 2.152127603452314020e-02 2.075144135509299215e-01 4.060160093068353182e-02 2.793606052328751962e-02
5.120000000000000000e+03 2.264109849929809570e+03 1.098718764985739949e-02 1.490053612773398761e-01 2.107126847053179819e-02 1.476868806592854418e-02


==> Shape Analysis/data/ex3/vinf.txt <==
2.000000000000000000e+01 1.860141754150390625e+00 1.260953603093841746e-01 4.676803061592781363e-01 6.195420455705122897e-01 7.156498776090963743e-01
4.000000000000000000e+01 4.092931747436523438e+00 1.027516377943329395e-01 4.578930282949569830e-01 4.861327541256804663e-01 5.407196091887478406e-01
8.000000000000000000e+01 6.603002548217773438e+00 7.709766073156698596e-02 3.839396877442293188e-01 3.839119301596538025e-01 3.993048086910156447e-01
1.600000000000000000e+02 1.636004447937011719e+01 6.417711110217583226e-02 3.486109809189750774e-01 3.204824278997325249e-01 2.829186224121372217e-01
3.200000000000000000e+02 2.998304367065429688e+01 4.984673385888394037e-02 3.084438895597030328e-01 2.422684447332153490e-01 1.716383280032259817e-01
6.400000000000000000e+02 7.396316528320312500e+01 2.982639081269156112e-02 2.393363999193537373e-01 1.636081284292659199e-01 1.125378131589301473e-01
1.280000000000000000e+03 2.247810363769531250e+02 1.643677921472275205e-02 1.779260559162117727e-01 9.855008408524054686e-02 6.284948370519299887e-02
2.560000000000000000e+03 8.575942516326904297e+02 8.470652714341442291e-03 1.285263978668853835e-01 5.334484367962667728e-02 3.444923921965584168e-02
5.120000000000000000e+03 3.184016942977905273e+03 4.227339331894564012e-03 9.214541126125032344e-02 2.863886301324926331e-02 1.924978771348356127e-02


==> Shape Analysis/data/value/x1.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565887e-01
2.099999999999999922e-01 1.650114436184828559e-01
2.240000000000000047e-01 1.760253673797579355e-01
2.383789654338148434e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316633844e-01
2.667364768554185139e-01 2.084999999999999909e-01
2.807851544796615140e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905572377788e-01
3.094362899531435396e-01 2.409999999999999920e-01
3.239445997904777386e-01 2.515000000000000013e-01
3.384960778879099741e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948854802762e-01
3.674999999999999933e-01 2.829028551136762992e-01
3.820000000000000062e-01 2.933753182678062732e-01
3.965000000000000191e-01 3.038444182739039046e-01
4.109999999999999765e-01 3.143292923753301937e-01
4.254285531319951796e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989269545680668e-01
4.535000000000000142e-01 3.467383911544904551e-01
4.677069518589381802e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840901709633630e-01
4.962324271913361451e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897313407966024323e-01
5.248072392555346299e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.112403777885864087e-01
5.530000000000000471e-01 4.223489410144840028e-01
5.669999999999999485e-01 4.334101223779013301e-01
5.809999999999999609e-01 4.441181061795081431e-01
5.955000000000000293e-01 4.548726906840895312e-01
6.099048515412783811e-01 4.655000000000000249e-01
6.244070741228210375e-01 4.759999999999999787e-01
6.390000000000000124e-01 4.860784670932919438e-01
6.530140945971035782e-01 4.969999999999999973e-01
6.665567958315954389e-01 5.084999999999999520e-01
6.805412563491521905e-01 5.194999999999999618e-01
6.949359487922410761e-01 5.304999999999999716e-01
7.089143713537684466e-01 5.414999999999999813e-01
7.227297409905075742e-01 5.524999999999999911e-01
7.366081591105779758e-01 5.635000000000000009e-01
7.505888470584554106e-01 5.745000000000000107e-01
7.600685961772158938e-01 5.899999999999999689e-01
7.620207491154319390e-01 6.129999999999999893e-01
7.643438161877301740e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571191915208658418e-01
7.813483920220102297e-01 6.690000000000000391e-01
7.892601656592109771e-01 6.860000000000000542e-01
7.935358326358599168e-01 7.065000000000000169e-01
7.975209783974857025e-01 7.275000000000000355e-01
8.016696294530581968e-01 7.485000000000000542e-01
8.047847495008981777e-01 7.704999999999999627e-01
8.065958842504451498e-01 7.934999999999999831e-01
8.132092667417465393e-01 8.120000000000000551e-01
8.287895796528114145e-01 8.215000000000000080e-01
8.408409181222017414e-01 8.345000000000000195e-01
8.521792910187064862e-01 8.479999999999999760e-01
8.635969560566658654e-01 8.615000000000000435e-01
8.751761270487441458e-01 8.750000000000000000e-01
8.869670135100826691e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733285805215e-01
9.104999999999999760e-01 9.147675260358574256e-01
9.229271298124305245e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233184958e-01
9.482948752597228914e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437788691e-01
9.739999999999999769e-01 9.760702198486798098e-01
9.875000000000000444e-01 9.879356088421545889e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x10.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549943670895900e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662201740830029e-02
4.232139502918502022e-02 3.300000000000000155e-02
5.601393208630185000e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515491390594536e-02
8.350000000000000477e-02 6.665762947307814212e-02
9.700000000000000289e-02 7.814174215118967204e-02
1.109747526809344714e-01 8.949999999999999623e-02
1.248316442041496055e-01 1.005000000000000060e-01
1.388141472576565616e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913287680012812e-01
1.670000000000000095e-01 1.331182919935996745e-01
1.813225927960231687e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543965036887760822e-01
2.099999999999999922e-01 1.650116567764051689e-01
2.240000000000000047e-01 1.760263070166780408e-01
2.383765606965339845e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977389692297058243e-01
2.667315286820142184e-01 2.084999999999999909e-01
2.805626257376253596e-01 2.195000000000000007e-01
2.926458694638322533e-01 2.325000000000000122e-01
3.043082182530333357e-01 2.459999999999999964e-01
3.155626086271679509e-01 2.595000000000000084e-01
3.269283503869842011e-01 2.735000000000000209e-01
3.380000000000000226e-01 2.872138242602503277e-01
3.491167451219354123e-01 3.009999999999999898e-01
3.601634922822689044e-01 3.150000000000000022e-01
3.657255155860738016e-01 3.345000000000000195e-01
3.657255155860738016e-01 3.594999999999999862e-01
3.657255155860738016e-01 3.845000000000000084e-01
3.669999999999999929e-01 4.084762135078305878e-01
3.773800793582473001e-01 4.229999999999999871e-01
3.878286415842897572e-01 4.375000000000000000e-01
3.982425821126621135e-01 4.520000000000000129e-01
4.086118086368065172e-01 4.665000000000000258e-01
4.193258529830415360e-01 4.809999999999999831e-01
4.308718745144173301e-01 4.944999999999999951e-01
4.442546543545284887e-01 5.060000000000000053e-01
4.575000000000000178e-01 5.179947055123859112e-01
4.703379793324030111e-01 5.300000000000000266e-01
4.833380178504092517e-01 5.420000000000000373e-01
4.962238455221377187e-01 5.540000000000000480e-01
5.090000000000000080e-01 5.662447779163941597e-01
5.220000000000000195e-01 5.783295593720753081e-01
5.355846367525546325e-01 5.895000000000000240e-01
5.474999999999999867e-01 6.026886210857068660e-01
5.590000000000000524e-01 6.161527581116771346e-01
5.705000000000000071e-01 6.297744075569216005e-01
5.819999999999999618e-01 6.434154453213987157e-01
5.934631023009220296e-01 6.570000000000000284e-01
5.957959689457806851e-01 6.794999999999999929e-01
5.957959689457806851e-01 7.045000000000000151e-01
5.957959689457806851e-01 7.295000000000000373e-01
5.963331441422783374e-01 7.540000000000000036e-01
6.077948979969847176e-01 7.674999999999999600e-01
6.193108662214062976e-01 7.810000000000000275e-01
6.307106023580983933e-01 7.944999999999999840e-01
6.427339659748438905e-01 8.074999999999999956e-01
6.579875916191748608e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274716624444867774e-01
6.879999999999999449e-01 8.370634386905919655e-01
7.035000000000000142e-01 8.469481831845026010e-01
7.185069794585126068e-01 8.565000000000000391e-01
7.339999999999999858e-01 8.662517543855620117e-01
7.495000000000000551e-01 8.759763347731563954e-01
7.684999999999999609e-01 8.818487357428108631e-01
7.904999999999999805e-01 8.849983094736268985e-01
8.084999999999999964e-01 8.916146029245430871e-01
8.295000000000000151e-01 8.959171190676105123e-01
8.457720272745202772e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132083343815156073e-01
8.781825708590480506e-01 9.220000000000000417e-01
8.940023442184799052e-01 9.310000000000000497e-01
9.098031976820941669e-01 9.405000000000000027e-01
9.251354861446648981e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596627359202304364e-01
9.559999999999999609e-01 9.694834294573020372e-01
9.709999999999999742e-01 9.792540637354292254e-01
9.859999999999999876e-01 9.893298648146718888e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x11.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549943670565609e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662201741341078e-02
4.232139502917301593e-02 3.300000000000000155e-02
5.601393208627968023e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515491393372176e-02
8.350000000000000477e-02 6.665762947311962283e-02
9.700000000000000289e-02 7.814174215124496115e-02
1.109747526808476520e-01 8.949999999999999623e-02
1.248316442040439816e-01 1.005000000000000060e-01
1.388141472575295798e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913287681123174e-01
1.670000000000000095e-01 1.331182919937224929e-01
1.813225927958434236e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543965036892156750e-01
2.099999999999999922e-01 1.650116567885244190e-01
2.240000000000000047e-01 1.760263070701023891e-01
2.383765605598148762e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977389693866070663e-01
2.667315284006913645e-01 2.084999999999999909e-01
2.805626123910652803e-01 2.195000000000000007e-01
2.926449629238143113e-01 2.325000000000000122e-01
3.043063484866225243e-01 2.459999999999999964e-01
3.155597376117043051e-01 2.595000000000000084e-01
3.269244541072491850e-01 2.735000000000000209e-01
3.380000000000000226e-01 2.872199332256916704e-01
3.491108168253240773e-01 3.009999999999999898e-01
3.601566132933026743e-01 3.150000000000000022e-01
3.657180002607008928e-01 3.345000000000000195e-01
3.657180002607008928e-01 3.594999999999999862e-01
3.657180002607008928e-01 3.845000000000000084e-01
3.669999999999999929e-01 4.084878895419547518e-01
3.773716458721190770e-01 4.229999999999999871e-01
3.878194275403642477e-01 4.375000000000000000e-01
3.982326099364765226e-01 4.520000000000000129e-01
4.086010405385121502e-01 4.665000000000000258e-01
4.193118948147458447e-01 4.809999999999999831e-01
4.307666487613368567e-01 4.944999999999999951e-01
4.420000000000000040e-01 5.083115335560492998e-01
4.510000000000000120e-01 5.242476990932319891e-01
4.598563979610542640e-01 5.404999999999999805e-01
4.685000000000000275e-01 5.566192705425816456e-01
4.769999999999999796e-01 5.731078443011711210e-01
4.826520314992849281e-01 5.925000000000000266e-01
4.826520314992849281e-01 6.175000000000000488e-01
4.826520314992849281e-01 6.424999999999999600e-01
4.829999999999999849e-01 6.673186077501213065e-01
4.912380390877111314e-01 6.840000000000000524e-01
4.997635568961779073e-01 7.005000000000000115e-01
5.082111060589288298e-01 7.169999999999999707e-01
5.165911378809502352e-01 7.335000000000000409e-01
5.263600621507733557e-01 7.489999999999999991e-01
5.422363750670156080e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660187853795831225e-01
5.759999999999999565e-01 7.742745047851861129e-01
5.925130512270877503e-01 7.824999999999999734e-01
6.093705850769129961e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994790974834864450e-01
6.420000000000000151e-01 8.080609908495118843e-01
6.579312548130940019e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933766330844209e-01
6.879999999999999449e-01 8.370825719525468722e-01
7.035000000000000142e-01 8.469649674595384203e-01
7.185000000000000275e-01 8.565099594726054422e-01
7.339999999999999858e-01 8.662636655394122531e-01
7.495000000000000551e-01 8.759856133559658087e-01
7.684999999999999609e-01 8.818563873200416792e-01
7.904883580387866981e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210615005941698e-01
8.295000000000000151e-01 8.959232484667970509e-01
8.457620604560229793e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128943801319787e-01
8.781756581806412498e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018075145153338e-01
9.097989386911811138e-01 9.405000000000000027e-01
9.251321544793709162e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643110606712934e-01
9.559999999999999609e-01 9.694845063284702746e-01
9.709999999999999742e-01 9.792547220202696412e-01
9.859999999999999876e-01 9.893301875883955265e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x12.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.323307905640509936e-02 1.200000000000000025e-02
2.699999999999999969e-02 2.325446947252259727e-02
4.033553701481572273e-02 3.500000000000000333e-02
5.249999999999999806e-02 4.797300248148526208e-02
6.402064812048252618e-02 6.099999999999999867e-02
7.538926672713816557e-02 7.499999999999999722e-02
8.637596612489067960e-02 8.899999999999999578e-02
9.733390487230139665e-02 1.029999999999999943e-01
1.082707616762269565e-01 1.170000000000000068e-01
1.190808974801922243e-01 1.310000000000000053e-01
1.300000000000000044e-01 1.454125796681052796e-01
1.363719776169420583e-01 1.640000000000000069e-01
1.363719776169420583e-01 1.890000000000000013e-01
1.363719776169420583e-01 2.139999999999999958e-01
1.428071158859502698e-01 2.325000000000000122e-01
1.519999999999999962e-01 2.483614738973359271e-01
1.617421526248849495e-01 2.635000000000000120e-01
1.718181352050718036e-01 2.785000000000000253e-01
1.817567136094539737e-01 2.934999999999999831e-01
1.910000000000000031e-01 3.092455327050041558e-01
2.012450039829751791e-01 3.240000000000000102e-01
2.157402146701973278e-01 3.345000000000000195e-01
2.282882812783936788e-01 3.469999999999999751e-01
2.394999999999999907e-01 3.608979585130314693e-01
2.501368539816270498e-01 3.750000000000000000e-01
2.607867614894022190e-01 3.895000000000000129e-01
2.727003655331281529e-01 4.025000000000000244e-01
2.869999999999999774e-01 4.131863280077568423e-01
2.998357260047169737e-01 4.254999999999999893e-01
3.125000000000000000e-01 4.378993948683865822e-01
3.250000000000000111e-01 4.500937535553073410e-01
3.378655497007725383e-01 4.625000000000000222e-01
3.504999999999999782e-01 4.747342558051146355e-01
3.607876163112351819e-01 4.894999999999999907e-01
3.609036315922432014e-01 5.144999999999999574e-01
3.609036315922432014e-01 5.394999999999999796e-01
3.609036315922432014e-01 5.645000000000000018e-01
3.619999999999999885e-01 5.884394301469030308e-01
3.736515635733817509e-01 6.015000000000000346e-01
3.855000000000000093e-01 6.147529481437508103e-01
3.970501436565249676e-01 6.280000000000000027e-01
4.088812249251930209e-01 6.414999999999999591e-01
4.204999999999999849e-01 6.545785264845312978e-01
4.331429017978351559e-01 6.670000000000000373e-01
4.475000000000000089e-01 6.776477630293111787e-01
4.610000000000000209e-01 6.894169239115074399e-01
4.739999999999999769e-01 7.012716180467680749e-01
4.869999999999999885e-01 7.132698635838780055e-01
5.000000000000000000e-01 7.254687218365390988e-01
5.124999999999999556e-01 7.376880763255457829e-01
5.260000000000000231e-01 7.493507936157464133e-01
5.422813162290733846e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660012346373044068e-01
5.759999999999999565e-01 7.742605269257359923e-01
5.925341177767995404e-01 7.824999999999999734e-01
6.093847057683331458e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994754335945629675e-01
6.420000000000000151e-01 8.080604968251550169e-01
6.579312860669037644e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933646116900965e-01
6.879999999999999449e-01 8.370825613598205095e-01
7.035000000000000142e-01 8.469649581672036298e-01
7.185000000000000275e-01 8.565099515093861360e-01
7.339999999999999858e-01 8.662636589447224589e-01
7.495000000000000551e-01 8.759856082185802917e-01
7.684999999999999609e-01 8.818563830832829575e-01
7.904883663768810242e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210579245048562e-01
8.295000000000000151e-01 8.959232450730336694e-01
8.457620659747542291e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128918553152896e-01
8.781756620082984410e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018057526053825e-01
9.097989410494387030e-01 9.405000000000000027e-01
9.251321563241561297e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643101885180549e-01
9.559999999999999609e-01 9.694845057322069026e-01
9.709999999999999742e-01 9.792547216557759837e-01
9.859999999999999876e-01 9.893301874096744886e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x13.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565609e-01
2.099999999999999922e-01 1.650114436184821620e-01
2.240000000000000047e-01 1.760253673797547436e-01
2.383789654338228092e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316541973e-01
2.667364768554351673e-01 2.084999999999999909e-01
2.807851544803752208e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905520372998e-01
3.094362899673665512e-01 2.409999999999999920e-01
3.239445998124419468e-01 2.515000000000000013e-01
3.384960779181076518e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948576901171e-01
3.674999999999999933e-01 2.829028550795884556e-01
3.820000000000000062e-01 2.933753182270066318e-01
3.965000000000000191e-01 3.038444182263267956e-01
4.109999999999999765e-01 3.143292923193351518e-01
4.254285533208658765e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989206603045120e-01
4.535000000000000142e-01 3.467383696928741377e-01
4.677070012621530326e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840368684730525e-01
4.962325194786550431e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897312549354311484e-01
5.248074017853795459e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.111911896642206909e-01
5.530000000000000471e-01 4.221735915518524118e-01
5.669999999999999485e-01 4.331099166754303620e-01
5.814084033038462440e-01 4.440000000000000058e-01
5.957373582699952985e-01 4.545000000000000151e-01
6.101341534088139396e-01 4.650000000000000244e-01
6.247951210626874197e-01 4.754999999999999782e-01
6.398235423216261930e-01 4.854999999999999871e-01
6.584999999999999742e-01 4.916311846727335899e-01
6.834999999999999964e-01 4.916361066094979138e-01
7.085000000000000187e-01 4.916361066094979138e-01
7.335000000000000409e-01 4.916361066094979138e-01
7.584999999999999520e-01 4.916361066094979138e-01
7.775154642400177174e-01 4.974999999999999978e-01
7.874964771118675433e-01 5.130000000000000115e-01
7.920000000000000373e-01 5.330541947862579288e-01
7.962753952668395474e-01 5.540000000000000480e-01
8.004999999999999893e-01 5.745791900442088762e-01
8.044526863373580028e-01 5.959999999999999742e-01
8.053698560847025734e-01 6.199999999999999956e-01
8.064134944691335738e-01 6.440000000000000169e-01
8.120000000000000551e-01 6.632444760366691394e-01
8.263101440519284857e-01 6.740000000000000435e-01
8.365000000000000213e-01 6.887060255487197358e-01
8.459135935664071626e-01 7.045000000000000151e-01
8.551525243935786946e-01 7.199999999999999734e-01
8.645000000000000462e-01 7.357281666837077738e-01
8.735747056872408267e-01 7.514999999999999458e-01
8.737640025327082505e-01 7.764999999999999680e-01
8.737640025327082505e-01 8.014999999999999902e-01
8.778211953368970644e-01 8.225000000000000089e-01
8.874821775178936001e-01 8.379999999999999671e-01
8.968593723924834782e-01 8.535000000000000364e-01
9.061097906898136767e-01 8.689999999999999947e-01
9.154999999999999805e-01 8.848562583755855693e-01
9.246266784962611229e-01 9.004999999999999671e-01
9.340564282000598517e-01 9.160000000000000364e-01
9.441826398927373187e-01 9.310000000000000497e-01
9.545655824305359083e-01 9.455000000000000071e-01
9.650682836003856568e-01 9.599999999999999645e-01
9.759999999999999787e-01 9.740913429557659375e-01
9.877201628225110719e-01 9.875000000000000444e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x14.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.299999999999999940e-02 1.237559990049124335e-02
2.640960119619210206e-02 2.400000000000000050e-02
3.899999999999999994e-02 3.617159049504302393e-02
5.002296636665883034e-02 5.000000000000000278e-02
6.084103488647876756e-02 6.450000000000000178e-02
7.116426064793641981e-02 7.900000000000000078e-02
8.150000000000000300e-02 9.376390433623872644e-02
9.180329017295908722e-02 1.084999999999999992e-01
1.019999999999999934e-01 1.231365813416620408e-01
1.123457003083409844e-01 1.380000000000000115e-01
1.221614354688954351e-01 1.529999999999999971e-01
1.227268805940210650e-01 1.774999999999999911e-01
1.227268805940210650e-01 2.025000000000000133e-01
1.245650688338978546e-01 2.255000000000000060e-01
1.316294371206928326e-01 2.434999999999999942e-01
1.391011262385209168e-01 2.610000000000000098e-01
1.466724282545795732e-01 2.785000000000000253e-01
1.541060044504718729e-01 2.959999999999999853e-01
1.615012359614836912e-01 3.135000000000000009e-01
1.643385547512304368e-01 3.360000000000000209e-01
1.643385547512304368e-01 3.609999999999999876e-01
1.643385547512304368e-01 3.860000000000000098e-01
1.654779483491013725e-01 4.099999999999999756e-01
1.734025982301826696e-01 4.269999999999999907e-01
1.814999999999999947e-01 4.435148523949092314e-01
1.890666874390159180e-01 4.610000000000000209e-01
1.962958125243854102e-01 4.789999999999999813e-01
2.068076238891855823e-01 4.934999999999999942e-01
2.210000000000000020e-01 5.041088427889338641e-01
2.315591809846553051e-01 5.184999999999999609e-01
2.410150299809169228e-01 5.340000000000000302e-01
2.505674551632458003e-01 5.494999999999999885e-01
2.596198006456860163e-01 5.655000000000000027e-01
2.700000000000000178e-01 5.804257834852294407e-01
2.854999999999999760e-01 5.895862217890014412e-01
3.024999999999999911e-01 5.978142984503633794e-01
3.193965730767691635e-01 6.059999999999999831e-01
3.360243346976536927e-01 6.139999999999999902e-01
3.529999999999999805e-01 6.221769287472675991e-01
3.699999999999999956e-01 6.304365276801845441e-01
3.865000000000000102e-01 6.385219936764097159e-01
4.035000000000000253e-01 6.469578846475273481e-01
4.194999999999999840e-01 6.557494571058241073e-01
4.331096932891614348e-01 6.670000000000000373e-01
4.475000000000000089e-01 6.776590493838678952e-01
4.610000000000000209e-01 6.894266974399830827e-01
4.739999999999999769e-01 7.012794020167879561e-01
4.869999999999999885e-01 7.132755762877813765e-01
5.000000000000000000e-01 7.254724265387535453e-01
5.124999999999999556e-01 7.376896524474861883e-01
5.260000000000000231e-01 7.493509681160117619e-01
5.422813141727481634e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660012354405494328e-01
5.759999999999999565e-01 7.742605275654520502e-01
5.925341168128629432e-01 7.824999999999999734e-01
6.093847051222156530e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994754337622466123e-01
6.420000000000000151e-01 8.080604968477639316e-01
6.579312860654734640e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933646122403230e-01
6.879999999999999449e-01 8.370825613603052329e-01
7.035000000000000142e-01 8.469649581676289563e-01
7.185000000000000275e-01 8.565099515097506222e-01
7.339999999999999858e-01 8.662636589450242175e-01
7.495000000000000551e-01 8.759856082188152149e-01
7.684999999999999609e-01 8.818563830834766915e-01
7.904883663764996626e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210579246682810e-01
8.295000000000000151e-01 8.959232450731886566e-01
8.457620659745020975e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128918554307528e-01
8.781756620081234699e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018057526858737e-01
9.097989410493310114e-01 9.405000000000000027e-01
9.251321563240718637e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643101885578009e-01
9.559999999999999609e-01 9.694845057322341031e-01
9.709999999999999742e-01 9.792547216557926371e-01
9.859999999999999876e-01 9.893301874096825932e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x15.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.323275813777301073e-02 1.200000000000000025e-02
2.699999999999999969e-02 2.325503503606235478e-02
4.033438282313790008e-02 3.500000000000000333e-02
5.249999999999999806e-02 4.797527390916523499e-02
6.401765471940758234e-02 6.099999999999999867e-02
7.538553602381192764e-02 7.499999999999999722e-02
8.637143665754584698e-02 8.899999999999999578e-02
9.732857196710896497e-02 1.029999999999999943e-01
1.082645570707165827e-01 1.170000000000000068e-01
1.190739191911246858e-01 1.310000000000000053e-01
1.300000000000000044e-01 1.454224656142344141e-01
1.363635067748132923e-01 1.640000000000000069e-01
1.363635067748132923e-01 1.890000000000000013e-01
1.363635067748132923e-01 2.139999999999999958e-01
1.427967499367202020e-01 2.325000000000000122e-01
1.519999999999999962e-01 2.483834385625248165e-01
1.617246326402951295e-01 2.635000000000000120e-01
1.717962948711256044e-01 2.785000000000000253e-01
1.817309916841988171e-01 2.934999999999999831e-01
1.910000000000000031e-01 3.092923708406830619e-01
2.011507094357664338e-01 3.240000000000000102e-01
2.140300230098430567e-01 3.360000000000000209e-01
2.225000000000000033e-01 3.526094417152044191e-01
2.296029959787770636e-01 3.704999999999999960e-01
2.361288122809165335e-01 3.890000000000000124e-01
2.420717057502063119e-01 4.079999999999999738e-01
2.420717057502063119e-01 4.329999999999999960e-01
2.420717057502063119e-01 4.580000000000000182e-01
2.420717057502063119e-01 4.829999999999999849e-01
2.458400053010908748e-01 5.044999999999999485e-01
2.518298019689451106e-01 5.234999999999999654e-01
2.579646176496218635e-01 5.424999999999999822e-01
2.640000000000000124e-01 5.612741035752948360e-01
2.710000000000000187e-01 5.793490307981625786e-01
2.854999999999999760e-01 5.895403467055264635e-01
3.024999999999999911e-01 5.977744036931921245e-01
3.194701370237589821e-01 6.059999999999999831e-01
3.360892978211056925e-01 6.139999999999999902e-01
3.529999999999999805e-01 6.221509103737692392e-01
3.699999999999999956e-01 6.304169043038067022e-01
3.865000000000000102e-01 6.385087483832758704e-01
4.035000000000000253e-01 6.469506378275630132e-01
4.194999999999999840e-01 6.557476882810662211e-01
4.331097338490244586e-01 6.670000000000000373e-01
4.475000000000000089e-01 6.776590356273274329e-01
4.610000000000000209e-01 6.894266855269561844e-01
4.739999999999999769e-01 7.012793925284709351e-01
4.869999999999999885e-01 7.132755693237003980e-01
5.000000000000000000e-01 7.254724220215708064e-01
5.124999999999999556e-01 7.376896505237026114e-01
5.260000000000000231e-01 7.493509679029976001e-01
5.422813141752581556e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660012354395687728e-01
5.759999999999999565e-01 7.742605275646711194e-01
5.925341168140398906e-01 7.824999999999999734e-01
6.093847051230045775e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994754337620417761e-01
6.420000000000000151e-01 8.080604968477361760e-01
6.579312860654753514e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933646122394348e-01
6.879999999999999449e-01 8.370825613603045667e-01
7.035000000000000142e-01 8.469649581676282901e-01
7.185000000000000275e-01 8.565099515097500671e-01
7.339999999999999858e-01 8.662636589450237734e-01
7.495000000000000551e-01 8.759856082188149928e-01
7.684999999999999609e-01 8.818563830834764694e-01
7.904883663765001067e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210579246680590e-01
8.295000000000000151e-01 8.959232450731884345e-01
8.457620659745024305e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128918554305308e-01
8.781756620081238029e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018057526857627e-01
9.097989410493311224e-01 9.405000000000000027e-01
9.251321563240718637e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643101885578009e-01
9.559999999999999609e-01 9.694845057322341031e-01
9.709999999999999742e-01 9.792547216557926371e-01
9.859999999999999876e-01 9.893301874096825932e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x16.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.473341484207584678e-02 1.050000000000000065e-02
2.999999999999999889e-02 2.010136398016713552e-02
4.598691587132124753e-02 2.949999999999999845e-02
6.250000000000000000e-02 3.752526601491247560e-02
7.999346070803993458e-02 4.549999999999999878e-02
9.700000000000000289e-02 5.308052213057155161e-02
1.145000000000000046e-01 6.090644951348151565e-02
1.315000000000000058e-01 6.888104681101750448e-02
1.482242192481439680e-01 7.699999999999999900e-02
1.650000000000000078e-01 8.514823609123274573e-02
1.819999999999999951e-01 9.335388020410963217e-02
2.010000000000000120e-01 9.914202175288995555e-02
2.260000000000000064e-01 9.914989890620003188e-02
2.510000000000000009e-01 9.914989890620003188e-02
2.760000000000000231e-01 9.914989890620003188e-02
2.964999999999999858e-01 1.039046449161519364e-01
3.144985570945139086e-01 1.110000000000000014e-01
3.318229039187466367e-01 1.184999999999999942e-01
3.489999999999999769e-01 1.260774488871939658e-01
3.664999999999999925e-01 1.336114082877684905e-01
3.840000000000000080e-01 1.410651317034053442e-01
4.015000000000000235e-01 1.487081014855130279e-01
4.199999999999999845e-01 1.554638410819481620e-01
4.339999999999999969e-01 1.662326541491518650e-01
4.486202614514056553e-01 1.764999999999999902e-01
4.655000000000000249e-01 1.847163577288377101e-01
4.829999999999999849e-01 1.924642201875219061e-01
5.004999999999999449e-01 1.998758663286350767e-01
5.180000000000000160e-01 2.073979834838175496e-01
5.324999999999999734e-01 2.176872529955689861e-01
5.415894681789167331e-01 2.335000000000000131e-01
5.504999999999999893e-01 2.498082910243964450e-01
5.590000000000000524e-01 2.660422722338868229e-01
5.676769871543967394e-01 2.824999999999999734e-01
5.765627484877273723e-01 2.984999999999999876e-01
5.858534078167101367e-01 3.145000000000000018e-01
5.922591518483989459e-01 3.330000000000000182e-01
5.922591518483989459e-01 3.579999999999999849e-01
5.922591518483989459e-01 3.830000000000000071e-01
5.929999999999999716e-01 4.073054240557405503e-01
6.020972832482049952e-01 4.229999999999999871e-01
6.111207933219929833e-01 4.390000000000000013e-01
6.203138918780066735e-01 4.550000000000000155e-01
6.295284660535109822e-01 4.704999999999999738e-01
6.401169865342842824e-01 4.849999999999999867e-01
6.534999999999999698e-01 4.968999983051549107e-01
6.670000000000000373e-01 5.082356196740125398e-01
6.810000000000000497e-01 5.191717893937136674e-01
6.951387241457678279e-01 5.300000000000000266e-01
7.090273992663732594e-01 5.410000000000000364e-01
7.229999999999999760e-01 5.522503897909656345e-01
7.369711430320243783e-01 5.635000000000000009e-01
7.505754341506195582e-01 5.745000000000000107e-01
7.600619068681453427e-01 5.899999999999999689e-01
7.620162177783418311e-01 6.129999999999999893e-01
7.643406956301916910e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571217981236329164e-01
7.813482496192583060e-01 6.690000000000000391e-01
7.892601412273381190e-01 6.860000000000000542e-01
7.935358192272405908e-01 7.065000000000000169e-01
7.975209716606562749e-01 7.275000000000000355e-01
8.016696285869803207e-01 7.485000000000000542e-01
8.047847494912026001e-01 7.704999999999999627e-01
8.065958842449081345e-01 7.934999999999999831e-01
8.132092667405220743e-01 8.120000000000000551e-01
8.287895796526135728e-01 8.215000000000000080e-01
8.408409181220681816e-01 8.345000000000000195e-01
8.521792910185823633e-01 8.479999999999999760e-01
8.635969560565512904e-01 8.615000000000000435e-01
8.751761270486414501e-01 8.750000000000000000e-01
8.869670135099939623e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733286650095e-01
9.104999999999999760e-01 9.147675260359240390e-01
9.229271298123795653e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233577977e-01
9.482948752596919162e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437987421e-01
9.739999999999999769e-01 9.760702198486910230e-01
9.875000000000000444e-01 9.879356088421593629e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x17.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549973586428278e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662155363954772e-02
4.232139611962737469e-02 3.300000000000000155e-02
5.601393410255706834e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515238628074594e-02
8.350000000000000477e-02 6.665762570049506286e-02
9.700000000000000289e-02 7.814173712494035251e-02
1.109747605741668725e-01 8.949999999999999623e-02
1.248316538073389881e-01 1.005000000000000060e-01
1.388141588042271224e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913186770051315e-01
1.670000000000000095e-01 1.331182808393930606e-01
1.813226091073481261e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964638071161077e-01
2.099999999999999922e-01 1.650105574251299334e-01
2.240000000000000047e-01 1.760214610579964867e-01
2.383889646784557170e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977247373818376841e-01
2.667570525703534812e-01 2.084999999999999909e-01
2.810000000000000275e-01 2.191388372115221361e-01
2.973910621019970613e-01 2.280000000000000082e-01
3.140000000000000013e-01 2.360948210138391068e-01
3.310000000000000164e-01 2.440335166215872320e-01
3.484999999999999765e-01 2.519588750768325114e-01
3.654999999999999916e-01 2.595744830886199672e-01
3.830000000000000071e-01 2.673861227955227626e-01
4.001263617251844540e-01 2.750000000000000222e-01
4.179999999999999827e-01 2.824767983147528083e-01
4.405000000000000027e-01 2.845212937890527205e-01
4.655000000000000249e-01 2.845212937890527205e-01
4.904999999999999916e-01 2.845212937890527205e-01
5.154999999999999583e-01 2.845212937890527205e-01
5.388282504973599396e-01 2.864999999999999769e-01
5.568069003830519170e-01 2.934999999999999831e-01
5.748644979708342762e-01 3.004999999999999893e-01
5.929999999999999716e-01 3.072219185931295837e-01
6.115000000000000435e-01 3.138162908217310698e-01
6.300000000000000044e-01 3.202430770863691767e-01
6.474999999999999645e-01 3.279739221562841811e-01
6.594999999999999751e-01 3.405941431269801645e-01
6.689911309524879668e-01 3.564999999999999836e-01
6.790000000000000480e-01 3.714540194324879585e-01
6.893619008286864247e-01 3.860000000000000098e-01
6.993399777920553673e-01 4.010000000000000231e-01
7.003788937355195365e-01 4.249999999999999889e-01
7.003788937355195365e-01 4.500000000000000111e-01
7.003788937355195365e-01 4.749999999999999778e-01
7.009499122834182971e-01 4.994999999999999996e-01
7.106542244029874222e-01 5.144999999999999574e-01
7.209999999999999742e-01 5.290300097504887500e-01
7.314159767117830446e-01 5.440000000000000391e-01
7.416351609278331036e-01 5.584999999999999964e-01
7.523201815892067712e-01 5.729999999999999538e-01
7.600644478491899170e-01 5.899999999999999689e-01
7.620179390534815855e-01 6.129999999999999893e-01
7.643418809932046587e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571208081725437022e-01
7.813483037065305226e-01 6.690000000000000391e-01
7.892601505069973822e-01 6.860000000000000542e-01
7.935358243200724138e-01 7.065000000000000169e-01
7.975209742194236950e-01 7.275000000000000355e-01
8.016696289159320754e-01 7.485000000000000542e-01
8.047847494948852098e-01 7.704999999999999627e-01
8.065958842470112300e-01 7.934999999999999831e-01
8.132092667409871467e-01 8.120000000000000551e-01
8.287895796526887349e-01 8.215000000000000080e-01
8.408409181221189188e-01 8.345000000000000195e-01
8.521792910186296588e-01 8.479999999999999760e-01
8.635969560565950331e-01 8.615000000000000435e-01
8.751761270486806410e-01 8.750000000000000000e-01
8.869670135100278241e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733286327020e-01
9.104999999999999760e-01 9.147675260358983929e-01
9.229271298123989942e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233428097e-01
9.482948752597037956e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437910815e-01
9.739999999999999769e-01 9.760702198486866932e-01
9.875000000000000444e-01 9.879356088421575866e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x18.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.473147987553803488e-02 1.050000000000000065e-02
2.999999999999999889e-02 2.010382359434220376e-02
4.597935462907298126e-02 2.949999999999999845e-02
6.250000000000000000e-02 3.753193857841381764e-02
7.997206033307596718e-02 4.549999999999999878e-02
9.700000000000000289e-02 5.309265670808199777e-02
1.145000000000000046e-01 6.092084011809208166e-02
1.315000000000000058e-01 6.889788018361045485e-02
1.481844233010835288e-01 7.699999999999999900e-02
1.650000000000000078e-01 8.517031622394807822e-02
1.819999999999999951e-01 9.337914284627930883e-02
2.010000000000000120e-01 9.916913613302927311e-02
2.260000000000000064e-01 9.917700512849413064e-02
2.510000000000000009e-01 9.917700512849413064e-02
2.760000000000000231e-01 9.917700512849413064e-02
2.964999999999999858e-01 1.039324073459957642e-01
3.144303646332375912e-01 1.110000000000000014e-01
3.317583321430625509e-01 1.184999999999999942e-01
3.489999999999999769e-01 1.261053994642203635e-01
3.664999999999999925e-01 1.336393177405026944e-01
3.840000000000000080e-01 1.410957374123487373e-01
4.015000000000000235e-01 1.487346339143412466e-01
4.199660683207749323e-01 1.554999999999999993e-01
4.329999999999999960e-01 1.672068096203733756e-01
4.425000000000000044e-01 1.828286803451401044e-01
4.528480803431881307e-01 1.975000000000000089e-01
4.630000000000000226e-01 2.120510561233028002e-01
4.644888719563076696e-01 2.359999999999999876e-01
4.644888719563076696e-01 2.610000000000000098e-01
4.644888719563076696e-01 2.859999999999999765e-01
4.644888719563076696e-01 3.109999999999999987e-01
4.667573653100294262e-01 3.335000000000000187e-01
4.781600156025522241e-01 3.469999999999999751e-01
4.899723457360773970e-01 3.604999999999999871e-01
5.014999999999999458e-01 3.735896469896078931e-01
5.134193049811835996e-01 3.870000000000000107e-01
5.254999999999999671e-01 3.997035366378544063e-01
5.394999999999999796e-01 4.108437488791752412e-01
5.534999999999999920e-01 4.217491613161332698e-01
5.675000000000000044e-01 4.327696350987743079e-01
5.815206148344786996e-01 4.435000000000000053e-01
5.959999999999999742e-01 4.542782102428358226e-01
6.104167138490540490e-01 4.650000000000000244e-01
6.247023747449672593e-01 4.754999999999999782e-01
6.394999999999999574e-01 4.859742350341246242e-01
6.534999999999999698e-01 4.969706768451765955e-01
6.670000000000000373e-01 5.082558517044644120e-01
6.810000000000000497e-01 5.191883415278144565e-01
6.951209070756162456e-01 5.300000000000000266e-01
7.090135910889971971e-01 5.410000000000000364e-01
7.229999999999999760e-01 5.522583132034321052e-01
7.369652334113345749e-01 5.635000000000000009e-01
7.505733930871213433e-01 5.745000000000000107e-01
7.600619056525677042e-01 5.899999999999999689e-01
7.620162169548968523e-01 6.129999999999999893e-01
7.643406950631268515e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571217985971611331e-01
7.813482495933851135e-01 6.690000000000000391e-01
7.892601412228988922e-01 6.860000000000000542e-01
7.935358192248044285e-01 7.065000000000000169e-01
7.975209716594324760e-01 7.275000000000000355e-01
8.016696285868230021e-01 7.485000000000000542e-01
8.047847494912007127e-01 7.704999999999999627e-01
8.065958842449071353e-01 7.934999999999999831e-01
8.132092667405218522e-01 8.120000000000000551e-01
8.287895796526135728e-01 8.215000000000000080e-01
8.408409181220681816e-01 8.345000000000000195e-01
8.521792910185823633e-01 8.479999999999999760e-01
8.635969560565512904e-01 8.615000000000000435e-01
8.751761270486414501e-01 8.750000000000000000e-01
8.869670135099939623e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733286650095e-01
9.104999999999999760e-01 9.147675260359240390e-01
9.229271298123795653e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233577977e-01
9.482948752596919162e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437987421e-01
9.739999999999999769e-01 9.760702198486910230e-01
9.875000000000000444e-01 9.879356088421593629e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x19.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549973588938076e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662155360063787e-02
4.232139611971887094e-02 3.300000000000000155e-02
5.601393410272622470e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515238606865171e-02
8.350000000000000477e-02 6.665762570017842725e-02
9.700000000000000289e-02 7.814173712451852327e-02
1.109747605748292176e-01 8.949999999999999623e-02
1.248316538081448573e-01 1.005000000000000060e-01
1.388141588051960973e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913186761584476e-01
1.670000000000000095e-01 1.331182808384570870e-01
1.813226091087167535e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964638037695070e-01
2.099999999999999922e-01 1.650105573328937980e-01
2.240000000000000047e-01 1.760214606514357849e-01
2.383889657193305200e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977247361878443077e-01
2.667570547122314895e-01 2.084999999999999909e-01
2.810000000000000275e-01 2.191387937385542162e-01
2.973916485832088785e-01 2.280000000000000082e-01
3.140000000000000013e-01 2.360942519792170458e-01
3.310000000000000164e-01 2.440326614512231540e-01
3.484999999999999765e-01 2.519577257215765420e-01
3.654999999999999916e-01 2.595730283700248275e-01
3.830000000000000071e-01 2.673843741157526654e-01
4.001309696965975604e-01 2.750000000000000222e-01
4.179999999999999827e-01 2.824744743707152672e-01
4.405000000000000027e-01 2.845188344866095842e-01
4.655000000000000249e-01 2.845188344866095842e-01
4.904999999999999916e-01 2.845188344866095842e-01
5.154999999999999583e-01 2.845188344866095842e-01
5.388350595316966363e-01 2.864999999999999769e-01
5.568143947065732347e-01 2.934999999999999831e-01
5.748732015431264886e-01 3.004999999999999893e-01
5.929999999999999716e-01 3.072182964978426023e-01
6.115000000000000435e-01 3.138124405559641339e-01
6.300000000000000044e-01 3.202386813839449009e-01
6.474999999999999645e-01 3.279526688793797939e-01
6.615106239426223889e-01 3.385000000000000231e-01
6.760000000000000453e-01 3.491683529895633908e-01
6.915000000000000036e-01 3.589368637000773243e-01
7.068706580522147176e-01 3.684999999999999942e-01
7.219999999999999751e-01 3.780366245339176201e-01
7.375000000000000444e-01 3.879042344605135306e-01
7.529217114090617224e-01 3.975000000000000200e-01
7.604627325669736093e-01 4.149999999999999800e-01
7.619330437182177951e-01 4.385000000000000009e-01
7.636312578681262453e-01 4.615000000000000213e-01
7.667237085754243786e-01 4.834999999999999853e-01
7.784999999999999698e-01 4.966358426812154114e-01
7.876795974811781065e-01 5.124999999999999556e-01
7.921651774771176768e-01 5.330000000000000293e-01
7.963735868769422632e-01 5.540000000000000480e-01
8.005094518848395735e-01 5.745000000000000107e-01
8.044529108081862612e-01 5.959999999999999742e-01
8.053699939044070000e-01 6.199999999999999956e-01
8.064135859200802781e-01 6.440000000000000169e-01
8.120000000000000551e-01 6.632444541479139977e-01
8.263101480984103020e-01 6.740000000000000435e-01
8.365000000000000213e-01 6.887060215457688761e-01
8.459135957475675260e-01 7.045000000000000151e-01
8.551525263905198626e-01 7.199999999999999734e-01
8.645000000000000462e-01 7.357281636214451082e-01
8.735747072722361839e-01 7.514999999999999458e-01
8.737640041129709489e-01 7.764999999999999680e-01
8.737640041129709489e-01 8.014999999999999902e-01
8.778211968210646310e-01 8.225000000000000089e-01
8.874821788583148185e-01 8.379999999999999671e-01
8.968593736132841610e-01 8.535000000000000364e-01
9.061097918092034798e-01 8.689999999999999947e-01
9.154999999999999805e-01 8.848562566418261000e-01
9.246266793937711892e-01 9.004999999999999671e-01
9.340564289769170969e-01 9.160000000000000364e-01
9.441826405430651104e-01 9.310000000000000497e-01
9.545655829387558189e-01 9.455000000000000071e-01
9.650682839620834397e-01 9.599999999999999645e-01
9.759999999999999787e-01 9.740913426849215906e-01
9.877201628995366800e-01 9.875000000000000444e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x2.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549943670895900e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662201740828988e-02
4.232139502918504104e-02 3.300000000000000155e-02
5.601393208630191245e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515491390585516e-02
8.350000000000000477e-02 6.665762947307798947e-02
9.700000000000000289e-02 7.814174215118956102e-02
1.109747526809346102e-01 8.949999999999999623e-02
1.248316442041498275e-01 1.005000000000000060e-01
1.388141472576567836e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913287680010870e-01
1.670000000000000095e-01 1.331182919935995357e-01
1.813225927960232797e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543965036887758324e-01
2.099999999999999922e-01 1.650116567763981745e-01
2.240000000000000047e-01 1.760263070166470656e-01
2.383765606966133654e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977389692296149526e-01
2.667315286821770881e-01 2.084999999999999909e-01
2.805626257453431860e-01 2.195000000000000007e-01
2.926458699883245362e-01 2.325000000000000122e-01
3.043082193348434772e-01 2.459999999999999964e-01
3.155626102882952422e-01 2.595000000000000084e-01
3.269283526413243601e-01 2.735000000000000209e-01
3.380000000000000226e-01 2.872138207258249087e-01
3.491167485519926506e-01 3.009999999999999898e-01
3.601634962624106762e-01 3.150000000000000022e-01
3.657255199344382479e-01 3.345000000000000195e-01
3.657255199344382479e-01 3.594999999999999862e-01
3.657255199344382479e-01 3.845000000000000084e-01
3.669999999999999929e-01 4.084762067524539964e-01
3.773800842379580467e-01 4.229999999999999871e-01
3.878286469157290473e-01 4.375000000000000000e-01
3.982425878828636523e-01 4.520000000000000129e-01
4.086118148676497475e-01 4.665000000000000258e-01
4.193258610608224246e-01 4.809999999999999831e-01
4.308719360826726019e-01 4.944999999999999951e-01
4.442564832720078960e-01 5.060000000000000053e-01
4.575000000000000178e-01 5.179905222087073380e-01
4.703451728202297510e-01 5.300000000000000266e-01
4.833479330589248724e-01 5.420000000000000373e-01
4.962364620465890552e-01 5.540000000000000480e-01
5.090000000000000080e-01 5.662298638477349932e-01
5.220000000000000195e-01 5.783119687608065940e-01
5.364454463235204251e-01 5.889999999999999680e-01
5.514999999999999902e-01 5.989581595394775082e-01
5.665000000000000036e-01 6.089219641739459510e-01
5.815000000000000169e-01 6.188327566578186723e-01
5.965000000000000302e-01 6.287268514162941413e-01
6.115000000000000435e-01 6.387615255766149192e-01
6.264999999999999458e-01 6.488256709460886729e-01
6.414999999999999591e-01 6.585239744722479749e-01
6.560000000000000275e-01 6.693238520228567134e-01
6.700000000000000400e-01 6.804314770982662353e-01
6.840000000000000524e-01 6.912890808541969356e-01
6.979999999999999538e-01 7.020590496396429403e-01
7.121234282925311687e-01 7.129999999999999671e-01
7.262176660367588577e-01 7.239999999999999769e-01
7.401992751254302672e-01 7.349999999999999867e-01
7.540000000000000036e-01 7.462412743197313070e-01
7.609784044068036435e-01 7.644999999999999574e-01
7.640196900955185111e-01 7.860000000000000320e-01
7.689057233560619986e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007977649308298e-01
7.984999999999999876e-01 8.266328267520318684e-01
8.195000000000000062e-01 8.307009743346798203e-01
8.345000000000000195e-01 8.405958735236213064e-01
8.465000000000000302e-01 8.536135955675984155e-01
8.585000000000000409e-01 8.667036440584164891e-01
8.706439997551695953e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477594125821643e-01
8.954371188352973077e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174629042850004357e-01
9.208011490944165711e-01 9.294999999999999929e-01
9.339984720810091678e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536420872759319e-01
9.602381263558649183e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483313786774699e-01
9.871090217593512239e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x20.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549973590637238e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662155357429783e-02
4.232139611978080057e-02 3.300000000000000155e-02
5.601393410284075114e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515238592510681e-02
8.350000000000000477e-02 6.665762569996422360e-02
9.700000000000000289e-02 7.814173712423312657e-02
1.109747605752774285e-01 8.949999999999999623e-02
1.248316538086901156e-01 1.005000000000000060e-01
1.388141588058516840e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913186755854060e-01
1.670000000000000095e-01 1.331182808378236493e-01
1.813226091096430126e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964638015049295e-01
2.099999999999999922e-01 1.650105572704780310e-01
2.240000000000000047e-01 1.760214603763181618e-01
2.383889664236851225e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977247353798752827e-01
2.667570561616292024e-01 2.084999999999999909e-01
2.810000000000000275e-01 2.191387643213194569e-01
2.973920454520366796e-01 2.280000000000000082e-01
3.140000000000000013e-01 2.360938669276120006e-01
3.310000000000000164e-01 2.440320827792885894e-01
3.484999999999999765e-01 2.519569479829383840e-01
3.654999999999999916e-01 2.595720440006446528e-01
3.830000000000000071e-01 2.673831908317563788e-01
4.001340878834327430e-01 2.750000000000000222e-01
4.179999999999999827e-01 2.824729018269569458e-01
4.405000000000000027e-01 2.845171703456637058e-01
4.655000000000000249e-01 2.845171703456637058e-01
4.904999999999999916e-01 2.845171703456637058e-01
5.154999999999999583e-01 2.845171703456637058e-01
5.388396672211298588e-01 2.864999999999999769e-01
5.568194660381646788e-01 2.934999999999999831e-01
5.748790910837313639e-01 3.004999999999999893e-01
5.929999999999999716e-01 3.072158456447782182e-01
6.115000000000000435e-01 3.138098353453321887e-01
6.300000000000000044e-01 3.202357072008651939e-01
6.474999999999999645e-01 3.279383374363799009e-01
6.620000000000000329e-01 3.384508412231194141e-01
6.770000000000000462e-01 3.484903086563373997e-01
6.926869054525264247e-01 3.574999999999999845e-01
7.085000000000000187e-01 3.665069795350810455e-01
7.245000000000000329e-01 3.757804740498458251e-01
7.403058091191238033e-01 3.850000000000000089e-01
7.564999999999999503e-01 3.938623199948355635e-01
7.794999999999999707e-01 3.959965813501376553e-01
7.980874649999258885e-01 4.020000000000000240e-01
8.045505368226222309e-01 4.204999999999999849e-01
8.051158534502025343e-01 4.450000000000000067e-01
8.058376468774638424e-01 4.694999999999999729e-01
8.097241936989291178e-01 4.904999999999999916e-01
8.229999999999999538e-01 5.022201470473486307e-01
8.324047894969568429e-01 5.180000000000000160e-01
8.401929328316050105e-01 5.350000000000000311e-01
8.479999999999999760e-01 5.520650561618376528e-01
8.559999999999999831e-01 5.694748864126141230e-01
8.621568768379791470e-01 5.879999999999999671e-01
8.621568768379791470e-01 6.129999999999999893e-01
8.621568768379791470e-01 6.380000000000000115e-01
8.621568768379791470e-01 6.630000000000000338e-01
8.680424993533494282e-01 6.820000000000000506e-01
8.759804845202968648e-01 6.995000000000000107e-01
8.836435484451635736e-01 7.165000000000000258e-01
8.914806923833933361e-01 7.339999999999999858e-01
8.987399700010677561e-01 7.514999999999999458e-01
8.988211381964792412e-01 7.764999999999999680e-01
8.988211381964792412e-01 8.014999999999999902e-01
9.018464816631689418e-01 8.235000000000000098e-01
9.100576645951272692e-01 8.399999999999999689e-01
9.184999999999999831e-01 8.566336784251585845e-01
9.270000000000000462e-01 8.732864594738164454e-01
9.352586430390149586e-01 8.900000000000000133e-01
9.434885232417310474e-01 9.070000000000000284e-01
9.519645511304480889e-01 9.234999999999999876e-01
9.607133592774420583e-01 9.395000000000000018e-01
9.695371976552173976e-01 9.555000000000000160e-01
9.789118137608716630e-01 9.715000000000000302e-01
9.889999999999999902e-01 9.862620157761630146e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x21.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.323307902415032759e-02 1.200000000000000025e-02
2.699999999999999969e-02 2.325446952936490938e-02
4.033553689881059362e-02 3.500000000000000333e-02
5.249999999999999806e-02 4.797300270977612746e-02
6.402064781961128159e-02 6.099999999999999867e-02
7.538926635215167926e-02 7.499999999999999722e-02
8.637596566960940858e-02 8.899999999999999578e-02
9.733390433625185856e-02 1.029999999999999943e-01
1.082707610525459191e-01 1.170000000000000068e-01
1.190808967787279904e-01 1.310000000000000053e-01
1.300000000000000044e-01 1.454125806618429273e-01
1.363719767654585358e-01 1.640000000000000069e-01
1.363719767654585358e-01 1.890000000000000013e-01
1.363719767654585358e-01 2.139999999999999958e-01
1.428071148439908900e-01 2.325000000000000122e-01
1.519999999999999962e-01 2.483614761048515140e-01
1.617421508637148786e-01 2.635000000000000120e-01
1.718181330095556736e-01 2.785000000000000253e-01
1.817567110237079397e-01 2.934999999999999831e-01
1.910000000000000031e-01 3.092455374117448197e-01
2.012449944551595316e-01 3.240000000000000102e-01
2.157398855934366533e-01 3.345000000000000195e-01
2.282872903385410879e-01 3.469999999999999751e-01
2.394999999999999907e-01 3.609001571309384260e-01
2.501344076859549626e-01 3.750000000000000000e-01
2.607834519022887432e-01 3.895000000000000129e-01
2.726945252051159452e-01 4.025000000000000244e-01
2.864999999999999769e-01 4.139788681740777521e-01
2.973037611138266145e-01 4.279999999999999916e-01
3.079884155412513369e-01 4.425000000000000044e-01
3.185000000000000053e-01 4.568334019743870988e-01
3.290000000000000147e-01 4.711157895353092484e-01
3.386266693856565535e-01 4.864999999999999880e-01
3.392817775808263936e-01 5.110000000000000098e-01
3.392817775808263936e-01 5.360000000000000320e-01
3.392817775808263936e-01 5.610000000000000542e-01
3.392817775808263936e-01 5.859999999999999654e-01
3.494999999999999774e-01 6.007543988881373087e-01
3.604166084435453943e-01 6.149999999999999911e-01
3.708939930203360991e-01 6.294999999999999485e-01
3.814445835221358938e-01 6.440000000000000169e-01
3.909075054653283199e-01 6.594999999999999751e-01
3.910967887014965561e-01 6.840000000000000524e-01
3.910967887014965561e-01 7.089999999999999636e-01
3.910967887014965561e-01 7.339999999999999858e-01
3.932640044977200322e-01 7.570000000000000062e-01
4.035000000000000253e-01 7.717373264761898666e-01
4.130987474881794852e-01 7.870000000000000329e-01
4.223897864310428019e-01 8.030000000000000471e-01
4.354999999999999982e-01 8.148030060565164545e-01
4.540000000000000147e-01 8.212328107306215985e-01
4.724999999999999756e-01 8.275161741175174335e-01
4.909999999999999920e-01 8.343509494918408542e-01
5.090000000000000080e-01 8.413525356918556408e-01
5.274999999999999689e-01 8.477006013975818544e-01
5.520000000000000462e-01 8.480137271258263443e-01
5.769999999999999574e-01 8.480137271258263443e-01
6.019999999999999796e-01 8.480137271258263443e-01
6.270000000000000018e-01 8.480137271258263443e-01
6.520000000000000240e-01 8.480158454309663085e-01
6.712263796667459204e-01 8.539999999999999813e-01
6.885000000000000009e-01 8.618447922136517336e-01
7.055000000000000160e-01 8.695758264632689194e-01
7.229853704031172779e-01 8.774999999999999467e-01
7.399999999999999911e-01 8.851754709734818150e-01
7.574999999999999512e-01 8.929500218455365124e-01
7.814999999999999725e-01 8.939119399622206252e-01
8.000000000000000444e-01 9.004315423465049095e-01
8.225000000000000089e-01 9.028985837780720836e-01
8.401786542756193299e-01 9.100000000000000311e-01
8.572934566333177964e-01 9.180000000000000382e-01
8.741769381584320042e-01 9.260000000000000453e-01
8.910000000000000142e-01 9.344426351480955573e-01
9.070000000000000284e-01 9.430720115715568452e-01
9.230000000000000426e-01 9.520977638989245317e-01
9.389999999999999458e-01 9.613149211544678163e-01
9.548011097991669915e-01 9.705000000000000293e-01
9.704796822376542398e-01 9.799999999999999822e-01
9.855000000000000426e-01 9.895346666985711526e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x22.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.299999999999999940e-02 1.237701497400859468e-02
2.640597514973266544e-02 2.400000000000000050e-02
3.899999999999999994e-02 3.617838720153494780e-02
5.001312356611178206e-02 5.000000000000000278e-02
6.082727423290001934e-02 6.450000000000000178e-02
7.114795871842245767e-02 7.900000000000000078e-02
8.150000000000000300e-02 9.379020035881892314e-02
9.178287034150529877e-02 1.084999999999999992e-01
1.019999999999999934e-01 1.231686410879648946e-01
1.123218272322064754e-01 1.380000000000000115e-01
1.221360768398146168e-01 1.529999999999999971e-01
1.227010314414761355e-01 1.774999999999999911e-01
1.227010314414761355e-01 2.025000000000000133e-01
1.245385819688126922e-01 2.255000000000000060e-01
1.316031077150370543e-01 2.434999999999999942e-01
1.390747856037824193e-01 2.610000000000000098e-01
1.466455945229119540e-01 2.785000000000000253e-01
1.540782039834773520e-01 2.959999999999999853e-01
1.615000000000000047e-01 3.135707547607911594e-01
1.643099123026290909e-01 3.360000000000000209e-01
1.643099123026290909e-01 3.609999999999999876e-01
1.643099123026290909e-01 3.860000000000000098e-01
1.654493426292834579e-01 4.099999999999999756e-01
1.733730285839622520e-01 4.269999999999999907e-01
1.814999999999999947e-01 4.435773213127110481e-01
1.890430336818831325e-01 4.610000000000000209e-01
1.962633142701043221e-01 4.789999999999999813e-01
2.064999999999999891e-01 4.935120860312517399e-01
2.184999999999999998e-01 5.065751827539942687e-01
2.255570766720245146e-01 5.244999999999999662e-01
2.321065425372432489e-01 5.430000000000000382e-01
2.381065519781379591e-01 5.620000000000000551e-01
2.440135192064710745e-01 5.809999999999999609e-01
2.456324371472907719e-01 6.045000000000000373e-01
2.456324371472907719e-01 6.294999999999999485e-01
2.456324371472907719e-01 6.544999999999999707e-01
2.496252110743604480e-01 6.754999999999999893e-01
2.551589581300647280e-01 6.949999999999999512e-01
2.606031694854895608e-01 7.145000000000000240e-01
2.662452914858926545e-01 7.339999999999999858e-01
2.741365618257211589e-01 7.510000000000000009e-01
2.939289250435171974e-01 7.564999999999999503e-01
3.147213602088015927e-01 7.604999999999999538e-01
3.360000000000000209e-01 7.644075709606912294e-01
3.569999999999999840e-01 7.681946354532048771e-01
3.780000000000000027e-01 7.722295736798316934e-01
3.990000000000000213e-01 7.764999831839568545e-01
4.192042549774728233e-01 7.810000000000000275e-01
4.425000000000000044e-01 7.826747534773899062e-01
4.675000000000000266e-01 7.826747534773899062e-01
4.924999999999999933e-01 7.826747534773899062e-01
5.174999999999999600e-01 7.826747534773899062e-01
5.404999999999999805e-01 7.845144238851788909e-01
5.610000000000000542e-01 7.890374192320759317e-01
5.815000000000000169e-01 7.936845488566171003e-01
6.019999999999999796e-01 7.984670612024293845e-01
6.219999999999999973e-01 8.031941127337854924e-01
6.414999999999999591e-01 8.086474508274461570e-01
6.578750229404486394e-01 8.175000000000000044e-01
6.729767547326173105e-01 8.275000000000000133e-01
6.879999999999999449e-01 8.371015913994408475e-01
7.035000000000000142e-01 8.469816521621144068e-01
7.185000000000000275e-01 8.565242579130707412e-01
7.339999999999999858e-01 8.662755070253347345e-01
7.495000000000000551e-01 8.759948385154708861e-01
7.684999999999999609e-01 8.818639956195146734e-01
7.904733844239832941e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916274832145785201e-01
8.295000000000000151e-01 8.959293426610034361e-01
8.457521500162976658e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132174282180838265e-01
8.781687844794876519e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310049714283916700e-01
9.097947037565251582e-01 9.405000000000000027e-01
9.251288416342682286e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596658772248330971e-01
9.559999999999999609e-01 9.694855770672274886e-01
9.709999999999999742e-01 9.792553765616549555e-01
9.859999999999999876e-01 9.893305085286997480e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x23.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.248505049652289846e-02 1.299999999999999940e-02
2.390629814105809520e-02 2.649999999999999925e-02
3.364071196647863693e-02 4.150000000000000216e-02
4.173666899850898837e-02 5.850000000000000339e-02
4.987850817177495732e-02 7.549999999999999767e-02
5.828848600310970740e-02 9.199999999999999845e-02
6.700000000000000400e-02 1.084010346470169195e-01
7.549999999999999767e-02 1.246228585090647656e-01
8.400000000000000522e-02 1.411941841201666548e-01
9.021117431206700232e-02 1.600000000000000033e-01
9.021117431206700232e-02 1.849999999999999978e-01
9.021117431206700232e-02 2.099999999999999922e-01
9.414516584500361163e-02 2.310000000000000109e-01
1.021801226240702104e-01 2.479999999999999982e-01
1.114336610786955534e-01 2.640000000000000124e-01
1.206285822577341793e-01 2.795000000000000262e-01
1.292713369261421219e-01 2.959999999999999853e-01
1.372248329903885955e-01 3.130000000000000004e-01
1.405933276859319681e-01 3.345000000000000195e-01
1.405933276859319681e-01 3.594999999999999862e-01
1.405933276859319681e-01 3.845000000000000084e-01
1.413783274401270440e-01 4.089999999999999747e-01
1.488297712149485308e-01 4.264999999999999902e-01
1.565000000000000002e-01 4.439430974970545174e-01
1.640948443800510081e-01 4.610000000000000209e-01
1.716835935897034482e-01 4.784999999999999809e-01
1.737291826674848827e-01 5.014999999999999458e-01
1.737291826674848827e-01 5.264999999999999680e-01
1.737291826674848827e-01 5.514999999999999902e-01
1.737291826674848827e-01 5.765000000000000124e-01
1.779999999999999916e-01 5.974168441673742835e-01
1.859393612719197342e-01 6.145000000000000462e-01
1.919565454161344664e-01 6.334999999999999520e-01
1.981673422829915987e-01 6.520000000000000240e-01
2.104999999999999927e-01 6.648458841644012685e-01
2.295000000000000095e-01 6.709839950833345057e-01
2.479999999999999982e-01 6.773507705226990971e-01
2.655000000000000138e-01 6.848327344274427464e-01
2.874999999999999778e-01 6.878370354239851103e-01
3.125000000000000000e-01 6.878370354239851103e-01
3.375000000000000222e-01 6.878370354239851103e-01
3.624999999999999889e-01 6.878370354239851103e-01
3.875000000000000111e-01 6.878370354239851103e-01
4.124999999999999778e-01 6.878370354239851103e-01
4.362892223060913510e-01 6.889999999999999458e-01
4.520000000000000129e-01 6.983531566656190348e-01
4.670000000000000262e-01 7.084812181238262507e-01
4.815982343180929548e-01 7.185000000000000275e-01
4.964999999999999969e-01 7.289837458678697368e-01
5.107570825202004672e-01 7.395000000000000462e-01
5.255847683853971386e-01 7.495000000000000551e-01
5.422763316051721905e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660031816865290333e-01
5.759999999999999565e-01 7.742620775866103644e-01
5.925317811565705695e-01 7.824999999999999734e-01
6.093831395542058660e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994758400564905276e-01
6.420000000000000151e-01 8.080605516289675050e-01
6.579312825999730219e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933659452039514e-01
6.879999999999999449e-01 8.370825625348545795e-01
7.035000000000000142e-01 8.469649591979873104e-01
7.185000000000000275e-01 8.565099523927331981e-01
7.339999999999999858e-01 8.662636596762606223e-01
7.495000000000000551e-01 8.759856087884619891e-01
7.684999999999999609e-01 8.818563835532596817e-01
7.904883654519500036e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210583211945373e-01
8.295000000000000151e-01 8.959232454494981956e-01
8.457620653625705920e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128921353890316e-01
8.781756615837027491e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018059480510422e-01
9.097989407878410706e-01 9.405000000000000027e-01
9.251321561195170462e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643102852644436e-01
9.559999999999999609e-01 9.694845057983493275e-01
9.709999999999999742e-01 9.792547216962086409e-01
9.859999999999999876e-01 9.893301874294997411e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x24.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.549999999999999989e-02 9.956027245809889042e-03
3.150000000000000022e-02 1.898593790929568870e-02
4.800000000000000100e-02 2.726578179436066687e-02
6.602113962854892770e-02 3.400000000000000244e-02
8.484043100297249118e-02 4.050000000000000128e-02
1.032754308166437957e-01 4.700000000000000011e-02
1.214999999999999969e-01 5.354495807348515907e-02
1.400000000000000133e-01 6.010138567520253300e-02
1.585000000000000020e-01 6.651692623932038695e-02
1.774016808032160275e-01 7.299999999999999545e-02
1.965000000000000080e-01 7.877710904816437321e-02
2.210000000000000020e-01 7.920893929037044201e-02
2.459999999999999964e-01 7.920893929037044201e-02
2.710000000000000187e-01 7.920893929037044201e-02
2.929999999999999827e-01 8.243580203300245046e-02
3.114999999999999991e-01 8.865925416171151208e-02
3.295000000000000151e-01 9.562705674191147864e-02
3.471907593274524695e-01 1.029999999999999943e-01
3.649999999999999911e-01 1.104756262582125143e-01
3.827973877978161910e-01 1.174999999999999933e-01
4.010000000000000231e-01 1.243393545082838308e-01
4.199999999999999845e-01 1.300942683777677744e-01
4.445000000000000062e-01 1.306478645114967641e-01
4.694999999999999729e-01 1.306478645114967641e-01
4.944999999999999951e-01 1.306478645114967641e-01
5.194999999999999618e-01 1.306478645114967641e-01
5.424999999999999822e-01 1.329120170638924403e-01
5.614999999999999991e-01 1.388149026402950847e-01
5.803509644692589342e-01 1.449999999999999900e-01
6.005000000000000338e-01 1.499768010997118151e-01
6.215000000000000524e-01 1.536385170134024758e-01
6.414999999999999591e-01 1.586525889074742457e-01
6.526840900232779852e-01 1.724999999999999867e-01
6.580000000000000293e-01 1.920267379881900049e-01
6.630000000000000338e-01 2.121867687068927366e-01
6.635040828687983616e-01 2.364999999999999880e-01
6.635040828687983616e-01 2.615000000000000102e-01
6.635040828687983616e-01 2.864999999999999769e-01
6.635040828687983616e-01 3.114999999999999991e-01
6.650486339970990146e-01 3.350000000000000200e-01
6.738903283084263229e-01 3.514999999999999791e-01
6.834399781170241717e-01 3.669999999999999929e-01
6.931071297427698896e-01 3.820000000000000062e-01
7.029999999999999583e-01 3.973989998273314006e-01
7.057226942272841752e-01 4.194999999999999840e-01
7.057226942272841752e-01 4.445000000000000062e-01
7.057226942272841752e-01 4.694999999999999729e-01
7.057226942272841752e-01 4.944999999999999951e-01
7.134280560815609018e-01 5.120000000000000107e-01
7.230513273062261215e-01 5.270000000000000240e-01
7.328212096496518058e-01 5.424999999999999822e-01
7.425000000000000488e-01 5.576283977671041558e-01
7.525123560880666584e-01 5.725000000000000089e-01
7.600649943218136251e-01 5.899999999999999689e-01
7.620183092347038167e-01 6.129999999999999893e-01
7.643421359220592404e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571205952404568507e-01
7.813483153395996972e-01 6.690000000000000391e-01
7.892601525028677401e-01 6.860000000000000542e-01
7.935358254154393221e-01 7.065000000000000169e-01
7.975209747697638019e-01 7.275000000000000355e-01
8.016696289866830361e-01 7.485000000000000542e-01
8.047847494956772429e-01 7.704999999999999627e-01
8.065958842474635349e-01 7.934999999999999831e-01
8.132092667410871778e-01 8.120000000000000551e-01
8.287895796527050551e-01 8.215000000000000080e-01
8.408409181221296880e-01 8.345000000000000195e-01
8.521792910186395398e-01 8.479999999999999760e-01
8.635969560566042480e-01 8.615000000000000435e-01
8.751761270486889677e-01 8.750000000000000000e-01
8.869670135100350405e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733286259296e-01
9.104999999999999760e-01 9.147675260358931748e-01
9.229271298124031020e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233395900e-01
9.482948752597062381e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437895272e-01
9.739999999999999769e-01 9.760702198486858050e-01
9.875000000000000444e-01 9.879356088421570314e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x25.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.473433751169288784e-02 1.050000000000000065e-02
2.999999999999999889e-02 2.010019126020042013e-02
4.599052155497472538e-02 2.949999999999999845e-02
6.250000000000000000e-02 3.752208502414633440e-02
8.000000000000000167e-02 4.549835419644933376e-02
9.700000000000000289e-02 5.307473784375452835e-02
1.145000000000000046e-01 6.089958968856141325e-02
1.315000000000000058e-01 6.887302220406064934e-02
1.482431964461547458e-01 7.699999999999999900e-02
1.650000000000000078e-01 8.513770864557317075e-02
1.819999999999999951e-01 9.334183485029962091e-02
2.010000000000000120e-01 9.912909395261272627e-02
2.260000000000000064e-01 9.913697499548226877e-02
2.510000000000000009e-01 9.913697499548226877e-02
2.760000000000000231e-01 9.913697499548226877e-02
2.964999999999999858e-01 1.038914088682593856e-01
3.145000000000000018e-01 1.109870151512199477e-01
3.318536895702945411e-01 1.184999999999999942e-01
3.489999999999999769e-01 1.260641232334929751e-01
3.664999999999999925e-01 1.335981017402979310e-01
3.840000000000000080e-01 1.410505373788287498e-01
4.015000000000000235e-01 1.486954485853586028e-01
4.199999999999999845e-01 1.554394127113793711e-01
4.344999999999999973e-01 1.655882429089098606e-01
4.520000000000000129e-01 1.730709146028137635e-01
4.714999999999999747e-01 1.785029829893899078e-01
4.919354610885723900e-01 1.834999999999999964e-01
5.120000000000000107e-01 1.880067152108397810e-01
5.324999999999999734e-01 1.925567416978958002e-01
5.574999999999999956e-01 1.925567416978958002e-01
5.825000000000000178e-01 1.925567416978958002e-01
6.075000000000000400e-01 1.925567416978958002e-01
6.324999999999999512e-01 1.925567416978958002e-01
6.564960934822038352e-01 1.940000000000000058e-01
6.770000000000000462e-01 1.981609388717356923e-01
6.986935811932953877e-01 2.015000000000000124e-01
7.199999999999999734e-01 2.051675310395970064e-01
7.407863815408252117e-01 2.094999999999999918e-01
7.590851244237984963e-01 2.159999999999999976e-01
7.614575685911847414e-01 2.389999999999999902e-01
7.625274032699903559e-01 2.625000000000000111e-01
7.635491824311434472e-01 2.864999999999999769e-01
7.651455214223275014e-01 3.099999999999999978e-01
7.729145510940521602e-01 3.275000000000000133e-01
7.845572799835424105e-01 3.405000000000000249e-01
7.905855903123595319e-01 3.594999999999999862e-01
7.959580073191552252e-01 3.795000000000000040e-01
8.013951327666297697e-01 3.990000000000000213e-01
8.045617112068917942e-01 4.204999999999999849e-01
8.051245453510520456e-01 4.450000000000000067e-01
8.058442114101972420e-01 4.694999999999999729e-01
8.097265129124805449e-01 4.904999999999999916e-01
8.229999999999999538e-01 5.022197514078103886e-01
8.324049853713668679e-01 5.180000000000000160e-01
8.401931157109407966e-01 5.350000000000000311e-01
8.479999999999999760e-01 5.520646807910866150e-01
8.559999999999999831e-01 5.694745382405044243e-01
8.621570275849937959e-01 5.879999999999999671e-01
8.621570275849937959e-01 6.129999999999999893e-01
8.621570275849937959e-01 6.380000000000000115e-01
8.621570275849937959e-01 6.630000000000000338e-01
8.680426442803572673e-01 6.820000000000000506e-01
8.759806218428937141e-01 6.995000000000000107e-01
8.836436777877870741e-01 7.165000000000000258e-01
8.914808146213449858e-01 7.339999999999999858e-01
8.987400844133544009e-01 7.514999999999999458e-01
8.988212522493000955e-01 7.764999999999999680e-01
8.988212522493000955e-01 8.014999999999999902e-01
9.018465898610154019e-01 8.235000000000000098e-01
9.100577663077117352e-01 8.399999999999999689e-01
9.184999999999999831e-01 8.566334891047160394e-01
9.270000000000000462e-01 8.732862783908913462e-01
9.352587293461648299e-01 8.900000000000000133e-01
9.434886026368676237e-01 9.070000000000000284e-01
9.519646208486661765e-01 9.234999999999999876e-01
9.607134159639777460e-01 9.395000000000000018e-01
9.695372407662544711e-01 9.555000000000000160e-01
9.789118430494692102e-01 9.715000000000000302e-01
9.889999999999999902e-01 9.862619952767058829e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x26.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.473458405306408980e-02 1.050000000000000065e-02
2.999999999999999889e-02 2.009987791768876042e-02
4.599148502917636827e-02 2.949999999999999845e-02
6.250000000000000000e-02 3.752123513197624938e-02
8.000000000000000167e-02 4.549712985634805917e-02
9.700000000000000289e-02 5.307319247187965855e-02
1.145000000000000046e-01 6.089775695279215501e-02
1.315000000000000058e-01 6.887087823608992188e-02
1.482482673356876890e-01 7.699999999999999900e-02
1.650000000000000078e-01 8.513489580165446713e-02
1.819999999999999951e-01 9.333861637529061728e-02
2.010000000000000120e-01 9.912563974297504410e-02
2.260000000000000064e-01 9.913352182510520860e-02
2.510000000000000009e-01 9.913352182510520860e-02
2.760000000000000231e-01 9.913352182510520860e-02
2.964999999999999858e-01 1.038878723772157647e-01
3.145000000000000018e-01 1.109833847041732657e-01
3.318619151121330879e-01 1.184999999999999942e-01
3.489999999999999769e-01 1.260605628117377475e-01
3.664999999999999925e-01 1.335945463688117951e-01
3.840000000000000080e-01 1.410466376787612719e-01
4.015000000000000235e-01 1.486920675472094000e-01
4.199999999999999845e-01 1.554328906289669521e-01
4.346714064018595836e-01 1.655000000000000082e-01
4.525000000000000133e-01 1.725313086228510706e-01
4.724999999999999756e-01 1.776267314873019587e-01
4.929999999999999938e-01 1.821827498221495201e-01
5.140000000000000124e-01 1.864434458231529201e-01
5.350000000000000311e-01 1.901858809537913531e-01
5.600000000000000533e-01 1.901858809537913531e-01
5.849999999999999645e-01 1.901858809537913531e-01
6.099999999999999867e-01 1.901858809537913531e-01
6.350000000000000089e-01 1.901858809537913531e-01
6.584536849983765316e-01 1.920000000000000040e-01
6.794999999999999929e-01 1.956589535537436864e-01
7.015000000000000124e-01 1.986827644748448418e-01
7.232993039812987135e-01 2.020000000000000129e-01
7.445000000000000506e-01 2.055807279158795853e-01
7.674999999999999600e-01 2.078833005689644797e-01
7.884999999999999787e-01 2.116387214176698728e-01
8.041880699210954830e-01 2.210000000000000020e-01
8.052151371894815668e-01 2.449999999999999956e-01
8.054991752685159989e-01 2.700000000000000178e-01
8.058395602342671715e-01 2.944999999999999840e-01
8.067539262746079576e-01 3.185000000000000053e-01
8.173317641345799744e-01 3.330000000000000182e-01
8.265000000000000124e-01 3.488073925452884194e-01
8.335000000000000187e-01 3.665763032797907384e-01
8.405000000000000249e-01 3.845139541678576078e-01
8.473214523391169317e-01 4.030000000000000249e-01
8.475843941721356023e-01 4.274999999999999911e-01
8.475843941721356023e-01 4.525000000000000133e-01
8.475843941721356023e-01 4.774999999999999800e-01
8.486580158476495495e-01 5.014999999999999458e-01
8.555409746181517061e-01 5.194999999999999618e-01
8.625455335927212364e-01 5.374999999999999778e-01
8.695474832519631825e-01 5.554999999999999938e-01
8.765135768786892490e-01 5.735000000000000098e-01
8.800511294154641506e-01 5.949999999999999734e-01
8.800511294154641506e-01 6.199999999999999956e-01
8.800511294154641506e-01 6.450000000000000178e-01
8.804999999999999494e-01 6.698024706387696314e-01
8.874999999999999556e-01 6.876851829915812120e-01
8.948155947442789637e-01 7.055000000000000160e-01
9.020328173628143764e-01 7.229999999999999760e-01
9.094999999999999751e-01 7.407740450404878274e-01
9.133584256484760244e-01 7.620000000000000107e-01
9.133584256484760244e-01 7.870000000000000329e-01
9.133584256484760244e-01 8.120000000000000551e-01
9.191914348795424683e-01 8.309999999999999609e-01
9.271699498213578083e-01 8.479999999999999760e-01
9.353233872262800563e-01 8.649999999999999911e-01
9.433474059569839643e-01 8.820000000000000062e-01
9.509999999999999565e-01 8.994402376542095512e-01
9.585000000000000187e-01 9.169439128692548069e-01
9.660120207993776464e-01 9.340000000000000524e-01
9.737660633775003793e-01 9.515000000000000124e-01
9.815289243592232316e-01 9.685000000000000275e-01
9.903712884365168945e-01 9.849999999999999867e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x27.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.227394128819772612e-02 1.299999999999999940e-02
2.350000000000000006e-02 2.656858350981563047e-02
3.319531106606849608e-02 4.200000000000000261e-02
4.109114841267198781e-02 5.899999999999999689e-02
4.908018787581368281e-02 7.599999999999999811e-02
5.750000000000000250e-02 9.288804558004312706e-02
6.600000000000000311e-02 1.092684359883797640e-01
7.449999999999999678e-02 1.259037952537733762e-01
8.275397650281891837e-02 1.424999999999999878e-01
8.815121622854744932e-02 1.620000000000000051e-01
8.815121622854744932e-02 1.869999999999999996e-01
8.815121622854744932e-02 2.119999999999999940e-01
9.249999999999999889e-02 2.325275628303371533e-01
1.003683656219415271e-01 2.500000000000000000e-01
1.090444796668474103e-01 2.660000000000000142e-01
1.179999999999999938e-01 2.821946002562923939e-01
1.263267350344414730e-01 2.989999999999999880e-01
1.337892075049720575e-01 3.165000000000000036e-01
1.355227654986360109e-01 3.395000000000000240e-01
1.355227654986360109e-01 3.644999999999999907e-01
1.355227654986360109e-01 3.895000000000000129e-01
1.375000000000000111e-01 4.125984764335027810e-01
1.444999999999999896e-01 4.308715342320963981e-01
1.513975785971492516e-01 4.490000000000000102e-01
1.583195761507090182e-01 4.670000000000000262e-01
1.642465110118013771e-01 4.859999999999999876e-01
1.643904662200472433e-01 5.110000000000000098e-01
1.643904662200472433e-01 5.360000000000000320e-01
1.643904662200472433e-01 5.610000000000000542e-01
1.643904662200472433e-01 5.859999999999999654e-01
1.710000000000000131e-01 6.044677037375459916e-01
1.779999999999999916e-01 6.221881230005430474e-01
1.852359898499617019e-01 6.400000000000000133e-01
1.906471771788912639e-01 6.594999999999999751e-01
1.907335015943851242e-01 6.844999999999999973e-01
1.907335015943851242e-01 7.095000000000000195e-01
1.907335015943851242e-01 7.345000000000000417e-01
1.916236714339683012e-01 7.584999999999999520e-01
1.956775010574122453e-01 7.794999999999999707e-01
2.004291001690775564e-01 8.000000000000000444e-01
2.124999999999999944e-01 8.125176923887439395e-01
2.340000000000000135e-01 8.162581993172015604e-01
2.560000000000000053e-01 8.192762380944690337e-01
2.785000000000000253e-01 8.219380729521632567e-01
3.034999999999999920e-01 8.219380729521632567e-01
3.285000000000000142e-01 8.219380729521632567e-01
3.534999999999999809e-01 8.219380729521632567e-01
3.785000000000000031e-01 8.219380729521632567e-01
4.035000000000000253e-01 8.219380729521632567e-01
4.284999999999999920e-01 8.219380729521632567e-01
4.491498358080799336e-01 8.259999999999999565e-01
4.680000000000000271e-01 8.321731214255997378e-01
4.864999999999999880e-01 8.386331371956343705e-01
5.050000000000000044e-01 8.453788690165031650e-01
5.234999999999999654e-01 8.519479126691246185e-01
5.470000000000000417e-01 8.531156858647146457e-01
5.719999999999999529e-01 8.531156858647146457e-01
5.969999999999999751e-01 8.531156858647146457e-01
6.219999999999999973e-01 8.531156858647146457e-01
6.470000000000000195e-01 8.531156858647146457e-01
6.680000000000000382e-01 8.573456314270605505e-01
6.854999999999999982e-01 8.647537920112225995e-01
7.029999999999999583e-01 8.721938438230153468e-01
7.205000000000000293e-01 8.796446919829079558e-01
7.379999999999999893e-01 8.871126614049065218e-01
7.556210644081402528e-01 8.944999999999999618e-01
7.790180177639056680e-01 8.960000000000000187e-01
7.984999999999999876e-01 9.017967832799860251e-01
8.209999999999999520e-01 9.044653580630284129e-01
8.389999999999999680e-01 9.111226927660983632e-01
8.563122666732478905e-01 9.190000000000000391e-01
8.735000000000000542e-01 9.269293260302015058e-01
8.900141349298638094e-01 9.350000000000000533e-01
9.064999999999999725e-01 9.436810049977177872e-01
9.224999999999999867e-01 9.525279573185335691e-01
9.385000000000000009e-01 9.615717010085425009e-01
9.545000000000000151e-01 9.706985475459012358e-01
9.701028557715064560e-01 9.799999999999999822e-01
9.855000000000000426e-01 9.896501045201194779e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x3.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565887e-01
2.099999999999999922e-01 1.650114436184828559e-01
2.240000000000000047e-01 1.760253673797579355e-01
2.383789654338148434e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316633844e-01
2.667364768554185139e-01 2.084999999999999909e-01
2.807851544796615140e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905572376122e-01
3.094362899531438171e-01 2.409999999999999920e-01
3.239445997904781271e-01 2.515000000000000013e-01
3.384960778879103072e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948854797211e-01
3.674999999999999933e-01 2.829028551136755776e-01
3.820000000000000062e-01 2.933753182678053295e-01
3.965000000000000191e-01 3.038444182739025168e-01
4.109999999999999765e-01 3.143292923753284729e-01
4.254285531320012859e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989269543640078e-01
4.535000000000000142e-01 3.467383911537946228e-01
4.677069518605398435e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840901692351343e-01
4.962324271943286957e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897313407938182706e-01
5.248072392608053027e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.112403761714343298e-01
5.530000000000000471e-01 4.223489352475001124e-01
5.669999999999999485e-01 4.334101125039419022e-01
5.809999999999999609e-01 4.441180922814806920e-01
5.955000000000000293e-01 4.548726727270728243e-01
6.099048813536003255e-01 4.655000000000000249e-01
6.244071101104191612e-01 4.759999999999999787e-01
6.390000000000000124e-01 4.860784283479059886e-01
6.530146294905556648e-01 4.969999999999999973e-01
6.665648044391124794e-01 5.084999999999999520e-01
6.805620467159207987e-01 5.194999999999999618e-01
6.949693131487882924e-01 5.304999999999999716e-01
7.089596047585942085e-01 5.414999999999999813e-01
7.227863598381014665e-01 5.524999999999999911e-01
7.366761331108068189e-01 5.635000000000000009e-01
7.506699389499027486e-01 5.745000000000000107e-01
7.604308507150310259e-01 5.899999999999999689e-01
7.624156989679473639e-01 6.129999999999999893e-01
7.646783140511720367e-01 6.354999999999999538e-01
7.682728343128453208e-01 6.570000000000000284e-01
7.820000000000000284e-01 6.684816272282378957e-01
7.944999999999999840e-01 6.806030220312323520e-01
8.084999999999999964e-01 6.916262138966773332e-01
8.266174477987071612e-01 6.985000000000000098e-01
8.375000000000000222e-01 7.128136944881712234e-01
8.475000000000000311e-01 7.275644270462917618e-01
8.575986093175773650e-01 7.425000000000000488e-01
8.636631027347416723e-01 7.614999999999999547e-01
8.636631027347416723e-01 7.864999999999999769e-01
8.636631027347416723e-01 8.114999999999999991e-01
8.720671485525426370e-01 8.279999999999999583e-01
8.821312365732917327e-01 8.429999999999999716e-01
8.920000000000000151e-01 8.581887761864516184e-01
9.017841458281388167e-01 8.735000000000000542e-01
9.114999999999999769e-01 8.887933848277121962e-01
9.211730259184471858e-01 9.040000000000000258e-01
9.312767875872975942e-01 9.190000000000000391e-01
9.419999999999999485e-01 9.334182784362349272e-01
9.529999999999999583e-01 9.474851046861118009e-01
9.639999999999999680e-01 9.613827495648930022e-01
9.755000000000000338e-01 9.749773166609242425e-01
9.875039460436582095e-01 9.875000000000000444e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x4.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565887e-01
2.099999999999999922e-01 1.650114436184829392e-01
2.240000000000000047e-01 1.760253673797579910e-01
2.383789654338147601e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316635509e-01
2.667364768554181809e-01 2.084999999999999909e-01
2.807851544796492460e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905573272905e-01
3.094362899528986244e-01 2.409999999999999920e-01
3.239445997900995966e-01 2.515000000000000013e-01
3.384960778873899456e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948859586158e-01
3.674999999999999933e-01 2.829028551142631631e-01
3.820000000000000062e-01 2.933753182685089334e-01
3.965000000000000191e-01 3.038444182747230826e-01
4.109999999999999765e-01 3.143292923762944224e-01
4.254285531287425037e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989270629666902e-01
4.535000000000000142e-01 3.467383915240987990e-01
4.677069510081246495e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840910889301211e-01
4.962324256019806645e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897313422752892720e-01
5.248072364564817516e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.112412368578481359e-01
5.530000000000000471e-01 4.223520045923692678e-01
5.669999999999999485e-01 4.334153676983448222e-01
5.809999999999999609e-01 4.441254892076895722e-01
5.955000000000000293e-01 4.548822299675507330e-01
6.098890160264183180e-01 4.655000000000000249e-01
6.243879586940345172e-01 4.759999999999999787e-01
6.390000000000000124e-01 4.860990585669268671e-01
6.530000000000000249e-01 4.972112414297830685e-01
6.640535663345683570e-01 5.110000000000000098e-01
6.737747610326474401e-01 5.264999999999999680e-01
6.834579708189043590e-01 5.420000000000000373e-01
6.930126445040822869e-01 5.570000000000000506e-01
7.029999999999999583e-01 5.723339169363508283e-01
7.089640065077311704e-01 5.915000000000000258e-01
7.089640065077311704e-01 6.165000000000000480e-01
7.089640065077311704e-01 6.414999999999999591e-01
7.089801175832035618e-01 6.664999999999999813e-01
7.169883598686658255e-01 6.834999999999999964e-01
7.264662510663485451e-01 6.989999999999999547e-01
7.359677025186824872e-01 7.145000000000000240e-01
7.455000000000000515e-01 7.299359134715813768e-01
7.550507689396478428e-01 7.449999999999999956e-01
7.609795355861023181e-01 7.644999999999999574e-01
7.640203866171334512e-01 7.860000000000000320e-01
7.689060056816995337e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007816770513568e-01
7.984999999999999876e-01 8.266328137817490207e-01
8.195000000000000062e-01 8.307009603172869072e-01
8.345000000000000195e-01 8.405958606155594648e-01
8.465000000000000302e-01 8.536135838327986169e-01
8.585000000000000409e-01 8.667036336671037899e-01
8.706440082975651640e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477519218373621e-01
8.954371248645286441e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174628994750867461e-01
9.208011531599924471e-01 9.294999999999999929e-01
9.339984753132516415e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536399069611143e-01
9.602381280094783866e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483305313064077e-01
9.871090222113788615e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.323307957377838767e-02 1.200000000000000025e-02
2.699999999999999969e-02 2.325446856076008109e-02
4.033553887556232814e-02 3.500000000000000333e-02
5.249999999999999806e-02 4.797299881965112756e-02
6.402065294652191374e-02 6.099999999999999867e-02
7.538927274200192541e-02 7.499999999999999722e-02
8.637597342770039766e-02 8.899999999999999578e-02
9.733391347065389887e-02 1.029999999999999943e-01
1.082707716802068787e-01 1.170000000000000068e-01
1.190809087318331905e-01 1.310000000000000053e-01
1.300000000000000044e-01 1.454125637283351646e-01
1.363719912749235263e-01 1.640000000000000069e-01
1.363719912749235263e-01 1.890000000000000013e-01
1.363719912749235263e-01 2.139999999999999958e-01
1.428071325992048002e-01 2.325000000000000122e-01
1.519999999999999962e-01 2.483614384883160164e-01
1.617421808744401168e-01 2.635000000000000120e-01
1.718181704216333316e-01 2.785000000000000253e-01
1.817567550853900482e-01 2.934999999999999831e-01
1.910000000000000031e-01 3.092454572078954245e-01
2.012451568125745160e-01 3.240000000000000102e-01
2.157454939774038072e-01 3.345000000000000195e-01
2.283041771628059602e-01 3.469999999999999751e-01
2.394999999999999907e-01 3.608627087125579336e-01
2.501760996469571396e-01 3.750000000000000000e-01
2.608398565014622972e-01 3.895000000000000129e-01
2.727942361411814232e-01 4.025000000000000244e-01
2.892320986903023639e-01 4.109999999999999765e-01
3.054999999999999938e-01 4.197082754976194097e-01
3.215736556417127523e-01 4.284999999999999920e-01
3.380000000000000226e-01 4.374616198665775002e-01
3.539999999999999813e-01 4.461675064474449059e-01
3.699999999999999956e-01 4.550013536784555113e-01
3.860496274681515794e-01 4.640000000000000235e-01
4.020000000000000240e-01 4.730691504514227264e-01
4.174999999999999822e-01 4.826491450355001600e-01
4.306825999410542893e-01 4.944999999999999951e-01
4.445000000000000062e-01 5.056457360691566372e-01
4.578412150836523864e-01 5.174999999999999600e-01
4.707678487043527871e-01 5.294999999999999707e-01
4.838059706558155981e-01 5.414999999999999813e-01
4.966971135232883805e-01 5.534999999999999920e-01
5.094999999999999529e-01 5.658235750363694860e-01
5.223694275825739863e-01 5.779999999999999583e-01
5.364999999999999769e-01 5.889940277707226279e-01
5.514999999999999902e-01 5.989242452573010356e-01
5.665000000000000036e-01 6.088944287674438183e-01
5.815000000000000169e-01 6.188110310102501455e-01
5.965000000000000302e-01 6.287105841168988407e-01
6.115000000000000435e-01 6.387507181730223138e-01
6.264999999999999458e-01 6.488205093304524329e-01
6.414999999999999591e-01 6.585232690426396918e-01
6.560000000000000275e-01 6.693238142547258684e-01
6.700000000000000400e-01 6.804314611653208278e-01
6.840000000000000524e-01 6.912890675991029132e-01
6.979999999999999538e-01 7.020590388956985395e-01
7.121234389074484472e-01 7.129999999999999671e-01
7.262176733823809682e-01 7.239999999999999769e-01
7.401992791873098776e-01 7.349999999999999867e-01
7.540000000000000036e-01 7.462412736497121557e-01
7.609784044070274645e-01 7.644999999999999574e-01
7.640196900956562898e-01 7.860000000000000320e-01
7.689057233561178428e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007977649276102e-01
7.984999999999999876e-01 8.266328267520293149e-01
8.195000000000000062e-01 8.307009743346771558e-01
8.345000000000000195e-01 8.405958735236189749e-01
8.465000000000000302e-01 8.536135955675960840e-01
8.585000000000000409e-01 8.667036440584143797e-01
8.706439997551711496e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477594125807210e-01
8.954371188352984179e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174629042849994365e-01
9.208011490944173483e-01 9.294999999999999929e-01
9.339984720810097230e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536420872754878e-01
9.602381263558652513e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483313786772479e-01
9.871090217593513350e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x6.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311209228e-01
1.813225959583181779e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568570050e-01
2.099999999999999922e-01 1.650114436184954569e-01
2.240000000000000047e-01 1.760253673798135576e-01
2.383789654336723740e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096318268092e-01
2.667364768551254151e-01 2.084999999999999909e-01
2.807851544671992050e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432906480427534e-01
3.094362897047953087e-01 2.409999999999999920e-01
3.239445994069637402e-01 2.515000000000000013e-01
3.384960773606334183e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500953707147954e-01
3.674999999999999933e-01 2.829028557088721363e-01
3.820000000000000062e-01 2.933753189801949213e-01
3.965000000000000191e-01 3.038444191046271170e-01
4.109999999999999765e-01 3.143292933530369981e-01
4.254285498342021410e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359990368571685315e-01
4.535000000000000142e-01 3.467387658909507064e-01
4.677060892522587610e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682850208739192333e-01
4.962308158053903573e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897328399997460613e-01
5.248044015197311785e-01 4.005000000000000226e-01
5.380000000000000338e-01 4.121174132915507160e-01
5.483185250097599717e-01 4.269999999999999907e-01
5.583995043710479056e-01 4.420000000000000040e-01
5.685000000000000053e-01 4.569297721253565148e-01
5.785181202416084245e-01 4.714999999999999747e-01
5.887684242859420047e-01 4.864999999999999880e-01
5.906313558087963322e-01 5.094999999999999529e-01
5.906313558087963322e-01 5.344999999999999751e-01
5.906313558087963322e-01 5.594999999999999973e-01
5.906313558087963322e-01 5.845000000000000195e-01
5.999999999999999778e-01 6.002686984705667417e-01
6.100027678974644374e-01 6.149999999999999911e-01
6.203235760032954627e-01 6.300000000000000044e-01
6.304999999999999494e-01 6.446681501092840216e-01
6.420154654493417379e-01 6.580000000000000293e-01
6.560000000000000275e-01 6.692804668416478808e-01
6.700000000000000400e-01 6.804132306701271560e-01
6.840000000000000524e-01 6.912739012920475767e-01
6.979999999999999538e-01 7.020467458570374131e-01
7.121355826416760904e-01 7.129999999999999671e-01
7.262260768652049059e-01 7.239999999999999769e-01
7.402039259309528552e-01 7.349999999999999867e-01
7.540000000000000036e-01 7.462405071480283647e-01
7.609784046630867493e-01 7.644999999999999574e-01
7.640196902533252787e-01 7.860000000000000320e-01
7.689057234200259439e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007977612859676e-01
7.984999999999999876e-01 8.266328267490934412e-01
8.195000000000000062e-01 8.307009743315042494e-01
8.345000000000000195e-01 8.405958735206970900e-01
8.465000000000000302e-01 8.536135955649399865e-01
8.585000000000000409e-01 8.667036440560623722e-01
8.706439997571049361e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477594108850774e-01
8.954371188366631040e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174629042839107518e-01
9.208011490953376121e-01 9.294999999999999929e-01
9.339984720817413599e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536420867818826e-01
9.602381263562395075e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483313784855124e-01
9.871090217594535865e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x7.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949464989057e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192758473503e-02
4.232139524038386336e-02 3.300000000000000155e-02
5.601393247681381998e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442435086833e-02
8.350000000000000477e-02 6.665762874239730684e-02
9.700000000000000289e-02 7.814174117769648320e-02
1.109747542097100359e-01 8.949999999999999623e-02
1.248316460641127890e-01 1.005000000000000060e-01
1.388141494940173248e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268135587012e-01
1.670000000000000095e-01 1.331182898332326225e-01
1.813225959552302036e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959644067714e-01
2.099999999999999922e-01 1.650114438266251649e-01
2.240000000000000047e-01 1.760253682972771627e-01
2.383789630855855379e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362123262983440e-01
2.667364720234978726e-01 2.084999999999999909e-01
2.807849489438569157e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304447884966106530e-01
3.094321934369737570e-01 2.409999999999999920e-01
3.239382737276430002e-01 2.515000000000000013e-01
3.384873804829231503e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724580994734897010e-01
3.674999999999999933e-01 2.829126736748847626e-01
3.820000000000000062e-01 2.933870700744504179e-01
3.965000000000000191e-01 3.038581221419299205e-01
4.109999999999999765e-01 3.143454215096990190e-01
4.253742749597176354e-01 3.250000000000000111e-01
4.379319107208037298e-01 3.375000000000000222e-01
4.475000000000000089e-01 3.529622203409077952e-01
4.566259437359635465e-01 3.684999999999999942e-01
4.658921131706428853e-01 3.845000000000000084e-01
4.749999999999999778e-01 4.004681371243968280e-01
4.768224078984050207e-01 4.234999999999999876e-01
4.768224078984050207e-01 4.485000000000000098e-01
4.768224078984050207e-01 4.734999999999999765e-01
4.774186425509310272e-01 4.979999999999999982e-01
4.863572661299093713e-01 5.140000000000000124e-01
4.954999999999999960e-01 5.299857934273825011e-01
5.044999999999999485e-01 5.455776629380636455e-01
5.136145119625182831e-01 5.614999999999999991e-01
5.231448647541091512e-01 5.769999999999999574e-01
5.364999999999999769e-01 5.889927794567400010e-01
5.514999999999999902e-01 5.989232373585119396e-01
5.665000000000000036e-01 6.088936104625302104e-01
5.815000000000000169e-01 6.188103853788263775e-01
5.965000000000000302e-01 6.287101006968650596e-01
6.115000000000000435e-01 6.387503970071461978e-01
6.264999999999999458e-01 6.488203559424888800e-01
6.414999999999999591e-01 6.585232480811892275e-01
6.560000000000000275e-01 6.693238131325297546e-01
6.700000000000000400e-01 6.804314606919101838e-01
6.840000000000000524e-01 6.912890672052580676e-01
6.979999999999999538e-01 7.020590385764668984e-01
7.121234392228459331e-01 7.129999999999999671e-01
7.262176736006390465e-01 7.239999999999999769e-01
7.401992793079992250e-01 7.349999999999999867e-01
7.540000000000000036e-01 7.462412736298043026e-01
7.609784044070341258e-01 7.644999999999999574e-01
7.640196900956603976e-01 7.860000000000000320e-01
7.689057233561195082e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007977649274991e-01
7.984999999999999876e-01 8.266328267520292039e-01
8.195000000000000062e-01 8.307009743346770447e-01
8.345000000000000195e-01 8.405958735236188639e-01
8.465000000000000302e-01 8.536135955675959730e-01
8.585000000000000409e-01 8.667036440584142687e-01
8.706439997551712606e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477594125804989e-01
8.954371188352985289e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174629042849994365e-01
9.208011490944174593e-01 9.294999999999999929e-01
9.339984720810098340e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536420872754878e-01
9.602381263558652513e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483313786772479e-01
9.871090217593513350e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x8.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565887e-01
2.099999999999999922e-01 1.650114436184828559e-01
2.240000000000000047e-01 1.760253673797579355e-01
2.383789654338148434e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316632734e-01
2.667364768554186250e-01 2.084999999999999909e-01
2.807851544796637899e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905572214030e-01
3.094362899531881705e-01 2.409999999999999920e-01
3.239445997905466279e-01 2.515000000000000013e-01
3.384960778880046761e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948853929572e-01
3.674999999999999933e-01 2.829028551135692737e-01
3.820000000000000062e-01 2.933753182676781535e-01
3.965000000000000191e-01 3.038444182737544685e-01
4.109999999999999765e-01 3.143292923751542234e-01
4.254285531325887604e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989269347819496e-01
4.535000000000000142e-01 3.467383910870258656e-01
4.677069520142367876e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840900034071718e-01
4.962324274814409741e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897313405266977226e-01
5.248072397664463873e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.112402210366202238e-01
5.530000000000000471e-01 4.223483820163525526e-01
5.669999999999999485e-01 4.334091652876949086e-01
5.809999999999999609e-01 4.441167590337771198e-01
5.955000000000000293e-01 4.548709500977259346e-01
6.099077413249501811e-01 4.655000000000000249e-01
6.244105624991511672e-01 4.759999999999999787e-01
6.390000000000000124e-01 4.860747117651775251e-01
6.530660844511271268e-01 4.969999999999999973e-01
6.670000000000000373e-01 5.082478134298841210e-01
6.814999999999999947e-01 5.187492825776657268e-01
6.960997069808141369e-01 5.290000000000000258e-01
7.106213482002029513e-01 5.394999999999999796e-01
7.249999999999999778e-01 5.500985040779940993e-01
7.395000000000000462e-01 5.607427432886985530e-01
7.540000000000000036e-01 5.711358875853130845e-01
7.754999999999999671e-01 5.747456069213610075e-01
7.950000000000000400e-01 5.801478657553753582e-01
8.044481691340867879e-01 5.959999999999999742e-01
8.053670822538741003e-01 6.199999999999999956e-01
8.064116539305284936e-01 6.440000000000000169e-01
8.120000000000000551e-01 6.632449164995661839e-01
8.263100626234489710e-01 6.740000000000000435e-01
8.365000000000000213e-01 6.887061061011391372e-01
8.459135496743394045e-01 7.045000000000000151e-01
8.551524842086025702e-01 7.199999999999999734e-01
8.645000000000000462e-01 7.357282283064182637e-01
8.735746737919563021e-01 7.514999999999999458e-01
8.737639707326605443e-01 7.764999999999999680e-01
8.737639707326605443e-01 8.014999999999999902e-01
8.778211654705979639e-01 8.225000000000000089e-01
8.874821505442376246e-01 8.379999999999999671e-01
8.968593478259837548e-01 8.535000000000000364e-01
9.061097681640319923e-01 8.689999999999999947e-01
9.154999999999999805e-01 8.848562932644832291e-01
9.246266604354268503e-01 9.004999999999999671e-01
9.340564125671538820e-01 9.160000000000000364e-01
9.441826268060207195e-01 9.310000000000000497e-01
9.545655722034914747e-01 9.455000000000000071e-01
9.650682763218469962e-01 9.599999999999999645e-01
9.759999999999999787e-01 9.740913484060365057e-01
9.877201612725058366e-01 9.875000000000000444e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> Shape Analysis/data/value/x9.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549943670895900e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662201740830029e-02
4.232139502918502022e-02 3.300000000000000155e-02
5.601393208630185000e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515491390594536e-02
8.350000000000000477e-02 6.665762947307814212e-02
9.700000000000000289e-02 7.814174215118967204e-02
1.109747526809344714e-01 8.949999999999999623e-02
1.248316442041496055e-01 1.005000000000000060e-01
1.388141472576565616e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913287680012812e-01
1.670000000000000095e-01 1.331182919935996745e-01
1.813225927960231687e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543965036887759990e-01
2.099999999999999922e-01 1.650116567764045583e-01
2.240000000000000047e-01 1.760263070166753208e-01
2.383765606965409234e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977389692296978585e-01
2.667315286820282072e-01 2.084999999999999909e-01
2.805626257382928257e-01 2.195000000000000007e-01
2.926458695091895823e-01 2.325000000000000122e-01
3.043082183465865564e-01 2.459999999999999964e-01
3.155626087708195970e-01 2.595000000000000084e-01
3.269283505819360891e-01 2.735000000000000209e-01
3.380000000000000226e-01 2.872138239545984351e-01
3.491167454185618579e-01 3.009999999999999898e-01
3.601634926264659642e-01 3.150000000000000022e-01
3.657255159621141671e-01 3.345000000000000195e-01
3.657255159621141671e-01 3.594999999999999862e-01
3.657255159621141671e-01 3.845000000000000084e-01
3.669999999999999929e-01 4.084762129236352846e-01
3.773800797802377982e-01 4.229999999999999871e-01
3.878286420453452843e-01 4.375000000000000000e-01
3.982425826116613998e-01 4.520000000000000129e-01
4.086118091756417714e-01 4.665000000000000258e-01
4.193258536815975268e-01 4.809999999999999831e-01
4.308718798387263238e-01 4.944999999999999951e-01
4.442548125148819138e-01 5.060000000000000053e-01
4.575000000000000178e-01 5.179943437154892472e-01
4.703386014067971743e-01 5.300000000000000266e-01
4.833388752929593801e-01 5.420000000000000373e-01
4.962249365678109703e-01 5.540000000000000480e-01
5.090000000000000080e-01 5.662434880516428182e-01
5.220000000000000195e-01 5.783280378044353132e-01
5.360000000000000320e-01 5.892460841028421825e-01
5.510000000000000453e-01 5.994543717832917507e-01
5.659999999999999476e-01 6.094746445078642605e-01
5.809999999999999609e-01 6.193988692757766978e-01
5.959999999999999742e-01 6.292772777604573875e-01
6.109999999999999876e-01 6.392530830573989187e-01
6.260000000000000009e-01 6.491798849303942465e-01
6.414999999999999591e-01 6.589374811891073325e-01
6.555011972452670088e-01 6.694999999999999840e-01
6.684999999999999831e-01 6.819464348046732072e-01
6.809437729554296270e-01 6.945000000000000062e-01
6.933649020189652790e-01 7.069999999999999618e-01
7.056513374664271643e-01 7.195000000000000284e-01
7.179999999999999716e-01 7.321527072612763476e-01
7.305000000000000382e-01 7.449280348776320393e-01
7.363025847908544197e-01 7.640000000000000124e-01
7.363025847908544197e-01 7.890000000000000346e-01
7.364107449843075859e-01 8.139999999999999458e-01
7.479999999999999982e-01 8.272367636288370241e-01
7.640000000000000124e-01 8.362746226976659480e-01
7.872566153516266096e-01 8.379999999999999671e-01
8.014154551448465780e-01 8.489999999999999769e-01
8.235715436045630833e-01 8.515000000000000346e-01
8.382476005615232539e-01 8.619999999999999885e-01
8.512402042867575069e-01 8.739999999999999991e-01
8.645000000000000462e-01 8.858490007453743154e-01
8.777052070322440835e-01 8.974999999999999645e-01
8.910000000000000142e-01 9.092147895183573247e-01
9.044999999999999707e-01 9.209028969989589974e-01
9.180000000000000382e-01 9.322419079884214366e-01
9.316175573717497826e-01 9.435000000000000053e-01
9.455000000000000071e-01 9.549001764891728028e-01
9.590092276362364165e-01 9.659999999999999698e-01
9.729999999999999760e-01 9.773252555382275775e-01
9.869999999999999885e-01 9.884529330911522305e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/ex1/ddp.txt <==
2.000000000000000000e+01 3.067016601562500000e+00 1.373976844917841333e-01 2.558949309338219846e-01 2.558949309338222067e-01 5.877708678992275004e-01
4.000000000000000000e+01 9.196043014526367188e+00 9.366532199207289189e-02 1.604306353551401276e-01 1.604306353551396835e-01 4.815234549423060839e-01
8.000000000000000000e+01 3.693008422851562500e+01 4.556080100391024512e-02 3.808802911420994253e-02 3.808802911420994253e-02 4.040621569730575291e-01
1.600000000000000000e+02 2.376377582550048828e+02 2.815172825870004836e-02 3.220308548105155211e-02 3.220308548105121904e-02 3.606428291053247470e-01
3.200000000000000000e+02 1.913391828536987305e+03 3.015796220366617764e-02 4.551191872363274937e-02 4.551191872363308244e-02 3.573650344156713010e-01
6.400000000000000000e+02 1.881959199905395508e+04 2.226402228173085529e-02 3.203195598743319161e-02 3.203195598743285855e-02 3.282894633431991949e-01
1.280000000000000000e+03 1.548581058979034424e+05 1.576114512824478009e-02 2.575294901002589398e-02 2.575294901002561643e-02 3.089633159503243354e-01


==> data/ex1/parametrisation.txt <==
0.000000000000000000e+00 -5.999999999999999778e-01 0.000000000000000000e+00 -4.000000000000000222e-01 0.000000000000000000e+00
5.000000000000000104e-03 -5.961910558726295495e-01 0.000000000000000000e+00 -3.934365012549398410e-01 0.000000000000000000e+00
1.666666666666666774e-03 -5.987303519575432054e-01 0.000000000000000000e+00 -3.978121670849800173e-01 0.000000000000000000e+00
3.333333333333333547e-03 -5.974607039150863219e-01 0.000000000000000000e+00 -3.956243341699599569e-01 0.000000000000000000e+00
5.000000000000000104e-03 -5.961910558726295495e-01 0.000000000000000000e+00 -3.934365012549398410e-01 0.000000000000000000e+00
1.000000000000000021e-02 -5.923821117452591212e-01 0.000000000000000000e+00 -3.868730025098797709e-01 0.000000000000000000e+00
6.666666666666667095e-03 -5.949214078301727771e-01 0.000000000000000000e+00 -3.912486683399197807e-01 0.000000000000000000e+00
8.333333333333333218e-03 -5.936517597877158936e-01 0.000000000000000000e+00 -3.890608354248997758e-01 0.000000000000000000e+00
1.000000000000000021e-02 -5.923821117452591212e-01 0.000000000000000000e+00 -3.868730025098797709e-01 0.000000000000000000e+00
1.500000000000000118e-02 -5.885731676178886929e-01 0.000000000000000000e+00 -3.803095037648197008e-01 0.000000000000000000e+00
1.166666666666666720e-02 -5.911124637028022377e-01 0.000000000000000000e+00 -3.846851695948597660e-01 0.000000000000000000e+00
1.333333333333333419e-02 -5.898428156603454653e-01 0.000000000000000000e+00 -3.824973366798397056e-01 0.000000000000000000e+00
1.500000000000000118e-02 -5.885731676178886929e-01 0.000000000000000000e+00 -3.803095037648197008e-01 0.000000000000000000e+00
2.000000000000000042e-02 -5.847642234905182645e-01 0.000000000000000000e+00 -3.737460050197595196e-01 0.000000000000000000e+00
1.666666666666666644e-02 -5.873035195754318094e-01 0.000000000000000000e+00 -3.781216708497995294e-01 0.000000000000000000e+00
1.833333333333333343e-02 -5.860338715329750370e-01 0.000000000000000000e+00 -3.759338379347795245e-01 0.000000000000000000e+00
2.000000000000000042e-02 -5.847642234905182645e-01 0.000000000000000000e+00 -3.737460050197595196e-01 0.000000000000000000e+00
2.500000000000000139e-02 -5.809552793631478362e-01 0.000000000000000000e+00 -3.671825062746992829e-01 0.000000000000000000e+00
2.166666666666666741e-02 -5.834945754480613811e-01 0.000000000000000000e+00 -3.715581721047394592e-01 0.000000000000000000e+00
2.333333333333333440e-02 -5.822249274056046087e-01 0.000000000000000000e+00 -3.693703391897194543e-01 0.000000000000000000e+00
2.500000000000000139e-02 -5.809552793631478362e-01 0.000000000000000000e+00 -3.671825062746992829e-01 0.000000000000000000e+00
3.000000000000000236e-02 -5.771463352357774079e-01 0.000000000000000000e+00 -3.606190075296392683e-01 0.000000000000000000e+00
2.666666666666666838e-02 -5.796856313206909528e-01 0.000000000000000000e+00 -3.649946733596792781e-01 0.000000000000000000e+00
2.833333333333333537e-02 -5.784159832782341804e-01 0.000000000000000000e+00 -3.628068404446592732e-01 0.000000000000000000e+00
3.000000000000000236e-02 -5.771463352357774079e-01 0.000000000000000000e+00 -3.606190075296392683e-01 0.000000000000000000e+00
3.500000000000000333e-02 -5.733373911084069796e-01 0.000000000000000000e+00 -3.540555087845790316e-01 0.000000000000000000e+00
3.166666666666666935e-02 -5.758766871933205245e-01 0.000000000000000000e+00 -3.584311746146192079e-01 0.000000000000000000e+00
3.333333333333333287e-02 -5.746070391508637520e-01 0.000000000000000000e+00 -3.562433416995992030e-01 0.000000000000000000e+00
3.500000000000000333e-02 -5.733373911084069796e-01 0.000000000000000000e+00 -3.540555087845790316e-01 0.000000000000000000e+00
4.000000000000000083e-02 -5.695284469810365513e-01 0.000000000000000000e+00 -3.474920100395189615e-01 0.000000000000000000e+00
3.666666666666666685e-02 -5.720677430659500962e-01 0.000000000000000000e+00 -3.518676758695590268e-01 0.000000000000000000e+00
3.833333333333333731e-02 -5.707980950234933237e-01 0.000000000000000000e+00 -3.496798429545390219e-01 0.000000000000000000e+00
4.000000000000000083e-02 -5.695284469810365513e-01 0.000000000000000000e+00 -3.474920100395189615e-01 0.000000000000000000e+00
4.500000000000000527e-02 -5.657195028536661230e-01 0.000000000000000000e+00 -3.409285112944587803e-01 0.000000000000000000e+00
4.166666666666667129e-02 -5.682587989385796678e-01 0.000000000000000000e+00 -3.453041771244989566e-01 0.000000000000000000e+00
4.333333333333333481e-02 -5.669891508961228954e-01 0.000000000000000000e+00 -3.431163442094789517e-01 0.000000000000000000e+00
4.500000000000000527e-02 -5.657195028536661230e-01 0.000000000000000000e+00 -3.409285112944587803e-01 0.000000000000000000e+00
5.000000000000000278e-02 -5.619105587262955837e-01 0.000000000000000000e+00 -3.343650125493987102e-01 0.000000000000000000e+00
4.666666666666666879e-02 -5.644498548112092395e-01 0.000000000000000000e+00 -3.387406783794387755e-01 0.000000000000000000e+00
4.833333333333333925e-02 -5.631802067687524671e-01 0.000000000000000000e+00 -3.365528454644187706e-01 0.000000000000000000e+00
5.000000000000000278e-02 -5.619105587262955837e-01 0.000000000000000000e+00 -3.343650125493987102e-01 0.000000000000000000e+00
5.500000000000000028e-02 -5.581016145989251553e-01 0.000000000000000000e+00 -3.278311910368821858e-01 -3.390325227237937908e-04
5.166666666666667324e-02 -5.606409106838388112e-01 0.000000000000000000e+00 -3.321771796343787053e-01 0.000000000000000000e+00
5.333333333333333676e-02 -5.593712626413820388e-01 0.000000000000000000e+00 -3.299895239914827361e-01 -1.226009939300950325e-05
5.500000000000000028e-02 -5.581016145989251553e-01 0.000000000000000000e+00 -3.278311910368821858e-01 -3.390325227237937908e-04
6.000000000000000472e-02 -5.542986906223190680e-01 -1.226589587720502137e-04 -3.237753975092099168e-01 -5.004160183501252072e-03
5.666666666666667074e-02 -5.568319665564683829e-01 0.000000000000000000e+00 -3.258721731162607105e-01 -1.284562024232128400e-03
5.833333333333333426e-02 -5.555624089503906626e-01 -7.861134390134327170e-06 -3.244654630771348081e-01 -2.937664474979595139e-03
6.000000000000000472e-02 -5.542986906223190680e-01 -1.226589587720502137e-04 -3.237753975092099168e-01 -5.004160183501252072e-03
6.500000000000000222e-02 -5.508836315687275498e-01 -1.667599964219454141e-03 -3.236168798055655271e-01 -1.155868606883470387e-02
6.166666666666666824e-02 -5.530629089564049750e-01 -4.081708439682529940e-04 -3.236168798055655271e-01 -7.183020238794658556e-03
6.333333333333333870e-02 -5.519001439001530729e-01 -9.123636667295752147e-04 -3.236168798055655271e-01 -9.370853153814681646e-03
6.500000000000000222e-02 -5.508836315687275498e-01 -1.667599964219454141e-03 -3.236168798055655271e-01 -1.155868606883470387e-02
7.000000000000000666e-02 -5.492322026672470381e-01 -5.028015120295464824e-03 -3.241765222473396157e-01 -1.800822774072368543e-02
6.666666666666666574e-02 -5.500898615103767542e-01 -2.654191141205896991e-03 -3.236168798055655271e-01 -1.374651898385478854e-02
6.833333333333334314e-02 -5.495482516869085732e-01 -3.799816202238472627e-03 -3.236168798055655271e-01 -1.593435189887481077e-02
7.000000000000000666e-02 -5.492322026672470381e-01 -5.028015120295464824e-03 -3.241765222473396157e-01 -1.800822774072368543e-02
7.500000000000001110e-02 -5.495069887100013650e-01 -8.759912897812851748e-03 -3.294172107619978140e-01 -2.189252971039120158e-02
7.166666666666667018e-02 -5.490941049543394126e-01 -6.289330776187881424e-03 -3.257403178476444006e-01 -1.952222189392034332e-02
7.333333333333333370e-02 -5.491209781893412467e-01 -7.556664781724246362e-03 -3.275777013677962368e-01 -2.070888753961438317e-02
7.500000000000001110e-02 -5.495069887100013650e-01 -8.759912897812851748e-03 -3.294172107619978140e-01 -2.189252971039120158e-02
8.000000000000000167e-02 -5.522327694061339720e-01 -1.136130030261396640e-02 -3.328538745704764934e-01 -2.720627526080711747e-02
7.666666666666667462e-02 -5.502484594759724512e-01 -9.785519633525689709e-03 -3.310856560908514989e-01 -2.330226703844004085e-02
7.833333333333333814e-02 -5.511968436064228483e-01 -1.062760461410767673e-02 -3.323201864819311790e-01 -2.509633628385719850e-02
8.000000000000000167e-02 -5.522327694061339720e-01 -1.136130030261396640e-02 -3.328538745704764934e-01 -2.720627526080711747e-02
8.500000000000000611e-02 -5.551808824614498095e-01 -1.374571191305439324e-02 -3.303417020246445235e-01 -3.291581208784596230e-02
8.166666666666666519e-02 -5.532858365317843141e-01 -1.207053302328784175e-02 -3.327280544270561080e-01 -2.938418972926238118e-02
8.333333333333334259e-02 -5.542972343458294482e-01 -1.283718377989304278e-02 -3.318960826957229049e-01 -3.139073583045356303e-02
8.500000000000000611e-02 -5.551808824614498095e-01 -1.374571191305439324e-02 -3.303417020246445235e-01 -3.291581208784596230e-02
9.000000000000001055e-02 -5.559021483256040286e-01 -1.735549008253918501e-02 -3.260974172332317123e-01 -3.765112143122553018e-02
8.666666666666666963e-02 -5.557955262686850029e-01 -1.485063823227891072e-02 -3.285388805196775008e-01 -3.415503056051545638e-02
8.833333333333333315e-02 -5.560205579668888731e-01 -1.609459590675097265e-02 -3.269635782926303413e-01 -3.565947116022848140e-02
9.000000000000001055e-02 -5.559021483256040286e-01 -1.735549008253918501e-02 -3.260974172332317123e-01 -3.765112143122553018e-02
9.500000000000000111e-02 -5.532781920363137873e-01 -1.989338491810115420e-02 -3.278908427995418373e-01 -4.373570868610379692e-02
9.166666666666667407e-02 -5.553730450317085898e-01 -1.849845823047709809e-02 -3.259801482775855908e-01 -3.982450195291335759e-02
9.333333333333333759e-02 -5.544038865891629531e-01 -1.930659980355307545e-02 -3.267740798332175456e-01 -4.185523511523701889e-02
9.500000000000000111e-02 -5.532781920363137873e-01 -1.989338491810115420e-02 -3.278908427995418373e-01 -4.373570868610379692e-02
1.000000000000000056e-01 -5.513954844912403175e-01 -2.294798109724806301e-02 -3.317662372705261764e-01 -4.903027200412035658e-02
9.666666666666667851e-02 -5.522436017118792506e-01 -2.062057348520595496e-02 -3.291271876295899235e-01 -4.554048940942261731e-02
9.833333333333334203e-02 -5.515948352733121007e-01 -2.169849790992614894e-02 -3.304270933388224196e-01 -4.730019264869702450e-02
1.000000000000000056e-01 -5.513954844912403175e-01 -2.294798109724806301e-02 -3.317662372705261764e-01 -4.903027200412035658e-02
1.050000000000000100e-01 -5.531134140373722419e-01 -2.626325796961484146e-02 -3.359108770315737402e-01 -5.411935555985465662e-02
1.016666666666666691e-01 -5.516895192680036919e-01 -2.416659380638301949e-02 -3.331315152394934143e-01 -5.073982336809575167e-02
1.033333333333333465e-01 -5.523471331262621575e-01 -2.525123898500420891e-02 -3.345148724940117946e-01 -5.243478773714125435e-02
1.050000000000000100e-01 -5.531134140373722419e-01 -2.626325796961484146e-02 -3.359108770315737402e-01 -5.411935555985465662e-02
1.100000000000000006e-01 -5.556516239482169883e-01 -2.910179576653857195e-02 -3.401395879260903921e-01 -5.913904487763805423e-02
1.066666666666666735e-01 -5.539320003089943656e-01 -2.723367474665873422e-02 -3.373155916223870010e-01 -5.579666968801317434e-02
1.083333333333333370e-01 -5.547815912857172460e-01 -2.817713115034934171e-02 -3.387259838639675724e-01 -5.746921381601113876e-02
1.100000000000000006e-01 -5.556516239482169883e-01 -2.910179576653857195e-02 -3.401395879260903921e-01 -5.913904487763805423e-02
1.150000000000000050e-01 -5.583332211063327666e-01 -3.180660241467182792e-02 -3.443795545554494408e-01 -6.414925051843640980e-02
1.116666666666666780e-01 -5.565359842680416280e-01 -3.001277837674245358e-02 -3.415542945620213544e-01 -6.080794211459905618e-02
1.133333333333333415e-01 -5.574307525220262294e-01 -3.091354628712225661e-02 -3.429682102685304712e-01 -6.247750937017232387e-02
1.150000000000000050e-01 -5.583332211063327666e-01 -3.180660241467182792e-02 -3.443795545554494408e-01 -6.414925051843640980e-02
1.200000000000000094e-01 -5.610691210536185025e-01 -3.445664488711416146e-02 -3.485803664784331013e-01 -6.919227709898835565e-02
1.166666666666666685e-01 -5.592414065070093754e-01 -3.269384609497073130e-02 -3.457865774036747997e-01 -6.582462979294374794e-02
1.183333333333333459e-01 -5.601537822185714832e-01 -3.357678128986395227e-02 -3.471874852443586068e-01 -6.750512468249146580e-02
1.200000000000000094e-01 -5.610691210536185025e-01 -3.445664488711416146e-02 -3.485803664784331013e-01 -6.919227709898835565e-02
1.250000000000000000e-01 -5.638232672178129512e-01 -3.708775246509365270e-02 -3.526880632798874426e-01 -7.431127686160211854e-02
1.216666666666666730e-01 -5.619863958855004782e-01 -3.533449034945112394e-02 -3.499631079875324402e-01 -7.088774786271836992e-02
1.233333333333333365e-01 -5.629047134025410015e-01 -3.621124517207750804e-02 -3.513332925664160999e-01 -7.259337989099318156e-02
1.250000000000000000e-01 -5.638232672178129512e-01 -3.708775246509365270e-02 -3.526880632798874426e-01 -7.431127686160211854e-02
1.300000000000000044e-01 -5.665728865174528561e-01 -3.972358460098969479e-02 -3.566200209937510079e-01 -7.956598495122124692e-02
1.266666666666666774e-01 -5.647413024806202664e-01 -3.796480278818005483e-02 -3.540239329809291569e-01 -7.604390692326805368e-02
1.283333333333333548e-01 -5.656580871323785287e-01 -3.884316011764320231e-02 -3.553365023866476013e-01 -7.779424608949264686e-02
1.300000000000000044e-01 -5.665728865174528561e-01 -3.972358460098969479e-02 -3.566200209937510079e-01 -7.956598495122124692e-02
1.350000000000000089e-01 -5.692974594888126072e-01 -4.238526329151406230e-02 -3.601989489993530635e-01 -8.506505101186094542e-02
1.316666666666666818e-01 -5.674849388290142960e-01 -4.060685411297900588e-02 -3.578666648995023070e-01 -8.136383846540808096e-02
1.333333333333333315e-01 -5.683934291249823634e-01 -4.149378635929180936e-02 -3.590652718622857065e-01 -8.319402756029795065e-02
1.350000000000000089e-01 -5.692974594888126072e-01 -4.238526329151406230e-02 -3.601989489993530635e-01 -8.506505101186094542e-02
1.400000000000000133e-01 -5.719717116461049411e-01 -4.509740328422005146e-02 -3.627885836433072386e-01 -9.106951123100731627e-02
1.366666666666666863e-01 -5.701960123057366880e-01 -4.328225989385933031e-02 -3.612400849205376629e-01 -8.698892762046621374e-02
1.383333333333333359e-01 -5.710879024085797617e-01 -4.418588004215488058e-02 -3.621385335370693181e-01 -8.898295399853595189e-02
1.400000000000000133e-01 -5.719717116461049411e-01 -4.509740328422005146e-02 -3.627885836433072386e-01 -9.106951123100731627e-02
1.450000000000000178e-01 -5.745546648082942021e-01 -4.789635340006345721e-02 -3.625021436611485792e-01 -9.759043633237073079e-02
1.416666666666666630e-01 -5.728456954712053406e-01 -4.601834836574745374e-02 -3.629587194744181566e-01 -9.324413137941728325e-02
1.433333333333333404e-01 -5.737076438566408587e-01 -4.695056274504485344e-02 -3.628245901386243366e-01 -9.542724122999746150e-02
1.450000000000000178e-01 -5.745546648082942021e-01 -4.789635340006345721e-02 -3.625021436611485792e-01 -9.759043633237073079e-02
1.500000000000000222e-01 -5.769574766885569028e-01 -5.085020723990892749e-02 -3.608861189829395411e-01 -1.039490909078293751e-01
1.466666666666666674e-01 -5.753828301232016829e-01 -4.885868532125019897e-02 -3.619982902010943637e-01 -9.971894628231565971e-02
1.483333333333333448e-01 -5.761865603974547501e-01 -4.984149506189822221e-02 -3.613983881052387215e-01 -1.018229044255620497e-01
1.500000000000000222e-01 -5.769574766885569028e-01 -5.085020723990892749e-02 -3.608861189829395411e-01 -1.039490909078293751e-01
1.549999999999999989e-01 -5.788702810140341493e-01 -5.413109943155443304e-02 -3.619299288359953404e-01 -1.102224447162275106e-01
1.516666666666666718e-01 -5.776820479890144577e-01 -5.189261740539724554e-02 -3.606555782402618426e-01 -1.061224585515819913e-01
1.533333333333333492e-01 -5.783361490589394860e-01 -5.298040061006739632e-02 -3.609392730525980419e-01 -1.082794842082134973e-01
1.549999999999999989e-01 -5.788702810140341493e-01 -5.413109943155443304e-02 -3.619299288359953404e-01 -1.102224447162275106e-01
1.600000000000000033e-01 -5.788370229796677702e-01 -5.786464464463578206e-02 -3.661209931409385443e-01 -1.152691742972973138e-01
1.566666666666666763e-01 -5.791616510737400692e-01 -5.536239639757516845e-02 -3.632622795121105974e-01 -1.119565244108866181e-01
1.583333333333333537e-01 -5.791167101233780645e-01 -5.663015941011393523e-02 -3.646919934756748805e-01 -1.136125318616863500e-01
1.600000000000000033e-01 -5.788370229796677702e-01 -5.786464464463578206e-02 -3.661209931409385443e-01 -1.152691742972973138e-01
1.650000000000000078e-01 -5.769481132852762872e-01 -6.108848659934806163e-02 -3.701032636368216666e-01 -1.204826704538380922e-01
1.616666666666666807e-01 -5.781275390646569701e-01 -5.890600751500139898e-02 -3.675089680407743753e-01 -1.169602557104976043e-01
1.633333333333333304e-01 -5.773240997248110240e-01 -5.988211511586034180e-02 -3.688386342945533247e-01 -1.186975168775131206e-01
1.650000000000000078e-01 -5.769481132852762872e-01 -6.108848659934806163e-02 -3.701032636368216666e-01 -1.204826704538380922e-01
1.700000000000000122e-01 -5.780703453624056465e-01 -6.448993818594914162e-02 -3.735052796102977801e-01 -1.260923304681810797e-01
1.666666666666666852e-01 -5.768543271506395564e-01 -6.235356259694563308e-02 -3.713014425361734761e-01 -1.223130965230407458e-01
1.683333333333333348e-01 -5.772316479428875047e-01 -6.353927910933658552e-02 -3.724345256959083472e-01 -1.241845319439748713e-01
1.700000000000000122e-01 -5.780703453624056465e-01 -6.448993818594914162e-02 -3.735052796102977801e-01 -1.260923304681810797e-01
1.750000000000000167e-01 -5.808721885580018229e-01 -6.706989751854040838e-02 -3.763786736958085744e-01 -1.319914173940516799e-01
1.716666666666666896e-01 -5.790009092677922409e-01 -6.535356087997915009e-02 -3.745171257841263812e-01 -1.280320300593737748e-01
1.733333333333333393e-01 -5.799431016134332095e-01 -6.620460369100746034e-02 -3.754737123195330262e-01 -1.299995820750551034e-01
1.750000000000000167e-01 -5.808721885580018229e-01 -6.706989751854040838e-02 -3.763786736958085744e-01 -1.319914173940516799e-01
1.800000000000000211e-01 -5.834999664069890901e-01 -6.982512213669667123e-02 -3.788176445953923555e-01 -1.380837248239932813e-01
1.766666666666666663e-01 -5.817776896666023712e-01 -6.795981451982040233e-02 -3.772355007497295576e-01 -1.340044369765259757e-01
1.783333333333333437e-01 -5.826544740975420078e-01 -6.887802397225492590e-02 -3.780474755924224106e-01 -1.360359705396785301e-01
1.800000000000000211e-01 -5.834999664069890901e-01 -6.982512213669667123e-02 -3.788176445953923555e-01 -1.380837248239932813e-01
1.850000000000000255e-01 -5.858411808656316389e-01 -7.282765986470331188e-02 -3.809042175689549836e-01 -1.443059740390631729e-01
1.816666666666666707e-01 -5.843130130815550327e-01 -7.080021703792233057e-02 -3.795488133224304006e-01 -1.401457316135596709e-01
1.833333333333333481e-01 -5.850933280163692629e-01 -7.180170180077946607e-02 -3.802435536969399621e-01 -1.422202999400071777e-01
1.850000000000000255e-01 -5.858411808656316389e-01 -7.282765986470331188e-02 -3.809042175689549836e-01 -1.443059740390631729e-01
1.900000000000000022e-01 -5.878973745885650581e-01 -7.603254299262537930e-02 -3.827023188695130029e-01 -1.506178813774111946e-01
1.866666666666666752e-01 -5.865572038204571736e-01 -7.387608561186347067e-02 -3.815329532043850169e-01 -1.464014972537721337e-01
1.883333333333333526e-01 -5.872422638075265322e-01 -7.494500551486547868e-02 -3.821317226579118431e-01 -1.485057814623219896e-01
1.900000000000000022e-01 -5.878973745885650581e-01 -7.603254299262537930e-02 -3.827023188695130029e-01 -1.506178813774111946e-01
1.950000000000000067e-01 -5.896941765772805155e-01 -7.939009543693158200e-02 -3.842607922550900224e-01 -1.569933369981846849e-01
1.916666666666666796e-01 -5.885236350324264398e-01 -7.713695047759568102e-02 -3.832463818586456794e-01 -1.527369730196867781e-01
1.933333333333333570e-01 -5.891221854218651188e-01 -7.825662216375757485e-02 -3.837654137123951981e-01 -1.548623357097696218e-01
1.950000000000000067e-01 -5.896941765772805155e-01 -7.939009543693158200e-02 -3.842607922550900224e-01 -1.569933369981846849e-01
2.000000000000000111e-01 -5.912620527990261055e-01 -8.286071853023714573e-02 -3.856171729193010878e-01 -1.634149200002977531e-01
1.966666666666666841e-01 -5.902407482531103478e-01 -8.053604584930375287e-02 -3.847337833976173793e-01 -1.591294200358268074e-01
1.983333333333333337e-01 -5.907630143027770009e-01 -8.169327862465507184e-02 -3.851855522259535758e-01 -1.612700929674023842e-01
2.000000000000000111e-01 -5.912620527990261055e-01 -8.286071853023714573e-02 -3.856171729193010878e-01 -1.634149200002977531e-01
2.050000000000000155e-01 -5.926299333159257277e-01 -8.641509971317687389e-02 -3.868007036281430611e-01 -1.698706582192611170e-01
2.016666666666666885e-01 -5.917388997772852210e-01 -8.403739923196537620e-02 -3.860296376012978259e-01 -1.655635138626146974e-01
2.033333333333333381e-01 -5.921945456153583365e-01 -8.522245279611159741e-02 -3.864238642299425708e-01 -1.677155294145555309e-01
2.050000000000000155e-01 -5.926299333159257277e-01 -8.641509971317687389e-02 -3.868007036281430611e-01 -1.698706582192611170e-01
2.100000000000000200e-01 -5.938232657968770534e-01 -9.003194303636531670e-02 -3.878345265708920686e-01 -1.763520977061121264e-01
2.066666666666666929e-01 -5.930459581465433727e-01 -8.761463963953930456e-02 -3.871609457500194140e-01 -1.720286239142958251e-01
2.083333333333333426e-01 -5.934434682316940268e-01 -8.882044293871961538e-02 -3.875053252697231443e-01 -1.741891782527420218e-01
2.100000000000000200e-01 -5.938232657968770534e-01 -9.003194303636531670e-02 -3.878345265708920686e-01 -1.763520977061121264e-01
2.150000000000000244e-01 -5.948637540685279834e-01 -9.369576538601803728e-02 -3.887372410752579777e-01 -1.828531235718891812e-01
2.116666666666666696e-01 -5.941861088432073279e-01 -9.124862956186444163e-02 -3.881491882064079801e-01 -1.785171805401235545e-01
2.133333333333333470e-01 -5.945327130902019475e-01 -9.247004222764929060e-02 -3.884499068901601793e-01 -1.806842442896700873e-01
2.150000000000000244e-01 -5.948637540685279834e-01 -9.369576538601803728e-02 -3.887372410752579777e-01 -1.828531235718891812e-01
2.200000000000000011e-01 -5.957696951659668949e-01 -9.739521332531891895e-02 -3.895240124929056358e-01 -1.893692188011595057e-01
2.166666666666666741e-01 -5.951798692777101607e-01 -9.492542320018157453e-02 -3.890117141665635492e-01 -1.850236681863303145e-01
2.183333333333333515e-01 -5.954816603482199211e-01 -9.615867536604735810e-02 -3.892738174096265769e-01 -1.871957414599389469e-01
2.200000000000000011e-01 -5.957696951659668949e-01 -9.739521332531891895e-02 -3.895240124929056358e-01 -1.893692188011595057e-01
2.250000000000000056e-01 -5.965564774120155622e-01 -1.011218648355244193e-01 -3.902073700614578922e-01 -1.958969849973057065e-01
2.216666666666666785e-01 -5.960445099305305972e-01 -9.863475691393512601e-02 -3.897627338956581311e-01 -1.915439864333403908e-01
2.233333333333333559e-01 -5.963066111286950965e-01 -9.987705139570846047e-02 -3.899903910099173920e-01 -1.937199402824185124e-01
2.250000000000000056e-01 -5.965564774120155622e-01 -1.011218648355244193e-01 -3.902073700614578922e-01 -1.958969849973057065e-01
2.300000000000000100e-01 -5.972370723228950240e-01 -1.048693944976309828e-01 -3.907977890821697775e-01 -2.024338242005413735e-01
2.266666666666666829e-01 -5.967945613725300635e-01 -1.023689857716542639e-01 -3.904140358517125819e-01 -1.980750330854239016e-01
2.283333333333333603e-01 -5.970212912145150819e-01 -1.036182211512747531e-01 -3.906107333398761705e-01 -2.002540041477788024e-01
2.300000000000000100e-01 -5.972370723228950240e-01 -1.048693944976309828e-01 -3.907977890821697775e-01 -2.024338242005413735e-01
2.350000000000000144e-01 -5.978224649466591378e-01 -1.086329932326223630e-01 -3.913041221001147263e-01 -2.089777224844466819e-01
2.316666666666666874e-01 -5.974422887307373475e-01 -1.061223442809142575e-01 -3.909755125432544665e-01 -2.046144250722770064e-01
2.333333333333333370e-01 -5.976373044895137987e-01 -1.073769224683785994e-01 -3.911441972929706190e-01 -2.067957438668907855e-01
2.350000000000000144e-01 -5.978224649466591378e-01 -1.086329932326223630e-01 -3.913041221001147263e-01 -2.089777224844466819e-01
2.400000000000000189e-01 -5.983220118324866776e-01 -1.124089624290400408e-01 -3.917339229862963901e-01 -2.155270995236436560e-01
2.366666666666666918e-01 -5.979980979352660375e-01 -1.098904317987413476e-01 -3.914555519335782829e-01 -2.111603071925527986e-01
2.383333333333333415e-01 -5.981645148811606250e-01 -1.111491234145376011e-01 -3.915987388800298841e-01 -2.133434482423097467e-01
2.400000000000000189e-01 -5.983220118324866776e-01 -1.124089624290400408e-01 -3.917339229862963901e-01 -2.155270995236436560e-01
2.450000000000000233e-01 -5.987437321703508175e-01 -1.161944271208280866e-01 -3.920936939697592938e-01 -2.220807019386917824e-01
2.416666666666666685e-01 -5.984708704169497961e-01 -1.136698514669628318e-01 -3.918613330336754852e-01 -2.177112182552236042e-01
2.433333333333333459e-01 -5.986113587316554963e-01 -1.149317006878675801e-01 -3.919811872506472894e-01 -2.198957647050844288e-01
2.450000000000000233e-01 -5.987437321703508175e-01 -1.161944271208280866e-01 -3.920936939697592938e-01 -2.220807019386917824e-01
2.500000000000000000e-01 -5.990945423953401017e-01 -1.199871308584537222e-01 -3.923890764379145968e-01 -2.286375263202847785e-01
2.466666666666666730e-01 -5.988682341925115615e-01 -1.174579540655424081e-01 -3.921990522338089091e-01 -2.242659955909573899e-01
2.483333333333333504e-01 -5.989850970385820483e-01 -1.187222105529127658e-01 -3.922974523559612514e-01 -2.264516136600465135e-01
2.500000000000000000e-01 -5.990945423953401017e-01 -1.199871308584537222e-01 -3.923890764379145968e-01 -2.286375263202847785e-01
2.550000000000000044e-01 -5.993804447999129259e-01 -1.237852871639862490e-01 -3.926250001248789423e-01 -2.351967627727926113e-01
2.516666666666667052e-01 -5.991967820150875257e-01 -1.212526540625577243e-01 -3.924740988498349181e-01 -2.308237057523114255e-01
2.533333333333333548e-01 -5.992920182921546157e-01 -1.225187236528519213e-01 -3.925526866753888955e-01 -2.330101259886087905e-01
2.550000000000000044e-01 -5.993804447999129259e-01 -1.237852871639862490e-01 -3.926250001248789423e-01 -2.351967627727926113e-01
2.600000000000000089e-01 -5.996066794032602898e-01 -1.275874706211775067e-01 -3.928058010974062042e-01 -2.417577528990812186e-01
2.566666666666667096e-01 -5.994622467912718022e-01 -1.250522958509439619e-01 -3.926911929191914674e-01 -2.373835934313685281e-01
2.583333333333333592e-01 -5.995376016654081486e-01 -1.263197043924349505e-01 -3.927514126469948685e-01 -2.395705967565183725e-01
2.600000000000000089e-01 -5.996066794032602898e-01 -1.275874706211775067e-01 -3.928058010974062042e-01 -2.417577528990812186e-01
2.650000000000000133e-01 -5.997778466883547654e-01 -1.313925360635837536e-01 -3.929353160514241772e-01 -2.483199581156672886e-01
2.616666666666666585e-01 -5.996696429741305012e-01 -1.288555552784523550e-01 -3.928544945701160085e-01 -2.439450432703877125e-01
2.633333333333333637e-01 -5.997266487155441528e-01 -1.301239217903413792e-01 -3.928976241647957335e-01 -2.461324504524962653e-01
2.650000000000000133e-01 -5.997778466883547654e-01 -1.313925360635837536e-01 -3.929353160514241772e-01 -2.483199581156672886e-01
2.700000000000000178e-01 -5.998980072822986953e-01 -1.351995579240641843e-01 -3.930169584127377602e-01 -2.548829354684304938e-01
2.666666666666666630e-01 -5.998233810089280693e-01 -1.326613662991952269e-01 -3.929676917230323641e-01 -2.505075509426136771e-01
2.683333333333333681e-01 -5.998633901600752827e-01 -1.339303828218965375e-01 -3.929948682322281228e-01 -2.526952145588206022e-01
2.700000000000000178e-01 -5.998980072822986953e-01 -1.351995579240641843e-01 -3.930169584127377602e-01 -2.548829354684304938e-01
2.750000000000000222e-01 -5.999707633608748480e-01 -1.390077842235935834e-01 -3.930537803088801074e-01 -2.614463189686077604e-01
2.716666666666666674e-01 -5.999273604467680876e-01 -1.364688657226689195e-01 -3.930340710870953158e-01 -2.570707009950710664e-01
2.733333333333333726e-01 -5.999515729113468199e-01 -1.377382820281000120e-01 -3.930463112615139032e-01 -2.592584992273340161e-01
2.750000000000000222e-01 -5.999707633608748480e-01 -1.390077842235935834e-01 -3.930537803088801074e-01 -2.614463189686077604e-01
2.800000000000000266e-01 -5.999993255167946904e-01 -1.428166013116106414e-01 -3.906741352026207870e-01 -2.669776958921573629e-01
2.766666666666666718e-01 -5.999850461328276596e-01 -1.402773511545589991e-01 -3.930565761407334158e-01 -2.636341496898432224e-01
2.783333333333333770e-01 -5.999945314293753107e-01 -1.415469630265734635e-01 -3.924076616316458654e-01 -2.656692631678334582e-01
2.800000000000000266e-01 -5.999993255167946904e-01 -1.428166013116106414e-01 -3.906741352026207870e-01 -2.669776958921573629e-01
2.850000000000000311e-01 -5.988033715033789228e-01 -1.462864366410082662e-01 -3.843565292464030114e-01 -2.686592073837436034e-01
2.816666666666666763e-01 -5.999617942831371176e-01 -1.440845395914006344e-01 -3.886361192165865286e-01 -2.677656255417114606e-01
2.833333333333333259e-01 -5.995781385983700584e-01 -1.452878516619485749e-01 -3.865124190671700988e-01 -2.682883112118650271e-01
2.850000000000000311e-01 -5.988033715033789228e-01 -1.462864366410082662e-01 -3.843565292464030114e-01 -2.686592073837436034e-01
2.900000000000000355e-01 -5.954335450987557898e-01 -1.479873060627194259e-01 -3.778275535734959556e-01 -2.693168416628362039e-01
2.866666666666666807e-01 -5.977803448028506939e-01 -1.470336871256233968e-01 -3.821862126114261016e-01 -2.689346010576903478e-01
2.883333333333333304e-01 -5.966357425548299842e-01 -1.475805013842517166e-01 -3.800087492764389063e-01 -2.691468384645444023e-01
2.900000000000000355e-01 -5.954335450987557898e-01 -1.479873060627194259e-01 -3.778275535734959556e-01 -2.693168416628362039e-01
2.950000000000000400e-01 -5.917013998815621179e-01 -1.487319855551927639e-01 -3.712758181096632581e-01 -2.697085394165184558e-01
2.916666666666666852e-01 -5.942025468988407777e-01 -1.482972657552095452e-01 -3.756443897390808750e-01 -2.694595703817208587e-01
2.933333333333333348e-01 -5.929562397479887226e-01 -1.485390115836427161e-01 -3.734602594340951653e-01 -2.695867658292707691e-01
2.950000000000000400e-01 -5.917013998815621179e-01 -1.487319855551927639e-01 -3.712758181096632581e-01 -2.697085394165184558e-01
3.000000000000000444e-01 -5.879148681284228628e-01 -1.491410494680026066e-01 -3.647267437151031078e-01 -2.701401875231080330e-01
2.966666666666666896e-01 -5.904416572548519815e-01 -1.488900433270057277e-01 -3.690916138349362718e-01 -2.698344666452988649e-01
2.983333333333333393e-01 -5.891790688412054111e-01 -1.490236201950656536e-01 -3.669082763461040120e-01 -2.699745321089651040e-01
3.000000000000000444e-01 -5.879148681284228628e-01 -1.491410494680026066e-01 -3.647267437151031078e-01 -2.701401875231080330e-01
3.049999999999999933e-01 -5.841196816343547926e-01 -1.494644277031735580e-01 -3.582186369676006454e-01 -2.709672741835257304e-01
3.016666666666666941e-01 -5.866498538499765880e-01 -1.492494107292186289e-01 -3.625486442600691639e-01 -2.703458480166868183e-01
3.033333333333333437e-01 -5.853846145258108091e-01 -1.493551251209723207e-01 -3.603770927336046870e-01 -2.706114244471474195e-01
3.049999999999999933e-01 -5.841196816343547926e-01 -1.494644277031735580e-01 -3.582186369676006454e-01 -2.709672741835257304e-01
3.099999999999999978e-01 -5.803342446248552777e-01 -1.498830545764731625e-01 -3.522312737488818568e-01 -2.734264281897701987e-01
3.066666666666666985e-01 -5.828556644405907816e-01 -1.495838064330752282e-01 -3.560889197209065049e-01 -2.714653311890632970e-01
3.083333333333333481e-01 -5.815934099505533084e-01 -1.497204866573781934e-01 -3.540334954831757530e-01 -2.722081261611770109e-01
3.099999999999999978e-01 -5.803342446248552777e-01 -1.498830545764731625e-01 -3.522312737488818568e-01 -2.734264281897701987e-01
3.150000000000000022e-01 -5.766080738920942306e-01 -1.506553108619324288e-01 -3.529238912109400328e-01 -2.793696106437972282e-01
3.116666666666667029e-01 -5.790804007966863232e-01 -1.500823592430387265e-01 -3.513930170074491266e-01 -2.753898646427136998e-01
3.133333333333333526e-01 -5.778358500649962703e-01 -1.503329289692909854e-01 -3.517596803973820352e-01 -2.775338190695413876e-01
3.150000000000000022e-01 -5.766080738920942306e-01 -1.506553108619324288e-01 -3.529238912109400328e-01 -2.793696106437972282e-01
3.200000000000000067e-01 -5.732848892908124494e-01 -1.524355170293969219e-01 -3.586545487102993368e-01 -2.824188041056978071e-01
3.166666666666667074e-01 -5.754121240856534536e-01 -1.510799429679552663e-01 -3.546319806498052229e-01 -2.807260747789783184e-01
3.183333333333333570e-01 -5.742804312605431782e-01 -1.516526384661756321e-01 -3.565901952023023402e-01 -2.816965765170951208e-01
3.200000000000000067e-01 -5.732848892908124494e-01 -1.524355170293969219e-01 -3.586545487102993368e-01 -2.824188041056978071e-01
3.250000000000000111e-01 -5.723051040812168200e-01 -1.559575188839266435e-01 -3.650249617625230258e-01 -2.839941299276458886e-01
3.216666666666667118e-01 -5.725613924607049210e-01 -1.534713497343449806e-01 -3.607653552154561072e-01 -2.829933156644326431e-01
3.233333333333333615e-01 -5.722412032514775371e-01 -1.546933812388023854e-01 -3.628949201335672781e-01 -2.834947379933856482e-01
3.250000000000000111e-01 -5.723051040812168200e-01 -1.559575188839266435e-01 -3.650249617625230258e-01 -2.839941299276458886e-01
3.300000000000000155e-01 -5.743719495287132881e-01 -1.590538449253392494e-01 -3.698793707224108940e-01 -2.874543777233303787e-01
3.266666666666666607e-01 -5.727184359414604353e-01 -1.571533011825266279e-01 -3.671282620762452709e-01 -2.845939888180522570e-01
3.283333333333333659e-01 -5.734408284576162362e-01 -1.581933496016576790e-01 -3.690870019539829738e-01 -2.855479027555317129e-01
3.300000000000000155e-01 -5.743719495287132881e-01 -1.590538449253392494e-01 -3.698793707224108940e-01 -2.874543777233303787e-01
3.350000000000000200e-01 -5.777171912872642867e-01 -1.608487019229287163e-01 -3.682944739997427441e-01 -2.930852082518837776e-01
3.316666666666666652e-01 -5.754257298369581664e-01 -1.597604729097622800e-01 -3.687851765926154490e-01 -2.892972765627734866e-01
3.333333333333333703e-01 -5.765503206657515145e-01 -1.603488569235211048e-01 -3.676401122507190755e-01 -2.911141644984255317e-01
3.350000000000000200e-01 -5.777171912872642867e-01 -1.608487019229287163e-01 -3.682944739997427441e-01 -2.930852082518837776e-01
3.400000000000000244e-01 -5.813422947550282993e-01 -1.620115166058929412e-01 -3.745153542653003598e-01 -2.949458904522151426e-01
3.366666666666666696e-01 -5.789104204493510375e-01 -1.612821762268702164e-01 -3.702336471116434713e-01 -2.940667757746363020e-01
3.383333333333333748e-01 -5.801207015488970553e-01 -1.616656527888738759e-01 -3.723572161856236185e-01 -2.945876660618370058e-01
3.400000000000000244e-01 -5.813422947550282993e-01 -1.620115166058929412e-01 -3.745153542653003598e-01 -2.949458904522151426e-01
3.450000000000000289e-01 -5.850428000966941822e-01 -1.629128137497567186e-01 -3.809693363368037433e-01 -2.961074910707882646e-01
3.416666666666666741e-01 -5.825714582660457275e-01 -1.623295000579396408e-01 -3.766807195134088682e-01 -2.952586148189898507e-01
3.433333333333333792e-01 -5.838056020220130371e-01 -1.626276140979174556e-01 -3.788401919881009827e-01 -2.956089084374479148e-01
3.450000000000000289e-01 -5.850428000966941822e-01 -1.629128137497567186e-01 -3.809693363368037433e-01 -2.961074910707882646e-01
3.500000000000000333e-01 -5.887574508180704047e-01 -1.637550172208763755e-01 -3.837974560700309623e-01 -3.011111919568070783e-01
3.466666666666666785e-01 -5.862814820735164911e-01 -1.631915108287951000e-01 -3.829442898680147644e-01 -2.970226611054377353e-01
3.483333333333333282e-01 -5.875202063004080211e-01 -1.634700203780012906e-01 -3.837974560700309623e-01 -2.989233590417870734e-01
3.500000000000000333e-01 -5.887574508180704047e-01 -1.637550172208763755e-01 -3.837974560700309623e-01 -3.011111919568070783e-01
3.550000000000000377e-01 -5.924374082133552211e-01 -1.647345478762279325e-01 -3.837974560700309623e-01 -3.076746907018671484e-01
3.516666666666666829e-01 -5.899913599544055476e-01 -1.640540902267729195e-01 -3.837974560700309623e-01 -3.032990248718271387e-01
3.533333333333333326e-01 -5.912193534391940730e-01 -1.643765248917550825e-01 -3.837974560700309623e-01 -3.054868577868471435e-01
3.550000000000000377e-01 -5.924374082133552211e-01 -1.647345478762279325e-01 -3.837974560700309623e-01 -3.076746907018671484e-01
3.600000000000000422e-01 -5.959198565763995648e-01 -1.662491314799946496e-01 -3.815334736739916521e-01 -3.132006466065889172e-01
3.566666666666666874e-01 -5.936385507950256990e-01 -1.651454983773797403e-01 -3.837974560700309623e-01 -3.098625236168872088e-01
3.583333333333333370e-01 -5.948092744956203770e-01 -1.656358907816272708e-01 -3.832919166442823045e-01 -3.119497499904446691e-01
3.600000000000000422e-01 -5.959198565763995648e-01 -1.662491314799946496e-01 -3.815334736739916521e-01 -3.132006466065889172e-01
3.650000000000000466e-01 -5.976623779273797510e-01 -1.693869073370900258e-01 -3.768542592549164461e-01 -3.170258945790370153e-01
3.616666666666666918e-01 -5.968956464742646295e-01 -1.670564076362766048e-01 -3.794708941041691208e-01 -3.139292405345192050e-01
3.633333333333333415e-01 -5.975514653595996872e-01 -1.681324784246659987e-01 -3.775994886344066770e-01 -3.150249908597429482e-01
3.650000000000000466e-01 -5.976623779273797510e-01 -1.693869073370900258e-01 -3.768542592549164461e-01 -3.170258945790370153e-01
3.700000000000000511e-01 -5.957626334029564319e-01 -1.725951885532344132e-01 -3.799558256575206738e-01 -3.225512534331866354e-01
3.666666666666666963e-01 -5.973118039214981856e-01 -1.706010399359485785e-01 -3.772314747859471518e-01 -3.191659666700472631e-01
3.683333333333333459e-01 -5.966278828388882349e-01 -1.716672621869423099e-01 -3.784348580249992655e-01 -3.209789294126919601e-01
3.700000000000000511e-01 -5.957626334029564319e-01 -1.725951885532344132e-01 -3.799558256575206738e-01 -3.225512534331866354e-01
3.750000000000000000e-01 -5.928244717657059626e-01 -1.750166729174948144e-01 -3.815252693988866461e-01 -3.287125840818218570e-01
3.716666666666667007e-01 -5.948121430707494772e-01 -1.734366101094391432e-01 -3.811348205508240938e-01 -3.243794084634481489e-01
3.733333333333333504e-01 -5.938243353926491164e-01 -1.742341924054578439e-01 -3.814831632141016948e-01 -3.265252096882126365e-01
3.750000000000000000e-01 -5.928244717657059626e-01 -1.750166729174948144e-01 -3.815252693988866461e-01 -3.287125840818218570e-01
3.800000000000000044e-01 -5.898828332384800088e-01 -1.774352663102598260e-01 -3.817360505694559758e-01 -3.352726882282430765e-01
3.766666666666667052e-01 -5.918277355933942996e-01 -1.758031241130783573e-01 -3.815953744630478095e-01 -3.308992910263282017e-01
3.783333333333333548e-01 -5.908445426808377476e-01 -1.766064119993994708e-01 -3.816689313334895028e-01 -3.330858869017975787e-01
3.800000000000000044e-01 -5.898828332384800088e-01 -1.774352663102598260e-01 -3.817360505694559758e-01 -3.352726882282430765e-01
3.850000000000000089e-01 -5.871865711709777225e-01 -1.801224449449546627e-01 -3.818508883849731639e-01 -3.418350265041218417e-01
3.816666666666667096e-01 -5.889490917214960097e-01 -1.782954755744107223e-01 -3.817911826208130188e-01 -3.374598225909127835e-01
3.833333333333333592e-01 -5.880487923052970523e-01 -1.791906018238230702e-01 -3.818304907997414066e-01 -3.396472965507814079e-01
3.850000000000000089e-01 -5.871865711709777225e-01 -1.801224449449546627e-01 -3.818508883849731639e-01 -3.418350265041218417e-01
3.900000000000000133e-01 -5.848628030155331725e-01 -1.831366303760094960e-01 -3.817710258365751841e-01 -3.483976963995127352e-01
3.866666666666667140e-01 -5.863662709626591418e-01 -1.810913834836639369e-01 -3.818495978707995842e-01 -3.440228489273640666e-01
3.883333333333333637e-01 -5.855909359488203902e-01 -1.820966584213774275e-01 -3.818239097901325874e-01 -3.462105183798172559e-01
3.900000000000000133e-01 -5.848628030155331725e-01 -1.831366303760094960e-01 -3.817710258365751841e-01 -3.483976963995127352e-01
3.950000000000000178e-01 -5.829723266206507937e-01 -1.864400134242641671e-01 -3.814173854694345445e-01 -3.549510117360738515e-01
3.916666666666667185e-01 -5.841833130910286664e-01 -1.842090192036145990e-01 -3.816879371770166562e-01 -3.505839316857139454e-01
3.933333333333333681e-01 -5.835531529303837894e-01 -1.853111235156908454e-01 -3.815713132008238806e-01 -3.527686301522113821e-01
3.950000000000000178e-01 -5.829723266206507937e-01 -1.864400134242641671e-01 -3.814173854694345445e-01 -3.549510117360738515e-01
4.000000000000000222e-01 -5.815177005708568325e-01 -1.899577786857281070e-01 -3.806845279223071699e-01 -3.614721685001288654e-01
3.966666666666666674e-01 -5.824402495373386390e-01 -1.875926904516059812e-01 -3.812218149618495366e-01 -3.571300487173558746e-01
3.983333333333333726e-01 -5.819558545778440450e-01 -1.887662116553343594e-01 -3.809795309306812650e-01 -3.593043771963829180e-01
4.000000000000000222e-01 -5.815177005708568325e-01 -1.899577786857281070e-01 -3.806845279223071699e-01 -3.614721685001288654e-01
4.050000000000000266e-01 -5.804627298379994027e-01 -1.936159756744728899e-01 -3.794030537976271766e-01 -3.679063494103826937e-01
4.016666666666666718e-01 -5.811240747069601476e-01 -1.911647954603126198e-01 -3.803296042184147741e-01 -3.636309393629672537e-01
4.033333333333333770e-01 -5.807730835494353538e-01 -1.923848998928776588e-01 -3.799060205568801640e-01 -3.657772665509890775e-01
4.050000000000000266e-01 -5.804627298379994027e-01 -1.936159756744728899e-01 -3.794030537976271766e-01 -3.679063494103826937e-01
4.100000000000000311e-01 -5.797551673807754824e-01 -1.973574402372874625e-01 -3.772678580178125962e-01 -3.741040513355174957e-01
4.066666666666666763e-01 -5.801909744292630400e-01 -1.948561497823172450e-01 -3.788074204856681226e-01 -3.700113264138654712e-01
4.083333333333333814e-01 -5.799557841758407051e-01 -1.961037805653090826e-01 -3.781025626969328202e-01 -3.720821901343583926e-01
4.100000000000000311e-01 -5.797551673807754824e-01 -1.973574402372874625e-01 -3.772678580178125962e-01 -3.741040513355174957e-01
4.150000000000000355e-01 -5.793419308264973200e-01 -2.011430929391468947e-01 -3.741598029164339145e-01 -3.798818438463153480e-01
4.116666666666666807e-01 -5.795871988159462251e-01 -1.986158946126448110e-01 -3.762964551368425115e-01 -3.760641271038553946e-01
4.133333333333333859e-01 -5.794500363198044068e-01 -1.998780820570158767e-01 -3.752578897311844019e-01 -3.779896482370337374e-01
4.150000000000000355e-01 -5.793419308264973200e-01 -2.011430929391468947e-01 -3.741598029164339145e-01 -3.798818438463153480e-01
4.200000000000000400e-01 -5.791759438756010070e-01 -2.049478570971231262e-01 -3.704799058034798920e-01 -3.853126935623787386e-01
4.166666666666666852e-01 -5.792612314247921335e-01 -2.024101503558487225e-01 -3.729993153622131463e-01 -3.817364081481636751e-01
4.183333333333333348e-01 -5.792063867662227139e-01 -2.036785925377471718e-01 -3.717735721734875542e-01 -3.835484862075205781e-01
4.200000000000000400e-01 -5.791759438756010070e-01 -2.049478570971231262e-01 -3.704799058034798920e-01 -3.853126935623787386e-01
4.250000000000000444e-01 -5.792864200851819412e-01 -2.087533872106890065e-01 -3.661807781109933102e-01 -3.902666278340942707e-01
4.216666666666666896e-01 -5.791689561611230719e-01 -2.062174657977638714e-01 -3.691161967599228544e-01 -3.870233155679800308e-01
4.233333333333333393e-01 -5.792027301713874587e-01 -2.074865814248278151e-01 -3.676818113747802319e-01 -3.886751126790313760e-01
4.250000000000000444e-01 -5.792864200851819412e-01 -2.087533872106890065e-01 -3.661807781109933102e-01 -3.902666278340942707e-01
4.300000000000000488e-01 -5.798284263299349206e-01 -2.125214887183252410e-01 -3.665298167032540189e-01 -3.958631717905167768e-01
4.266666666666666941e-01 -5.794192046097872417e-01 -2.100159936112624970e-01 -3.648559373087377211e-01 -3.919638550724758308e-01
4.283333333333333437e-01 -5.796001899730585105e-01 -2.112725988088723361e-01 -3.652891371942678100e-01 -3.940680534704483207e-01
4.300000000000000488e-01 -5.798284263299349206e-01 -2.125214887183252410e-01 -3.665298167032540189e-01 -3.958631717905167768e-01
4.350000000000000533e-01 -5.807865967867755774e-01 -2.162059900282273239e-01 -3.721175451673483514e-01 -3.982158580741553822e-01
4.316666666666666985e-01 -5.801029224343825508e-01 -2.137610350182267693e-01 -3.681281741955880760e-01 -3.973516149742843395e-01
4.333333333333333481e-01 -5.804226584397711441e-01 -2.149896916282408588e-01 -3.700346135411708426e-01 -3.984061339994530160e-01
4.350000000000000533e-01 -5.807865967867755774e-01 -2.162059900282273239e-01 -3.721175451673483514e-01 -3.982158580741553822e-01
4.400000000000000022e-01 -5.821331613632412250e-01 -2.197670958714961487e-01 -3.767880712436565416e-01 -3.937772176606395003e-01
4.366666666666667029e-01 -5.811936912121848930e-01 -2.174085337756857250e-01 -3.735352418279049291e-01 -3.965538276724098754e-01
4.383333333333333526e-01 -5.816428939663135234e-01 -2.185959925333048892e-01 -3.749099660007235157e-01 -3.948556316428564750e-01
4.400000000000000022e-01 -5.821331613632412250e-01 -2.197670958714961487e-01 -3.767880712436565416e-01 -3.937772176606395003e-01
4.450000000000000067e-01 -5.838400507179112298e-01 -2.231703387650261494e-01 -3.833248682629038506e-01 -3.935667486891535338e-01
4.416666666666667074e-01 -5.826634578096759887e-01 -2.209206270649129444e-01 -3.789504961008251516e-01 -3.934907180974045460e-01
4.433333333333333570e-01 -5.832327584688941080e-01 -2.220554170614215117e-01 -3.811381282093886935e-01 -3.935146068448153733e-01
4.450000000000000067e-01 -5.838400507179112298e-01 -2.231703387650261494e-01 -3.833248682629038506e-01 -3.935667486891535338e-01
4.500000000000000111e-01 -5.858799362818968293e-01 -2.263851450055474890e-01 -3.883249286382969290e-01 -3.968529143889071298e-01
4.466666666666667118e-01 -5.844843345522698908e-01 -2.242643017437049302e-01 -3.854849140911191796e-01 -3.938916025556343237e-01
4.483333333333333615e-01 -5.851646220856459024e-01 -2.253362474480602728e-01 -3.873911924539493179e-01 -3.949121399085864792e-01
4.500000000000000111e-01 -5.858799362818968293e-01 -2.263851450055474890e-01 -3.883249286382969290e-01 -3.968529143889071298e-01
4.550000000000000155e-01 -5.882263876627893406e-01 -2.293835846864195616e-01 -3.930498219252215319e-01 -3.998542341229920360e-01
4.516666666666667163e-01 -5.866293090481100592e-01 -2.274099876398952280e-01 -3.888481479268753316e-01 -3.988975846271299863e-01
4.533333333333333659e-01 -5.874117788074347812e-01 -2.284097897516507714e-01 -3.908726525246209449e-01 -3.996697697699936880e-01
4.550000000000000155e-01 -5.882263876627893406e-01 -2.293835846864195616e-01 -3.930498219252215319e-01 -3.998542341229920360e-01
4.600000000000000200e-01 -5.908534577230539764e-01 -2.321395170367231420e-01 -3.976951966793004778e-01 -3.968596651581568491e-01
4.566666666666667207e-01 -5.890721782557329922e-01 -2.303304232088984327e-01 -3.952271914382706752e-01 -3.996719906440330816e-01
4.583333333333333703e-01 -5.899481904196889337e-01 -2.312493726936507843e-01 -3.972543172748415619e-01 -3.989054677426226991e-01
4.600000000000000200e-01 -5.908534577230539764e-01 -2.321395170367231420e-01 -3.976951966793004778e-01 -3.968596651581568491e-01
4.650000000000000244e-01 -5.937349598542972506e-01 -2.346282241572220095e-01 -4.020337952130854098e-01 -3.934883132187235177e-01
4.616666666666666696e-01 -5.917870039957219275e-01 -2.329999572854503376e-01 -3.980539993829457779e-01 -3.947185551691349548e-01
4.633333333333333748e-01 -5.927478399309634716e-01 -2.338298129756903321e-01 -3.998531482007356419e-01 -3.936313059923173818e-01
4.650000000000000244e-01 -5.937349598542972506e-01 -2.346282241572220095e-01 -4.020337952130854098e-01 -3.934883132187235177e-01
4.700000000000000289e-01 -5.968436613693044457e-01 -2.368265594783525163e-01 -4.085907571198746924e-01 -3.936121432722722302e-01
4.666666666666666741e-01 -5.947473387500185060e-01 -2.353943540774453280e-01 -4.042216233486763399e-01 -3.934908861006083391e-01
4.683333333333333792e-01 -5.957839296352900327e-01 -2.361273924820958547e-01 -4.064094556294351457e-01 -3.934892413639577424e-01
4.700000000000000289e-01 -5.968436613693044457e-01 -2.368265594783525163e-01 -4.085907571198746924e-01 -3.936121432722722302e-01
4.750000000000000333e-01 -6.001505970086565833e-01 -2.387135827635433472e-01 -4.115580648444717715e-01 -3.985736354548759519e-01
4.716666666666666785e-01 -5.979254369809480218e-01 -2.374911098913026486e-01 -4.105782465818271221e-01 -3.944563172268449325e-01
4.733333333333333837e-01 -5.990281325926574141e-01 -2.381203380299712069e-01 -4.114968463366549534e-01 -3.963892372957826815e-01
4.750000000000000333e-01 -6.001505970086565833e-01 -2.387135827635433472e-01 -4.115580648444717715e-01 -3.985736354548759519e-01
4.800000000000000377e-01 -6.036246931990834064e-01 -2.402715847080299227e-01 -4.090466432659746188e-01 -4.045689032631610282e-01
4.766666666666666829e-01 -6.012916520240007001e-01 -2.392702327940994245e-01 -4.110815581326793255e-01 -4.007007616813949014e-01
4.783333333333333881e-01 -6.024500934958184617e-01 -2.397897319993327059e-01 -4.101338996851238705e-01 -4.026703833676206212e-01
4.800000000000000377e-01 -6.036246931990834064e-01 -2.402715847080299227e-01 -4.090466432659746188e-01 -4.045689032631610282e-01
4.850000000000000422e-01 -6.072328590155398054e-01 -2.414873176276315925e-01 -4.069967512582459146e-01 -4.107468269197180333e-01
4.816666666666666874e-01 -6.048142014690457424e-01 -2.407153607648008786e-01 -4.080671182417869303e-01 -4.065240988019154234e-01
4.833333333333333370e-01 -6.060173506086983242e-01 -2.411207002379715802e-01 -4.073585596938470443e-01 -4.085916159071467102e-01
4.850000000000000422e-01 -6.072328590155398054e-01 -2.414873176276315925e-01 -4.069967512582459146e-01 -4.107468269197180333e-01
4.900000000000000466e-01 -6.109406193128277263e-01 -2.423531684449291568e-01 -4.079513187230486837e-01 -4.171747394355147520e-01
4.866666666666666918e-01 -6.084594359577404354e-01 -2.418150054395034887e-01 -4.069720387523647620e-01 -4.129325971547376795e-01
4.883333333333333415e-01 -6.096957869066813585e-01 -2.421036370046440178e-01 -4.072772363035151999e-01 -4.150966371137975730e-01
4.900000000000000466e-01 -6.109406193128277263e-01 -2.423531684449291568e-01 -4.079513187230486837e-01 -4.171747394355147520e-01
4.950000000000000511e-01 -6.147132383978781700e-01 -2.428679799910667958e-01 -4.122227913441979807e-01 -4.220091103049185000e-01
4.916666666666666963e-01 -6.121926486948739976e-01 -2.425636397087259089e-01 -4.090172889068683371e-01 -4.190808875658199595e-01
4.933333333333333459e-01 -6.134506049013989104e-01 -2.427351746295799695e-01 -4.104608621633227261e-01 -4.207191634341063136e-01
4.950000000000000511e-01 -6.147132383978781700e-01 -2.428679799910667958e-01 -4.122227913441979807e-01 -4.220091103049185000e-01
5.000000000000000000e-01 -6.185171440592268643e-01 -2.430372841246632443e-01 -4.185160730629912118e-01 -4.235857411381597215e-01
4.966666666666667007e-01 -6.159793264324289197e-01 -2.429623436121437774e-01 -4.142127182530443985e-01 -4.229097285021786723e-01
4.983333333333333504e-01 -6.172476789403900099e-01 -2.430186314974746020e-01 -4.163363201601065766e-01 -4.234241390041065256e-01
5.000000000000000000e-01 -6.185171440592268643e-01 -2.430372841246632443e-01 -4.185160730629912118e-01 -4.235857411381597215e-01
5.050000000000000044e-01 -6.223210495994127012e-01 -2.428679773040059720e-01 -4.248097241350918263e-01 -4.220105043023203995e-01
5.016666666666667052e-01 -6.197866091651692555e-01 -2.430186306239788541e-01 -4.206958586356308039e-01 -4.234245641298983731e-01
5.033333333333334103e-01 -6.210549616333035372e-01 -2.429623418424960435e-01 -4.228195793194328145e-01 -4.229106408610117107e-01
5.050000000000000044e-01 -6.223210495994127012e-01 -2.428679773040059720e-01 -4.248097241350918263e-01 -4.220105043023203995e-01
5.100000000000000089e-01 -6.260936682923258223e-01 -2.423531628950064132e-01 -4.290821471563555645e-01 -4.171770138624309454e-01
5.066666666666667096e-01 -6.235836829972732920e-01 -2.427351710054429790e-01 -4.265719491610173164e-01 -4.207209631376006564e-01
5.083333333333334147e-01 -6.248416390735237469e-01 -2.425636351296447113e-01 -4.280158510019017037e-01 -4.190829785689259568e-01
5.100000000000000089e-01 -6.260936682923258223e-01 -2.423531628950064132e-01 -4.290821471563555645e-01 -4.171770138624309454e-01
5.150000000000000133e-01 -6.298014278910123442e-01 -2.414873090918407961e-01 -4.300377044540883986e-01 -4.107492460511484866e-01
5.116666666666667140e-01 -6.273385005010503335e-01 -2.421036304701220665e-01 -4.297565476698860243e-01 -4.150990151239430381e-01
5.133333333333334192e-01 -6.285748512174104130e-01 -2.418149979088934087e-01 -4.300620688010440285e-01 -4.129350207460673050e-01
5.150000000000000133e-01 -6.298014278910123442e-01 -2.414873090918407961e-01 -4.300377044540883986e-01 -4.107492460511484866e-01
5.200000000000000178e-01 -6.334095926803422483e-01 -2.402715731271446442e-01 -4.279887577598986970e-01 -4.045710351087736245e-01
5.166666666666667185e-01 -6.310169359926278698e-01 -2.411206906903779201e-01 -4.296762814753239401e-01 -4.085939700470223035e-01
5.183333333333333126e-01 -6.322200847899900333e-01 -2.407153502013178459e-01 -4.289680720006930348e-01 -4.065263343669341389e-01
5.200000000000000178e-01 -6.334095926803422483e-01 -2.402715731271446442e-01 -4.279887577598986970e-01 -4.045710351087736245e-01
5.250000000000000222e-01 -6.368836875085347460e-01 -2.387135681469633175e-01 -4.254762617720069806e-01 -3.985760921825353686e-01
5.216666666666667229e-01 -6.345841919666370678e-01 -2.397897194021042788e-01 -4.269014859787566563e-01 -4.026725240138160355e-01
5.233333333333333171e-01 -6.357426329842619239e-01 -2.392702191841411530e-01 -4.259534789399543331e-01 -4.007030643882366072e-01
5.250000000000000222e-01 -6.368836875085347460e-01 -2.387135681469633175e-01 -4.254762617720069806e-01 -3.985760921825353686e-01
5.300000000000000266e-01 -6.401906214587276267e-01 -2.368265419026520657e-01 -4.284410889181375914e-01 -3.936126150280472302e-01
5.266666666666667274e-01 -6.380061513969995657e-01 -2.381203224153532472e-01 -4.255369901793983334e-01 -3.963916772099285724e-01
5.283333333333333215e-01 -6.391088464454105500e-01 -2.374910932895534788e-01 -4.264541783671941810e-01 -3.944580055723221346e-01
5.300000000000000266e-01 -6.401906214587276267e-01 -2.368265419026520657e-01 -4.284410889181375914e-01 -3.936126150280472302e-01
5.350000000000000311e-01 -6.432993209778741228e-01 -2.346282037596166270e-01 -4.349980123239225449e-01 -3.934885245078392213e-01
5.316666666666667318e-01 -6.412503525602617493e-01 -2.361273739477760814e-01 -4.306223514650224793e-01 -3.934892390304723930e-01
5.333333333333333259e-01 -6.422869427798979514e-01 -2.353943346018528282e-01 -4.328101837451857059e-01 -3.934908847724046810e-01
5.350000000000000311e-01 -6.432993209778741228e-01 -2.346282037596166270e-01 -4.349980123239225449e-01 -3.934885245078392213e-01
5.400000000000000355e-01 -6.461808208346460081e-01 -2.321394940058311984e-01 -4.393395690291483913e-01 -3.968580297829967241e-01
5.366666666666667362e-01 -6.442864401724603951e-01 -2.338297916771233387e-01 -4.371786349059045285e-01 -3.936322645250716623e-01
5.383333333333333304e-01 -6.452472753491536039e-01 -2.329999351086018133e-01 -4.389795598025219570e-01 -3.947172466684064629e-01
5.400000000000000355e-01 -6.461808208346460081e-01 -2.321394940058311984e-01 -4.393395690291483913e-01 -3.968580297829967241e-01
5.450000000000000400e-01 -6.488078883739688552e-01 -2.293835592524053890e-01 -4.439833500337226901e-01 -3.998542347503244443e-01
5.416666666666667407e-01 -6.470860873234518529e-01 -2.312493488343531634e-01 -4.397792236119966169e-01 -3.989044344274527143e-01
5.433333333333333348e-01 -6.479620986466745336e-01 -2.303303985481655047e-01 -4.418060065690935234e-01 -3.996717012811384917e-01
5.450000000000000400e-01 -6.488078883739688552e-01 -2.293835592524053890e-01 -4.439833500337226901e-01 -3.998542347503244443e-01
5.500000000000000444e-01 -6.511543370204849746e-01 -2.263851174315732739e-01 -4.487095245967581136e-01 -3.968544749740903210e-01
5.466666666666667451e-01 -6.496224963399617192e-01 -2.284097635736540011e-01 -4.461605452984735432e-01 -3.996700565580214581e-01
5.483333333333333393e-01 -6.504049651874258542e-01 -2.274099607482570340e-01 -4.481853869864323991e-01 -3.988985963601618390e-01
5.500000000000000444e-01 -6.511543370204849746e-01 -2.263851174315732739e-01 -4.487095245967581136e-01 -3.968544749740903210e-01
5.550000000000000488e-01 -6.531942196689555225e-01 -2.231703093408426153e-01 -4.537082670876659840e-01 -3.935668510193687242e-01
5.516666666666667496e-01 -6.518696502634711010e-01 -2.253362192239674877e-01 -4.496424097107278861e-01 -3.949132616925150052e-01
5.533333333333333437e-01 -6.525499368246167053e-01 -2.242642729026109727e-01 -4.515482727579441802e-01 -3.938920123608762314e-01
5.550000000000000488e-01 -6.531942196689555225e-01 -2.231703093408426153e-01 -4.537082670876659840e-01 -3.935668510193687242e-01
5.600000000000000533e-01 -6.549011059581673067e-01 -2.197670649096305773e-01 -4.602451242056502245e-01 -3.937767751801443117e-01
5.566666666666667540e-01 -6.538015109112815804e-01 -2.220553870889088177e-01 -4.558950037324578375e-01 -3.935146162449949525e-01
5.583333333333333481e-01 -6.543708105483035942e-01 -2.209205965795711657e-01 -4.580826360347373671e-01 -3.934906925332551930e-01
5.600000000000000533e-01 -6.549011059581673067e-01 -2.197670649096305773e-01 -4.602451242056502245e-01 -3.937767751801443117e-01
5.650000000000000577e-01 -6.562476673504966662e-01 -2.162059578620987299e-01 -4.649159495443611068e-01 -3.982148530331335867e-01
5.616666666666666474e-01 -6.553913723053242935e-01 -2.185959611319558960e-01 -4.621236029895418596e-01 -3.948545435833258899e-01
5.633333333333333526e-01 -6.558405739976691518e-01 -2.174085019726535173e-01 -4.634985290944909631e-01 -3.965525620442188481e-01
5.650000000000000577e-01 -6.562476673504966662e-01 -2.162059578620987299e-01 -4.649159495443611068e-01 -3.982148530331335867e-01
5.700000000000000622e-01 -6.572058345379669930e-01 -2.125214557017336692e-01 -4.705038080744278761e-01 -3.958642839531634205e-01
5.666666666666666519e-01 -6.566116046154111263e-01 -2.149896591383176625e-01 -4.669985913410338862e-01 -3.984066121421272477e-01
5.683333333333333570e-01 -6.569313395305365066e-01 -2.137610022445723401e-01 -4.689052491565741110e-01 -3.973525101422958339e-01
5.700000000000000622e-01 -6.572058345379669930e-01 -2.125214557017336692e-01 -4.705038080744278761e-01 -3.958642839531634205e-01
5.750000000000000666e-01 -6.577478374667956595e-01 -2.087533537168425879e-01 -4.708549094996242745e-01 -3.902676769664770728e-01
5.716666666666666563e-01 -6.574340697925857846e-01 -2.112725655908309907e-01 -4.717448000779725925e-01 -3.940693761938253159e-01
5.733333333333333615e-01 -6.576150540499708930e-01 -2.100159602339433385e-01 -4.721789998634713381e-01 -3.919653075489368255e-01
5.750000000000000666e-01 -6.577478374667956595e-01 -2.087533537168425879e-01 -4.708549094996242745e-01 -3.902676769664770728e-01
5.800000000000000711e-01 -6.578583109595833589e-01 -2.049478235023763362e-01 -4.665556583147518754e-01 -3.853138492082775479e-01
5.766666666666666607e-01 -6.578315262727644219e-01 -2.074865478577786748e-01 -4.693538413441090684e-01 -3.886761946405307699e-01
5.783333333333333659e-01 -6.578652991771408720e-01 -2.062174322012803040e-01 -4.679194129075203712e-01 -3.870244349005692586e-01
5.800000000000000711e-01 -6.578583109595833589e-01 -2.049478235023763362e-01 -4.665556583147518754e-01 -3.853138492082775479e-01
5.850000000000000755e-01 -6.576923225488418012e-01 -2.011430594106824454e-01 -4.628756206644785709e-01 -3.798830948248058115e-01
5.816666666666666652e-01 -6.578278676398167102e-01 -2.036785589533716967e-01 -4.652619454464096416e-01 -3.835496759546225820e-01
5.833333333333333703e-01 -6.577730224959514871e-01 -2.024101167925475564e-01 -4.640361553444509179e-01 -3.817376296336117414e-01
5.850000000000000755e-01 -6.576923225488418012e-01 -2.011430594106824454e-01 -4.628756206644785709e-01 -3.798830948248058115e-01
5.900000000000000799e-01 -6.572790839569584431e-01 -1.973574069351544114e-01 -4.597674010180940463e-01 -3.741053895613143943e-01
5.866666666666666696e-01 -6.575842164459545502e-01 -1.998780485807779561e-01 -4.617774865880120982e-01 -3.779909266461629058e-01
5.883333333333333748e-01 -6.574470532719520754e-01 -1.986158612102139620e-01 -4.607388738100831604e-01 -3.760654310670019651e-01
5.900000000000000799e-01 -6.572790839569584431e-01 -1.973574069351544114e-01 -4.597674010180940463e-01 -3.741053895613143943e-01
5.950000000000000844e-01 -6.565715187799742170e-01 -1.936159428923780457e-01 -4.576319889486555326e-01 -3.679077643299487055e-01
5.916666666666666741e-01 -6.570784663356326050e-01 -1.961037473955923316e-01 -4.589326104703786990e-01 -3.720835639424364127e-01
5.933333333333333792e-01 -6.568432751765002076e-01 -1.948561167835346775e-01 -4.582276816198807556e-01 -3.700127244881307731e-01
5.950000000000000844e-01 -6.565715187799742170e-01 -1.936159428923780457e-01 -4.576319889486555326e-01 -3.679077643299487055e-01
6.000000000000000888e-01 -6.555165445833254223e-01 -1.899577469103907457e-01 -4.563503847673074931e-01 -3.614736098819906762e-01
5.966666666666666785e-01 -6.562611639970884481e-01 -1.923848673811554832e-01 -4.571289720410384727e-01 -3.657786933485830949e-01
5.983333333333333837e-01 -6.559101716843506180e-01 -1.911647632812083497e-01 -4.567053455170717591e-01 -3.636323746401267654e-01
6.000000000000000888e-01 -6.555165445833254223e-01 -1.899577469103907457e-01 -4.563503847673074931e-01 -3.614736098819906762e-01
6.050000000000000933e-01 -6.540619143893450227e-01 -1.864399833718457244e-01 -4.556174410171176525e-01 -3.549524629937058084e-01
6.016666666666666829e-01 -6.550783892616161008e-01 -1.887661803637686042e-01 -4.560553494085826665e-01 -3.593058229904149692e-01
6.033333333333333881e-01 -6.545939929171357141e-01 -1.875926597320708433e-01 -4.558130368636302832e-01 -3.571314976956677101e-01
6.050000000000000933e-01 -6.540619143893450227e-01 -1.864399833718457244e-01 -4.556174410171176525e-01 -3.549524629937058084e-01
6.099999999999999867e-01 -6.521714334676311786e-01 -1.831366029215135971e-01 -4.552637391236595832e-01 -3.483991510560002225e-01
6.066666666666666874e-01 -6.534810865901532484e-01 -1.853110942299354691e-01 -4.554634906099528369e-01 -3.527700830130764964e-01
6.083333333333333925e-01 -6.528509249133360726e-01 -1.842089907850449348e-01 -4.553468462257552751e-01 -3.505853856389771761e-01
6.099999999999999867e-01 -6.521714334676311786e-01 -1.831366029215135971e-01 -4.552637391236595832e-01 -3.483991510560002225e-01
6.149999999999999911e-01 -6.498476609679565419e-01 -1.801224208384298586e-01 -4.551838311575518436e-01 -3.418364817546988843e-01
6.116666666666666918e-01 -6.514432990324469097e-01 -1.820966320185392617e-01 -4.552108384690025100e-01 -3.462119734419927264e-01
6.133333333333333970e-01 -6.506679625618627671e-01 -1.810913582043345293e-01 -4.551851352758155556e-01 -3.440243041685636660e-01
6.149999999999999911e-01 -6.498476609679565419e-01 -1.801224208384298586e-01 -4.551838311575518436e-01 -3.418364817546988843e-01
6.199999999999999956e-01 -6.471513954097284360e-01 -1.774352456913641796e-01 -4.552986379720441734e-01 -3.352741429686434405e-01
6.166666666666666963e-01 -6.489854385441526929e-01 -1.791905789100996793e-01 -4.552042166535643641e-01 -3.396487516898709091e-01
6.183333333333334014e-01 -6.480851379574003035e-01 -1.782954538374287579e-01 -4.552435143871670364e-01 -3.374612775435146816e-01
6.199999999999999956e-01 -6.471513954097284360e-01 -1.774352456913641796e-01 -4.552986379720441734e-01 -3.352741429686434405e-01
6.250000000000000000e-01 -6.442097548575608235e-01 -1.750166547396935224e-01 -4.555094199269509314e-01 -3.287140388490234488e-01
6.216666666666667007e-01 -6.461896850968834594e-01 -1.766063923897083221e-01 -4.553657514638642101e-01 -3.330873414671076671e-01
6.233333333333334059e-01 -6.452064914976420873e-01 -1.758031053429976731e-01 -4.554393070294938117e-01 -3.309007455483433668e-01
6.250000000000000000e-01 -6.442097548575608235e-01 -1.750166547396935224e-01 -4.555094199269509314e-01 -3.287140388490234488e-01
6.300000000000000044e-01 -6.412715942042988004e-01 -1.725951692806572957e-01 -4.570779130904727428e-01 -3.225523256189498089e-01
6.266666666666667052e-01 -6.432098910455190666e-01 -1.742341744644783086e-01 -4.555515621766479950e-01 -3.265266650425469042e-01
6.283333333333334103e-01 -6.422220835968549535e-01 -1.734365918873317369e-01 -4.558993782613508516e-01 -3.243807639090218187e-01
6.300000000000000044e-01 -6.412715942042988004e-01 -1.725951692806572957e-01 -4.570779130904727428e-01 -3.225523256189498089e-01
6.350000000000000089e-01 -6.393718654918207900e-01 -1.693868803624901942e-01 -4.601804088818746696e-01 -3.170273012543953772e-01
6.316666666666667096e-01 -6.404063471045507994e-01 -1.716672407698872360e-01 -4.585988575037412418e-01 -3.209799796387814985e-01
6.333333333333334147e-01 -6.397224310971937333e-01 -1.706010153400930596e-01 -4.598026442818543558e-01 -3.191672711470798229e-01
6.350000000000000089e-01 -6.393718654918207900e-01 -1.693868803624901942e-01 -4.601804088818746696e-01 -3.170273012543953772e-01
6.400000000000000133e-01 -6.411144128106315287e-01 -1.662491168219145665e-01 -4.555024706550721003e-01 -3.132011826806131993e-01
6.366666666666667140e-01 -6.394827896915975529e-01 -1.681324526942489794e-01 -4.594361219529533025e-01 -3.150260127326218185e-01
6.383333333333334192e-01 -6.401386184844950478e-01 -1.670563877570238331e-01 -4.575650685113475946e-01 -3.139297298898123811e-01
6.400000000000000133e-01 -6.411144128106315287e-01 -1.662491168219145665e-01 -4.555024706550721003e-01 -3.132011826806131993e-01
6.450000000000000178e-01 -6.445968644659874069e-01 -1.647345401773426532e-01 -4.532371875040743792e-01 -3.076760975916423280e-01
6.416666666666667185e-01 -6.422249967785875757e-01 -1.656358794919130795e-01 -4.537435381393192801e-01 -3.119508994590005080e-01
6.433333333333334236e-01 -6.433957213909278217e-01 -1.651454892449327472e-01 -4.532371875040743792e-01 -3.098639305066624439e-01
6.450000000000000178e-01 -6.445968644659874069e-01 -1.647345401773426532e-01 -4.532371875040743792e-01 -3.076760975916423280e-01
6.500000000000000222e-01 -6.482768224376042054e-01 -1.637550116273540912e-01 -4.532371875040743792e-01 -3.011125988465823689e-01
6.466666666666667229e-01 -6.458149195290540101e-01 -1.643765181716878576e-01 -4.532371875040743792e-01 -3.054882646766224341e-01
6.483333333333334281e-01 -6.470429131911135112e-01 -1.640540841797749894e-01 -4.532371875040743792e-01 -3.033004317616022627e-01
6.500000000000000222e-01 -6.482768224376042054e-01 -1.637550116273540912e-01 -4.532371875040743792e-01 -3.011125988465823689e-01
6.550000000000000266e-01 -6.519914732647938971e-01 -1.629128086194079894e-01 -4.560639622865524934e-01 -2.961079008315812278e-01
6.516666666666667274e-01 -6.495140670211158040e-01 -1.634700150699063548e-01 -4.532371875040743792e-01 -2.989247659315621974e-01
6.533333333333333215e-01 -6.507527912814247140e-01 -1.631915056691421451e-01 -4.540892371592621934e-01 -2.970235164327474919e-01
6.550000000000000266e-01 -6.519914732647938971e-01 -1.629128086194079894e-01 -4.560639622865524934e-01 -2.961079008315812278e-01
6.600000000000000311e-01 -6.556919784606179968e-01 -1.620115108917546121e-01 -4.625178992475391659e-01 -2.949460996203941421e-01
6.566666666666667318e-01 -6.532286713206020279e-01 -1.626276088860060531e-01 -4.581930698709744676e-01 -2.956091674413045545e-01
6.583333333333333259e-01 -6.544628150300487723e-01 -1.623294946539285966e-01 -4.603525335604823354e-01 -2.952588209973623368e-01
6.600000000000000311e-01 -6.556919784606179968e-01 -1.620115108917546121e-01 -4.625178992475391659e-01 -2.949460996203941421e-01
6.650000000000000355e-01 -6.593170813116339124e-01 -1.608486943411521486e-01 -4.687391202829213066e-01 -2.930861550072949573e-01
6.616666666666667362e-01 -6.569135715404843534e-01 -1.616656466300489814e-01 -4.646760476946559804e-01 -2.945879361393534679e-01
6.633333333333333304e-01 -6.581238524468966400e-01 -1.612821694604716360e-01 -4.667996601155876002e-01 -2.940672151651651522e-01
6.650000000000000355e-01 -6.593170813116339124e-01 -1.608486943411521486e-01 -4.687391202829213066e-01 -2.930861550072949573e-01
6.700000000000000400e-01 -6.626623205036550335e-01 -1.590538328267823431e-01 -4.671554341460494308e-01 -2.874558499521610577e-01
6.666666666666667407e-01 -6.604839514632371289e-01 -1.603488482500523282e-01 -4.693948182988883500e-01 -2.911155812985475322e-01
6.683333333333333348e-01 -6.616085415198502684e-01 -1.597604627696993795e-01 -4.682504920348976585e-01 -2.892983122850375510e-01
6.700000000000000400e-01 -6.626623205036550335e-01 -1.590538328267823431e-01 -4.671554341460494308e-01 -2.874558499521610577e-01
6.750000000000000444e-01 -6.647291546524487504e-01 -1.559574998946002822e-01 -4.720082016333252972e-01 -2.839944927264446695e-01
6.716666666666667451e-01 -6.635934392529060366e-01 -1.581933350181334852e-01 -4.679464266832988328e-01 -2.855488162008899544e-01
6.733333333333333393e-01 -6.643158279304216540e-01 -1.571532839636409495e-01 -4.699049380205836401e-01 -2.845944762673354167e-01
6.750000000000000444e-01 -6.647291546524487504e-01 -1.559574998946002822e-01 -4.720082016333252972e-01 -2.839944927264446695e-01
6.800000000000000488e-01 -6.637493521361748083e-01 -1.524355033201530707e-01 -4.783786338089036638e-01 -2.824192360047151906e-01
6.766666666666667496e-01 -6.647930501817090887e-01 -1.546933619893073875e-01 -4.741382366118963576e-01 -2.834950728747568371e-01
6.783333333333333437e-01 -6.644728544716487217e-01 -1.534713322264600333e-01 -4.762678075783960407e-01 -2.829936759177382744e-01
6.800000000000000488e-01 -6.637493521361748083e-01 -1.524355033201530707e-01 -4.783786338089036638e-01 -2.824192360047151906e-01
6.850000000000000533e-01 -6.604261624147709231e-01 -1.506553055831786336e-01 -4.841096871362137177e-01 -2.793706801632498404e-01
6.816666666666667540e-01 -6.627538071442182765e-01 -1.516526285328200774e-01 -4.804430325507084154e-01 -2.816971359885346304e-01
6.833333333333333481e-01 -6.616221129004323798e-01 -1.510799357975822765e-01 -4.824013514997206320e-01 -2.807268412066631358e-01
6.850000000000000533e-01 -6.604261624147709231e-01 -1.506553055831786336e-01 -4.841096871362137177e-01 -2.793706801632498404e-01
6.900000000000000577e-01 -6.566999910468034329e-01 -1.498830521677661232e-01 -4.848043181007664071e-01 -2.734274824381373037e-01
6.866666666666667584e-01 -6.591983858964094445e-01 -1.503329249946062374e-01 -4.852743741073022310e-01 -2.775351862939849923e-01
6.883333333333333526e-01 -6.579538349790148288e-01 -1.500823561839611242e-01 -4.856415812781899044e-01 -2.753913271284700315e-01
6.900000000000000577e-01 -6.566999910468034329e-01 -1.498830521677661232e-01 -4.848043181007664071e-01 -2.734274824381373037e-01
6.950000000000000622e-01 -6.529145539228078388e-01 -1.494644262843319305e-01 -4.788173907845587607e-01 -2.709675322459560443e-01
6.916666666666667629e-01 -6.554408256612381800e-01 -1.497204847097990399e-01 -4.830024197276565068e-01 -2.722087305643779431e-01
6.933333333333333570e-01 -6.541785711364054290e-01 -1.495838048052298419e-01 -4.809470789092337162e-01 -2.714657115793447373e-01
6.950000000000000622e-01 -6.529145539228078388e-01 -1.494644262843319305e-01 -4.788173907845587607e-01 -2.709675322459560443e-01
7.000000000000000666e-01 -6.491193674182049733e-01 -1.491410481719234460e-01 -4.723093053818699372e-01 -2.701402915897672674e-01
6.966666666666666563e-01 -6.516496210211304430e-01 -1.493551238200377107e-01 -4.766589474155698003e-01 -2.706116082491822894e-01
6.983333333333333615e-01 -6.503843816937247002e-01 -1.492494094671233673e-01 -4.744874018107544389e-01 -2.703459838709396101e-01
7.000000000000000666e-01 -6.491193674182049733e-01 -1.491410481719234460e-01 -4.723093053818699372e-01 -2.701402915897672674e-01
7.050000000000000711e-01 -6.453328357279338734e-01 -1.487319837051280513e-01 -4.657602338344955517e-01 -2.697086025284696764e-01
7.016666666666666607e-01 -6.478551667152869786e-01 -1.490236187933847156e-01 -4.701277743517142116e-01 -2.699746152430924084e-01
7.033333333333333659e-01 -6.465925783209198752e-01 -1.488900417441105517e-01 -4.679444377064092553e-01 -2.698345367110186466e-01
7.050000000000000711e-01 -6.453328357279338734e-01 -1.487319837051280513e-01 -4.657602338344955517e-01 -2.697086025284696764e-01
7.100000000000000755e-01 -6.416006908471736381e-01 -1.479873026237537581e-01 -4.592084978205206447e-01 -2.693169131372029623e-01
7.066666666666666652e-01 -6.440779959191106352e-01 -1.485390093611625162e-01 -4.635757926125144701e-01 -2.695868271016192974e-01
7.083333333333333703e-01 -6.428316888680107866e-01 -1.482972630218498400e-01 -4.613916621428292841e-01 -2.694596344513257025e-01
7.100000000000000755e-01 -6.416006908471736381e-01 -1.479873026237537581e-01 -4.592084978205206447e-01 -2.693169131372029623e-01
7.150000000000000799e-01 -6.382308669367449117e-01 -1.462864288121487610e-01 -4.526795158213017811e-01 -2.686593374523879030e-01
7.116666666666666696e-01 -6.403984937310607251e-01 -1.475804969509391384e-01 -4.570273011378123695e-01 -2.691469224173736463e-01
7.133333333333333748e-01 -6.392538921734538526e-01 -1.470336812664064796e-01 -4.548498359634347010e-01 -2.689347037362339599e-01
7.150000000000000799e-01 -6.382308669367449117e-01 -1.462864288121487610e-01 -4.526795158213017811e-01 -2.686593374523879030e-01
7.200000000000000844e-01 -6.370349209088138620e-01 -1.428165900650744113e-01 -4.463618381108449551e-01 -2.669780535001193278e-01
7.166666666666666741e-01 -6.374561026396623475e-01 -1.452878416948125695e-01 -4.505236188521327678e-01 -2.682884823428886567e-01
7.183333333333333792e-01 -6.370724506089413541e-01 -1.440845284474420174e-01 -4.483999021478687341e-01 -2.677658627551097736e-01
7.200000000000000844e-01 -6.370349209088138620e-01 -1.428165900650744113e-01 -4.463618381108449551e-01 -2.669780535001193278e-01
7.250000000000000888e-01 -6.370634831908269513e-01 -1.390077729780157256e-01 -4.439815262892844450e-01 -2.614470817129028735e-01
7.216666666666666785e-01 -6.370397150373285911e-01 -1.415469517801904997e-01 -4.446281186489713932e-01 -2.656698597335219181e-01
7.233333333333333837e-01 -6.370492003758961852e-01 -1.402773399084848438e-01 -4.439787321288116151e-01 -2.636349124362497021e-01
7.250000000000000888e-01 -6.370634831908269513e-01 -1.390077729780157256e-01 -4.439815262892844450e-01 -2.614470817129028735e-01
7.300000000000000933e-01 -6.371362394044552957e-01 -1.351995466810652080e-01 -4.440183423665149398e-01 -2.548836981795655765e-01
7.266666666666666829e-01 -6.370826736843274718e-01 -1.377382707831851516e-01 -4.439889935333181104e-01 -2.592592619656163277e-01
7.283333333333333881e-01 -6.371068861939102046e-01 -1.364688544786215596e-01 -4.440012317692197952e-01 -2.570714637224684185e-01
7.300000000000000933e-01 -6.371362394044552957e-01 -1.351995466810652080e-01 -4.440183423665149398e-01 -2.548836981795655765e-01
7.350000000000000977e-01 -6.372564001434789516e-01 -1.313925248251862632e-01 -4.440999776297229196e-01 -2.483207207377264303e-01
7.316666666666666874e-01 -6.371708565738665175e-01 -1.339303715801968553e-01 -4.440404303279232301e-01 -2.526959772475206867e-01
7.333333333333333925e-01 -6.372108657733583925e-01 -1.326613550590214352e-01 -4.440676044723447236e-01 -2.505083136019048973e-01
7.350000000000000977e-01 -6.372564001434789516e-01 -1.313925248251862632e-01 -4.440999776297229196e-01 -2.483207207377264303e-01
7.400000000000001021e-01 -6.374275675849296885e-01 -1.275874593898362885e-01 -4.442294841040910769e-01 -2.417585153528787056e-01
7.366666666666666918e-01 -6.373075981670884849e-01 -1.301239105539853391e-01 -4.441376668487267976e-01 -2.461332130285560638e-01
7.383333333333333970e-01 -6.373646039606022384e-01 -1.288555440444523470e-01 -4.441807936182827765e-01 -2.439458057907166744e-01
7.400000000000001021e-01 -6.374275675849296885e-01 -1.275874593898362885e-01 -4.442294841040910769e-01 -2.417585153528787056e-01
7.449999999999999956e-01 -6.376538023573773417e-01 -1.237852759427073013e-01 -4.444102750996181128e-01 -2.351975249506123855e-01
7.416666666666666963e-01 -6.374966453776536035e-01 -1.263196931640715170e-01 -4.442838694013587775e-01 -2.395713591318840152e-01
7.433333333333334014e-01 -6.375720003081351006e-01 -1.250522846259315701e-01 -4.443440858051178055e-01 -2.373843557151612271e-01
7.449999999999999956e-01 -6.376538023573773417e-01 -1.237852759427073013e-01 -4.444102750996181128e-01 -2.351975249506123855e-01
7.500000000000000000e-01 -6.379397049455226565e-01 -1.199871196510207960e-01 -4.446461871804978649e-01 -2.286382880794178285e-01
7.466666666666667007e-01 -6.377422289246235110e-01 -1.225187124357385166e-01 -4.444825848684418323e-01 -2.330108880446710440e-01
7.483333333333334059e-01 -6.378374652628565622e-01 -1.212526428500417253e-01 -4.445611688271566830e-01 -2.308244676693346209e-01
7.500000000000000000e-01 -6.379397049455226565e-01 -1.199871196510207960e-01 -4.446461871804978649e-01 -2.286382880794178285e-01
7.550000000000000044e-01 -6.382905153706147638e-01 -1.161944159319378833e-01 -4.449415562627611065e-01 -2.220814630933438116e-01
7.516666666666667052e-01 -6.380491503670326914e-01 -1.187221993510863688e-01 -4.447378070063022770e-01 -2.264523752407306134e-01
7.533333333333334103e-01 -6.381660132797747353e-01 -1.174579428698722117e-01 -4.448362026686262238e-01 -2.242667569708053643e-01
7.550000000000000044e-01 -6.382905153706147638e-01 -1.161944159319378833e-01 -4.449415562627611065e-01 -2.220814630933438116e-01
7.600000000000000089e-01 -6.387122359275720918e-01 -1.124089512645894406e-01 -4.453013119070006187e-01 -2.155278598344937124e-01
7.566666666666667096e-01 -6.384228888800962398e-01 -1.149316895064010219e-01 -4.450540580951474201e-01 -2.198965256080565867e-01
7.583333333333334147e-01 -6.385633772677972164e-01 -1.136698402936184848e-01 -4.451739072015196141e-01 -2.177119788777481246e-01
7.600000000000000089e-01 -6.387122359275720918e-01 -1.124089512645894406e-01 -4.453013119070006187e-01 -2.155278598344937124e-01
7.650000000000000133e-01 -6.392117830544401524e-01 -1.086329821000994456e-01 -4.457310952995064968e-01 -2.089784816451640548e-01
7.616666666666667140e-01 -6.388697329566441763e-01 -1.111491122598023545e-01 -4.454364904322617447e-01 -2.133442082075779900e-01
7.633333333333334192e-01 -6.390361499828423053e-01 -1.098904206546191253e-01 -4.455796715503768657e-01 -2.111610667754732773e-01
7.650000000000000133e-01 -6.392117830544401524e-01 -1.086329821000994456e-01 -4.457310952995064968e-01 -2.089784816451640548e-01
7.700000000000000178e-01 -6.397971759447670381e-01 -1.048693834066340841e-01 -4.462374084345140379e-01 -2.024345818202531733e-01
7.666666666666667185e-01 -6.393969435974036220e-01 -1.073769113485294330e-01 -4.458910137571823196e-01 -2.067965025621598674e-01
7.683333333333334236e-01 -6.395919594449855916e-01 -1.061223331748436249e-01 -4.460596918826505997e-01 -2.046151832551901251e-01
7.700000000000000178e-01 -6.397971759447670381e-01 -1.048693834066340841e-01 -4.462374084345140379e-01 -2.024345818202531733e-01
7.750000000000000222e-01 -6.404777711520832639e-01 -1.011218537984381188e-01 -4.468278049067527236e-01 -1.958977405772069913e-01
7.716666666666667229e-01 -6.400129571483992308e-01 -1.036182100767106123e-01 -4.464244569718383016e-01 -2.002547611491014845e-01
7.733333333333334281e-01 -6.402396870891325920e-01 -1.023689747150066387e-01 -4.466211469478724716e-01 -1.980757894085230508e-01
7.750000000000000222e-01 -6.404777711520832639e-01 -1.011218537984381188e-01 -4.468278049067527236e-01 -1.958977405772069913e-01
7.800000000000000266e-01 -6.412645537297427811e-01 -9.739520235834604744e-02 -4.475111369335037503e-01 -1.893699717032035768e-01
7.766666666666667274e-01 -6.407276375417382264e-01 -9.987704037997383044e-02 -4.470447757948554646e-01 -1.937206950485610424e-01
7.783333333333334325e-01 -6.409897388503615900e-01 -9.863474592150074660e-02 -4.472724243999998128e-01 -1.915447403091075362e-01
7.800000000000000266e-01 -6.412645537297427811e-01 -9.739520235834604744e-02 -4.475111369335037503e-01 -1.893699717032035768e-01
7.850000000000000311e-01 -6.421704952004290146e-01 -9.369575451060312143e-02 -4.482978794236526787e-01 -1.828538729760265658e-01
7.816666666666667318e-01 -6.415525886669211086e-01 -9.615866442690577942e-02 -4.477613227720100286e-01 -1.871964932976410700e-01
7.833333333333334370e-01 -6.418543798617516449e-01 -9.492541229146472803e-02 -4.480234163783957113e-01 -1.850244188610060958e-01
7.850000000000000311e-01 -6.421704952004290146e-01 -9.369575451060312143e-02 -4.482978794236526787e-01 -1.828538729760265658e-01
7.900000000000000355e-01 -6.432109838948083524e-01 -9.003193228120422165e-02 -4.492005611408231847e-01 -1.763528425508187891e-01
7.866666666666667362e-01 -6.425015363137394075e-01 -9.247003138868614691e-02 -4.485852031346952429e-01 -1.806849923060000473e-01
7.883333333333333304e-01 -6.428481407015231852e-01 -9.124861876287877760e-02 -4.488859108964806111e-01 -1.785179270405937713e-01
7.900000000000000355e-01 -6.432109838948083524e-01 -9.003193228120422165e-02 -4.492005611408231847e-01 -1.763528425508187891e-01
7.950000000000000400e-01 -6.444043168573112546e-01 -8.641508911719529562e-02 -4.502343468587300390e-01 -1.698713971175048743e-01
7.916666666666667407e-01 -6.435907816134698312e-01 -8.882043223167643275e-02 -4.495297505588349285e-01 -1.741899212885306414e-01
7.933333333333333348e-01 -6.439882918590034144e-01 -8.761462898538319166e-02 -4.498741176789827767e-01 -1.720293649733739272e-01
7.950000000000000400e-01 -6.444043168573112546e-01 -8.641508911719529562e-02 -4.502343468587300390e-01 -1.698713971175048743e-01
8.000000000000000444e-01 -6.457721979252954991e-01 -8.286070814676137208e-02 -4.514178351942711998e-01 -1.634156511180861748e-01
7.966666666666667451e-01 -6.448397047332925514e-01 -8.522244226417288737e-02 -4.506111727441364789e-01 -1.677162659496251318e-01
7.983333333333333393e-01 -6.452953507549143985e-01 -8.403738877062817691e-02 -4.510053852591527357e-01 -1.655642478118119210e-01
8.000000000000000444e-01 -6.457721979252954991e-01 -8.286070814676137208e-02 -4.514178351942711998e-01 -1.634156511180861748e-01
8.050000000000000488e-01 -6.473400747787871889e-01 -7.939008533949799828e-02 -4.527741674566522212e-01 -1.569940578753760974e-01
8.016666666666667496e-01 -6.462712366226387450e-01 -8.169326832716559961e-02 -4.518494404726444147e-01 -1.612708209826062555e-01
8.033333333333333437e-01 -6.467935028827691557e-01 -8.053603564682840221e-02 -4.523011931804560848e-01 -1.591301446483678050e-01
8.050000000000000488e-01 -6.473400747787871889e-01 -7.939008533949799828e-02 -4.527741674566522212e-01 -1.569940578753760974e-01
8.100000000000000533e-01 -6.491368774885885040e-01 -7.603253328201009520e-02 -4.543325853203282194e-01 -1.506185886576705546e-01
8.066666666666667540e-01 -6.479120661643892332e-01 -7.825661218251130091e-02 -4.532695283439794887e-01 -1.548630524820104881e-01
8.083333333333333481e-01 -6.485106167941775412e-01 -7.713694062488501979e-02 -4.537885417069649763e-01 -1.527376852754910863e-01
8.100000000000000533e-01 -6.491368774885885040e-01 -7.603253328201009520e-02 -4.543325853203282194e-01 -1.506185886576705546e-01
8.150000000000000577e-01 -6.511930720203560341e-01 -7.282765067429051997e-02 -4.561306226386100393e-01 -1.443066630554697971e-01
8.116666666666667584e-01 -6.497919885301342013e-01 -7.494499596122947138e-02 -4.549031612182543038e-01 -1.485064832536354962e-01
8.133333333333333526e-01 -6.504770487871499585e-01 -7.387607623127749601e-02 -4.555019093640713113e-01 -1.464021929807414468e-01
8.150000000000000577e-01 -6.511930720203560341e-01 -7.282765067429051997e-02 -4.561306226386100393e-01 -1.443066630554697971e-01
8.200000000000000622e-01 -6.535342873432468114e-01 -6.982511362129660559e-02 -4.582171215877814952e-01 -1.380843889599779883e-01
8.166666666666667629e-01 -6.519409251547970685e-01 -7.180169281828538419e-02 -4.567912630349317826e-01 -1.422209815185046800e-01
8.183333333333333570e-01 -6.527212403790042528e-01 -7.080020828096242336e-02 -4.574859787557332691e-01 -1.401464049339705142e-01
8.200000000000000622e-01 -6.535342873432468114e-01 -6.982511362129660559e-02 -4.582171215877814952e-01 -1.380843889599779883e-01
8.250000000000000666e-01 -6.561620659812865686e-01 -6.706988975351689530e-02 -4.606560067817065951e-01 -1.319920471291362585e-01
8.216666666666667673e-01 -6.543797799365850265e-01 -6.887801571027023229e-02 -4.589872633935374591e-01 -1.360366244440114614e-01
8.233333333333333615e-01 -6.552565646359791440e-01 -6.795980651412350526e-02 -4.597992096819860652e-01 -1.340050794650281540e-01
8.250000000000000666e-01 -6.561620659812865686e-01 -6.706988975351689530e-02 -4.606560067817065951e-01 -1.319920471291362585e-01
8.300000000000000711e-01 -6.589639090823395939e-01 -6.448993032307279161e-02 -4.635293025693476565e-01 -1.260929121869541480e-01
8.266666666666667718e-01 -6.570911530997666228e-01 -6.620459611236133302e-02 -4.615609367814759723e-01 -1.300001975505059304e-01
8.283333333333333659e-01 -6.580333454855634701e-01 -6.535355334561396279e-02 -4.625174905294134886e-01 -1.280326295894158861e-01
8.300000000000000711e-01 -6.589639090823395939e-01 -6.448993032307279161e-02 -4.635293025693476565e-01 -1.260929121869541480e-01
8.350000000000000755e-01 -6.600861317218644775e-01 -6.108847545547348157e-02 -4.669312102252518581e-01 -1.204831863336715825e-01
8.316666666666666652e-01 -6.598026048407019672e-01 -6.353926984753839602e-02 -4.646000211502410160e-01 -1.241850938262167720e-01
8.333333333333333703e-01 -6.601799191367413444e-01 -6.235355135100034002e-02 -4.657330680494580211e-01 -1.223136364456039460e-01
8.350000000000000755e-01 -6.600861317218644775e-01 -6.108847545547348157e-02 -4.669312102252518581e-01 -1.204831863336715825e-01
8.400000000000000799e-01 -6.581972252848187210e-01 -5.786463048682534416e-02 -4.709133780444188511e-01 -1.152696119551901571e-01
8.366666666666666696e-01 -6.597101428933690448e-01 -5.988210477462137943e-02 -4.681958031392181030e-01 -1.186980069508275504e-01
8.383333333333333748e-01 -6.589067025612457273e-01 -5.890599774795050869e-02 -4.695254344872105690e-01 -1.169607190747509740e-01
8.400000000000000799e-01 -6.581972252848187210e-01 -5.786463048682534416e-02 -4.709133780444188511e-01 -1.152696119551901571e-01
8.450000000000000844e-01 -6.581639796585501134e-01 -5.413108492443480940e-02 -4.751044358707274817e-01 -1.102228735158370249e-01
8.416666666666666741e-01 -6.579175431869199731e-01 -5.663014399913596925e-02 -4.723423536235950015e-01 -1.136129487659580523e-01
8.433333333333333792e-01 -6.578726051368984917e-01 -5.536238092189978144e-02 -4.737720586305961823e-01 -1.119569335185560122e-01
8.450000000000000844e-01 -6.581639796585501134e-01 -5.413108492443480940e-02 -4.751044358707274817e-01 -1.102228735158370249e-01
8.500000000000000888e-01 -6.600767881841523854e-01 -5.085019502350005688e-02 -4.761485925393638130e-01 -1.039495890608541639e-01
8.466666666666666785e-01 -6.586981137335559122e-01 -5.298038707027426242e-02 -4.760952003349842587e-01 -1.082799657412130551e-01
8.483333333333333837e-01 -6.593522160441072089e-01 -5.189260460705877320e-02 -4.763790606422356189e-01 -1.061229641409022345e-01
8.500000000000000888e-01 -6.600767881841523854e-01 -5.085019502350005688e-02 -4.761485925393638130e-01 -1.039495890608541639e-01
8.550000000000000933e-01 -6.624796015965441764e-01 -4.789634241953547034e-02 -4.745325325453737531e-01 -9.759094392646774918e-02
8.516666666666666829e-01 -6.608477050999130853e-01 -4.984148332219703881e-02 -4.756363563328754873e-01 -1.018233950824826012e-01
8.533333333333333881e-01 -6.616514358698759590e-01 -4.885867398656933147e-02 -4.750364353221198654e-01 -9.971944229884584232e-02
8.550000000000000933e-01 -6.624796015965441764e-01 -4.789634241953547034e-02 -4.745325325453737531e-01 -9.759094392646774918e-02
8.600000000000000977e-01 -6.650625557038607472e-01 -4.509739317390640961e-02 -4.742458810094895005e-01 -9.107001930419227065e-02
8.566666666666666874e-01 -6.633266229018792703e-01 -4.695055208116138273e-02 -4.742100318617696875e-01 -9.542775694313780643e-02
8.583333333333333925e-01 -6.641885715988944394e-01 -4.601833798988528429e-02 -4.740758568340008861e-01 -9.324464997923538612e-02
8.600000000000000977e-01 -6.650625557038607472e-01 -4.509739317390640961e-02 -4.742458810094895005e-01 -9.107001930419227065e-02
8.650000000000001021e-01 -6.677368085714017187e-01 -4.238525388094158824e-02 -4.768353753867645706e-01 -8.506550474128977968e-02
8.616666666666666918e-01 -6.659463651966114339e-01 -4.418587017926855348e-02 -4.748958572103472164e-01 -8.898343975488251512e-02
8.633333333333333970e-01 -6.668382555349989804e-01 -4.328225026345175475e-02 -4.757942654464112353e-01 -8.698939535342462004e-02
8.650000000000001021e-01 -6.677368085714017187e-01 -4.238525388094158824e-02 -4.768353753867645706e-01 -8.506550474128977968e-02
8.700000000000001066e-01 -6.704613821280367425e-01 -3.972357578932720484e-02 -4.804142586526219394e-01 -7.956640988143771909e-02
8.666666666666666963e-01 -6.686408391412811403e-01 -4.149377715765391328e-02 -4.779690338928372917e-01 -8.319447002396966606e-02
8.683333333333334014e-01 -6.695493296318405507e-01 -4.060684511066798424e-02 -4.791676264652503514e-01 -8.136427151556514803e-02
8.700000000000001066e-01 -6.704613821280367425e-01 -3.972357578932720484e-02 -4.804142586526219394e-01 -7.956640988143771909e-02
8.750000000000001110e-01 -6.732110019314379024e-01 -3.708774417886909897e-02 -4.843461901035515105e-01 -7.431168219372782935e-02
8.716666666666667007e-01 -6.713761816888978995e-01 -3.884315148861923472e-02 -4.816977673400911764e-01 -7.779466383673519503e-02
8.733333333333334059e-01 -6.722929665083929862e-01 -3.796479433422755151e-02 -4.830103281018667261e-01 -7.604431819040925744e-02
8.750000000000001110e-01 -6.732110019314379024e-01 -3.708774417886909897e-02 -4.843461901035515105e-01 -7.431168219372782935e-02
8.800000000000000044e-01 -6.759651485333432186e-01 -3.445663705909685071e-02 -4.884538676157885173e-01 -6.919266696744545697e-02
8.766666666666667052e-01 -6.741295558997703052e-01 -3.621123704625148210e-02 -4.857009538438055718e-01 -7.259377972468529505e-02
8.783333333333334103e-01 -6.750478735627665205e-01 -3.533448237651089924e-02 -4.870711320271556843e-01 -7.088814255922645802e-02
8.800000000000000044e-01 -6.759651485333432186e-01 -3.445663705909685071e-02 -4.884538676157885173e-01 -6.919266696744545697e-02
8.850000000000000089e-01 -6.787010488461866498e-01 -3.180659496424316501e-02 -4.926546640271668998e-01 -6.414962747107191832e-02
8.816666666666667096e-01 -6.768804874993441523e-01 -3.357677359807621775e-02 -4.898467433334178778e-01 -6.750550999697545185e-02
8.833333333333334147e-01 -6.777928633332478414e-01 -3.269383852959278913e-02 -4.912476460136349088e-01 -6.582501080571948049e-02
8.850000000000000089e-01 -6.787010488461866498e-01 -3.180659496424316501e-02 -4.926546640271668998e-01 -6.414962747107191832e-02
8.900000000000000133e-01 -6.813826462497328817e-01 -2.910178856031416308e-02 -4.968946180277883373e-01 -5.913941114421525369e-02
8.866666666666667140e-01 -6.796035175304183662e-01 -3.091353893767482749e-02 -4.940660037900873602e-01 -6.247788250358393691e-02
8.883333333333334192e-01 -6.804982858682564473e-01 -3.001277111063007166e-02 -4.954799152823672892e-01 -6.080831167912913171e-02
8.900000000000000133e-01 -6.813826462497328817e-01 -2.910178856031416308e-02 -4.968946180277883373e-01 -5.913941114421525369e-02
8.950000000000000178e-01 -6.839208560391155656e-01 -2.626325066345007453e-02 -5.011233196335408424e-01 -5.411971399658448839e-02
8.916666666666667185e-01 -6.822526789407977743e-01 -2.817712397115752776e-02 -4.983082185546278131e-01 -5.746957708972976614e-02
8.933333333333334236e-01 -6.831022698922314396e-01 -2.723366754495093814e-02 -4.997186076707412217e-01 -5.579703032598599954e-02
8.950000000000000178e-01 -6.839208560391155656e-01 -2.626325066345007453e-02 -5.011233196335408424e-01 -5.411971399658448839e-02
9.000000000000000222e-01 -6.856387800052764492e-01 -2.294797202499984645e-02 -5.052679563857714884e-01 -4.903062795371941618e-02
8.966666666666667229e-01 -6.846871366033450146e-01 -2.525123141909548299e-02 -5.025193221795216658e-01 -5.243514452281076293e-02
8.983333333333334281e-01 -6.853447494108866334e-01 -2.416658562422127968e-02 -5.039026783039370905e-01 -5.074017923014337988e-02
9.000000000000000222e-01 -6.856387800052764492e-01 -2.294797202499984645e-02 -5.052679563857714884e-01 -4.903062795371941618e-02
9.050000000000000266e-01 -6.837560632203046884e-01 -1.989338175405960113e-02 -5.091433705140123722e-01 -4.373607850009524761e-02
9.016666666666667274e-01 -6.854394263042331570e-01 -2.169848936024867253e-02 -5.066071023693977660e-01 -4.730055018068658051e-02
9.033333333333334325e-01 -6.847906555984860644e-01 -2.062056754291358152e-02 -5.079070134876431108e-01 -4.554085092152455883e-02
9.050000000000000266e-01 -6.837560632203046884e-01 -1.989338175405960113e-02 -5.091433705140123722e-01 -4.373607850009524761e-02
9.100000000000000311e-01 -6.811321072425748913e-01 -1.735548716299547059e-02 -5.109371174770677149e-01 -3.765154754364328366e-02
9.066666666666667318e-01 -6.826303683052289406e-01 -1.930659734670238728e-02 -5.102601636438199861e-01 -4.185562254974760366e-02
9.083333333333334370e-01 -6.816612100971171095e-01 -1.849845551607701144e-02 -5.110542134299582706e-01 -3.982493036749795712e-02
9.100000000000000311e-01 -6.811321072425748913e-01 -1.735548716299547059e-02 -5.109371174770677149e-01 -3.765154754364328366e-02
9.150000000000000355e-01 -6.818533753794220331e-01 -1.374570956664233727e-02 -5.066930990365443588e-01 -3.291606358100349766e-02
9.116666666666667362e-01 -6.810136981299750314e-01 -1.609459294162877974e-02 -5.100711224686954592e-01 -3.565982329701251202e-02
9.133333333333334414e-01 -6.812387307594602870e-01 -1.485063544050703455e-02 -5.084959200405886337e-01 -3.415528292894138424e-02
9.150000000000000355e-01 -6.818533753794220331e-01 -1.374570956664233727e-02 -5.066930990365443588e-01 -3.291606358100349766e-02
9.200000000000000400e-01 -6.848014890827067713e-01 -1.136129864893602355e-02 -5.041805617272344664e-01 -2.720669297501395259e-02
9.166666666666667407e-01 -6.827370239379091377e-01 -1.283718185568246024e-02 -5.051386222017126837e-01 -3.139108090714076704e-02
9.183333333333334458e-01 -6.837484219313155753e-01 -1.207053133190535456e-02 -5.043064960581360445e-01 -2.938460057027863018e-02
9.200000000000000400e-01 -6.848014890827067713e-01 -1.136129864893602355e-02 -5.041805617272344664e-01 -2.720669297501395259e-02
9.250000000000000444e-01 -6.875272686820487200e-01 -8.759910264826264309e-03 -5.076169059174404641e-01 -2.189276439363395388e-02
9.216666666666667451e-01 -6.858374147722503533e-01 -1.062760280717644015e-02 -5.047141050639899484e-01 -2.509671648837275351e-02
9.233333333333333393e-01 -6.867857985835765788e-01 -9.785517473824880894e-03 -5.059485174441521460e-01 -2.330256748373013206e-02
9.250000000000000444e-01 -6.875272686820487200e-01 -8.759910264826264309e-03 -5.076169059174404641e-01 -2.189276439363395388e-02
9.300000000000000488e-01 -6.878020533346219656e-01 -5.028012145837638946e-03 -5.128576833492214382e-01 -1.800854547998686009e-02
9.266666666666667496e-01 -6.879132782627648268e-01 -7.556661846454351163e-03 -5.094563977372961183e-01 -2.070909542669680317e-02
9.283333333333333437e-01 -6.879401509801873482e-01 -6.289327812120729111e-03 -5.112937949664944082e-01 -1.952245020349206023e-02
9.300000000000000488e-01 -6.878020533346219656e-01 -5.028012145837638946e-03 -5.128576833492214382e-01 -1.800854547998686009e-02
9.350000000000000533e-01 -6.861506247123231317e-01 -1.667596994602031299e-03 -5.134175363140739412e-01 -1.155906776033671819e-02
9.316666666666667540e-01 -6.874860045835021749e-01 -3.799813157246586387e-03 -5.134175363140739412e-01 -1.593473359037670192e-02
9.333333333333333481e-01 -6.869443949488673873e-01 -2.654188012174809805e-03 -5.134175363140739412e-01 -1.374690067535680287e-02
9.350000000000000533e-01 -6.861506247123231317e-01 -1.667596994602031299e-03 -5.134175363140739412e-01 -1.155906776033671819e-02
9.400000000000000577e-01 -6.827355645777198889e-01 -1.226584300876842610e-04 -5.132590871589473025e-01 -5.004535782794039718e-03
9.366666666666667584e-01 -6.851341119108785849e-01 -9.123613457457636043e-04 -5.134175363140739412e-01 -9.371234845316633519e-03
9.383333333333333526e-01 -6.839713464422539912e-01 -4.081694743050275466e-04 -5.134175363140739412e-01 -7.183401930296672011e-03
9.400000000000000577e-01 -6.827355645777198889e-01 -1.226584300876842610e-04 -5.132590871589473025e-01 -5.004535782794039718e-03
9.450000000000000622e-01 -6.789326405529376718e-01 -6.216004562560890200e-17 -5.092036049692498789e-01 -3.391302485716139628e-04
9.416666666666667629e-01 -6.814718462026619905e-01 -7.861075260577405887e-06 -5.125691410580022200e-01 -2.937998508778978841e-03
9.433333333333333570e-01 -6.802022885953945552e-01 -6.216004562560890200e-17 -5.111625600276360482e-01 -1.284785670027681868e-03
9.450000000000000622e-01 -6.789326405529376718e-01 -6.216004562560890200e-17 -5.092036049692498789e-01 -3.391302485716139628e-04
9.500000000000000666e-01 -6.751236964255672435e-01 -6.216004562560890200e-17 -5.026697972414320148e-01 0.000000000000000000e+00
9.466666666666667673e-01 -6.776629925104808994e-01 -6.216004562560890200e-17 -5.070452854671774201e-01 -1.227519999884514068e-05
9.483333333333333615e-01 -6.763933444680241269e-01 -6.216004562560890200e-17 -5.048576301564520197e-01 0.000000000000000000e+00
9.500000000000000666e-01 -6.751236964255672435e-01 -6.216004562560890200e-17 -5.026697972414320148e-01 0.000000000000000000e+00
9.550000000000000711e-01 -6.713147522981968152e-01 -6.216004562560890200e-17 -4.961062984963718892e-01 0.000000000000000000e+00
9.516666666666667718e-01 -6.738540483831105821e-01 -6.216004562560890200e-17 -5.004819643264118989e-01 0.000000000000000000e+00
9.533333333333333659e-01 -6.725844003406536986e-01 -6.216004562560890200e-17 -4.982941314113918940e-01 0.000000000000000000e+00
9.550000000000000711e-01 -6.713147522981968152e-01 -6.216004562560890200e-17 -4.961062984963718892e-01 0.000000000000000000e+00
9.600000000000000755e-01 -6.675058081708263868e-01 -6.216004562560890200e-17 -4.895427997513118190e-01 0.000000000000000000e+00
9.566666666666667762e-01 -6.700451042557400427e-01 -6.216004562560890200e-17 -4.939184655813518843e-01 0.000000000000000000e+00
9.583333333333333703e-01 -6.687754562132832703e-01 -6.216004562560890200e-17 -4.917306326663318239e-01 0.000000000000000000e+00
9.600000000000000755e-01 -6.675058081708263868e-01 -6.216004562560890200e-17 -4.895427997513118190e-01 0.000000000000000000e+00
9.650000000000000799e-01 -6.636968640434559585e-01 -6.216004562560890200e-17 -4.829793010062515268e-01 0.000000000000000000e+00
9.616666666666667806e-01 -6.662361601283695034e-01 -6.216004562560890200e-17 -4.873549668362915366e-01 0.000000000000000000e+00
9.633333333333333748e-01 -6.649665120859128420e-01 -6.216004562560890200e-17 -4.851671339212717537e-01 0.000000000000000000e+00
9.650000000000000799e-01 -6.636968640434559585e-01 -6.216004562560890200e-17 -4.829793010062515268e-01 0.000000000000000000e+00
9.700000000000000844e-01 -6.598879199160856412e-01 -6.216004562560890200e-17 -4.764158022611914012e-01 0.000000000000000000e+00
9.666666666666666741e-01 -6.624272160009991861e-01 -6.216004562560890200e-17 -4.807914680912317440e-01 0.000000000000000000e+00
9.683333333333333792e-01 -6.611575679585424137e-01 -6.216004562560890200e-17 -4.786036351762114616e-01 0.000000000000000000e+00
9.700000000000000844e-01 -6.598879199160856412e-01 -6.216004562560890200e-17 -4.764158022611914012e-01 0.000000000000000000e+00
9.750000000000000888e-01 -6.560789757887152129e-01 -6.216004562560890200e-17 -4.698523035161314976e-01 0.000000000000000000e+00
9.716666666666666785e-01 -6.586182718736287578e-01 -6.216004562560890200e-17 -4.742279693461713963e-01 0.000000000000000000e+00
9.733333333333333837e-01 -6.573486238311719854e-01 -6.216004562560890200e-17 -4.720401364311513914e-01 0.000000000000000000e+00
9.750000000000000888e-01 -6.560789757887152129e-01 -6.216004562560890200e-17 -4.698523035161314976e-01 0.000000000000000000e+00
9.800000000000000933e-01 -6.522700316613447846e-01 -6.216004562560890200e-17 -4.632888047710713164e-01 0.000000000000000000e+00
9.766666666666666829e-01 -6.548093277462583295e-01 -6.216004562560890200e-17 -4.676644706011113262e-01 0.000000000000000000e+00
9.783333333333333881e-01 -6.535396797038014460e-01 -6.216004562560890200e-17 -4.654766376860912103e-01 0.000000000000000000e+00
9.800000000000000933e-01 -6.522700316613447846e-01 -6.216004562560890200e-17 -4.632888047710713164e-01 0.000000000000000000e+00
9.850000000000000977e-01 -6.484610875339741343e-01 -6.216004562560890200e-17 -4.567253060260109687e-01 0.000000000000000000e+00
9.816666666666666874e-01 -6.510003836188879012e-01 -6.216004562560890200e-17 -4.611009718560512560e-01 0.000000000000000000e+00
9.833333333333333925e-01 -6.497307355764310177e-01 -6.216004562560890200e-17 -4.589131389410312512e-01 0.000000000000000000e+00
9.850000000000000977e-01 -6.484610875339741343e-01 -6.216004562560890200e-17 -4.567253060260109687e-01 0.000000000000000000e+00
9.900000000000001021e-01 -6.446521434066037060e-01 -6.216004562560890200e-17 -4.501618072809508986e-01 0.000000000000000000e+00
9.866666666666666918e-01 -6.471914394915174729e-01 -6.216004562560890200e-17 -4.545374731109911859e-01 0.000000000000000000e+00
9.883333333333333970e-01 -6.459217914490607004e-01 -6.216004562560890200e-17 -4.523496401959709590e-01 0.000000000000000000e+00
9.900000000000001021e-01 -6.446521434066037060e-01 -6.216004562560890200e-17 -4.501618072809508986e-01 0.000000000000000000e+00
9.950000000000001066e-01 -6.408431992792332776e-01 -6.216004562560890200e-17 -4.435983085358907174e-01 0.000000000000000000e+00
9.916666666666666963e-01 -6.433824953641470445e-01 -6.216004562560890200e-17 -4.479739743659307827e-01 0.000000000000000000e+00
9.933333333333334014e-01 -6.421128473216902721e-01 -6.216004562560890200e-17 -4.457861414509108888e-01 0.000000000000000000e+00
9.950000000000001066e-01 -6.408431992792332776e-01 -6.216004562560890200e-17 -4.435983085358907174e-01 0.000000000000000000e+00
1.000000000000000000e+00 -6.370342551518629604e-01 -6.216004562560890200e-17 -4.370348097908306473e-01 0.000000000000000000e+00
9.966666666666667007e-01 -6.395735512367766162e-01 -6.216004562560890200e-17 -4.414104756208708236e-01 0.000000000000000000e+00
9.983333333333334059e-01 -6.383039031943198438e-01 -6.216004562560890200e-17 -4.392226427058508187e-01 0.000000000000000000e+00


==> data/ex1/u1.txt <==
2.000000000000000000e+01 1.005887985229492188e+00 1.832196438677764494e-01 3.443386054868385893e-01 6.150589351939866889e-02 5.684547866230610369e-01
4.000000000000000000e+01 1.600027084350585938e+00 1.766120596892118977e-01 3.327358846999112219e-01 7.931134493956543130e-02 4.562299956387770861e-01
8.000000000000000000e+01 4.236936569213867188e+00 1.271468798270006806e-01 2.564779895086936046e-01 2.514343717135814060e-02 3.657791145715740821e-01
1.600000000000000000e+02 7.475852966308593750e+00 9.442161985157038195e-02 1.994603904692969776e-01 1.585751975856158902e-02 2.894120862571759045e-01
3.200000000000000000e+02 1.785922050476074219e+01 6.019171056446859236e-02 1.342954950331514130e-01 9.670918453107968382e-03 2.059992531248728831e-01
6.400000000000000000e+02 4.583096504211425781e+01 3.413370602361287531e-02 7.956971886104302616e-02 3.290634141312198668e-03 1.408931918928281457e-01
1.280000000000000000e+03 1.376209259033203125e+02 1.817134241378337567e-02 4.395644792547992452e-02 1.447046885242386782e-03 7.741853995615130546e-02
2.560000000000000000e+03 5.708067417144775391e+02 9.496859047099515116e-03 2.352778564773366776e-02 8.003752799322083611e-04 4.190090747946920852e-02
5.120000000000000000e+03 2.094386100769042969e+03 4.959117310640692722e-03 1.246445834416792797e-02 6.808228441885222360e-04 2.141812320850321194e-02


==> data/ex1/uinf.txt <==
2.000000000000000000e+01 1.036882400512695312e+00 5.003455599171602319e-02 1.349949239118427569e-01 1.040517343840026143e-01 6.106264826472790341e-01
4.000000000000000000e+01 2.084016799926757812e+00 6.845834858131838452e-02 5.774234857259435971e-02 7.270460571827302987e-02 4.722047539261028937e-01
8.000000000000000000e+01 5.171298980712890625e+00 3.630115725089788636e-02 1.147636327527451483e-02 1.659344507857862805e-02 3.553208308955262407e-01
1.600000000000000000e+02 9.948015213012695312e+00 2.734731221571606863e-02 1.439610537242347332e-02 1.571038866344226514e-02 2.693118656093220764e-01
3.200000000000000000e+02 2.333784103393554688e+01 1.791393432599308611e-02 1.401221803662766607e-02 1.195438223538652922e-02 2.183827432621420483e-01
6.400000000000000000e+02 5.818915367126464844e+01 1.009057921437972460e-02 8.822539985578414790e-03 4.972064337488590891e-03 1.467227298737257546e-01
1.280000000000000000e+03 1.651928424835205078e+02 5.726035137032181588e-03 5.256035885580490064e-03 2.026244532138954391e-03 7.251833013606975853e-02
2.560000000000000000e+03 8.118269443511962891e+02 3.143102756635096640e-03 3.111522722860249335e-03 1.010471450102745639e-03 3.865028559359422189e-02
5.120000000000000000e+03 2.825084924697875977e+03 1.996872121506613161e-03 1.924566221204626615e-03 7.404120499060473648e-04 1.964585724643667930e-02


==> data/ex1/v1.txt <==
2.000000000000000000e+01 9.200572967529296875e-01 1.209301707112290236e-01 2.461141784206948291e-01 6.601022836243691794e-02 5.681774496365294969e-01
4.000000000000000000e+01 1.938819885253906250e+00 1.419311609101641114e-01 2.781359492312082127e-01 7.742817492144987712e-02 4.558098474676740564e-01
8.000000000000000000e+01 4.199981689453125000e+00 1.075371192499061657e-01 2.227758807364191851e-01 2.430404273867431408e-02 3.656260157098392694e-01
1.600000000000000000e+02 9.915828704833984375e+00 8.334444964347298423e-02 1.791678894812032130e-01 1.549562032231283082e-02 2.890913345117718802e-01
3.200000000000000000e+02 2.199506759643554688e+01 5.418402816846501491e-02 1.219031692427220426e-01 9.533005140055672566e-03 2.055344919055397401e-01
6.400000000000000000e+02 5.457282066345214844e+01 3.083815372283960077e-02 7.210312734371315813e-02 3.244532463749449924e-03 1.403692262984541639e-01
1.280000000000000000e+03 1.485350131988525391e+02 1.638217118719387244e-02 3.961635282331055219e-02 1.428585482998345757e-03 7.703325013265899246e-02
2.560000000000000000e+03 5.946350097656250000e+02 8.532558041678961480e-03 2.109003806409714965e-02 7.923771431718185099e-04 4.166679422488115542e-02
5.120000000000000000e+03 2.262120008468627930e+03 4.442555434715278473e-03 1.112838035816410276e-02 6.772246964857897567e-04 2.127871109837331867e-02


==> data/ex1/vinf.txt <==
2.000000000000000000e+01 1.295089721679687500e+00 1.580239782241165125e-01 3.920181237055682111e-01 1.082063653760615418e-01 6.109712604667902891e-01
4.000000000000000000e+01 3.003120422363281250e+00 5.904877272666331223e-02 1.166921996216918611e-01 7.048687138506520844e-02 4.733408765105338034e-01
8.000000000000000000e+01 5.467891693115234375e+00 3.643329574317177855e-02 8.871293806160840401e-02 1.583440881233966202e-02 3.551809117920653458e-01
1.600000000000000000e+02 1.312088966369628906e+01 1.797024238625050119e-02 3.774039532370820904e-02 1.544616355736450064e-02 2.694758406954791408e-01
3.200000000000000000e+02 3.003406524658203125e+01 8.841173754931819229e-03 1.388741927922854114e-02 1.198519915641771405e-02 2.190277651422225524e-01
6.400000000000000000e+02 7.219195365905761719e+01 4.674736346203245407e-03 6.433124264329903585e-03 5.006601208809857706e-03 1.468376026890766128e-01
1.280000000000000000e+03 2.087728977203369141e+02 2.697509593128866179e-03 3.058224240425233553e-03 2.054716354351004970e-03 7.264917460882820699e-02
2.560000000000000000e+03 8.541049957275390625e+02 1.495683127067826135e-03 1.392692854285337845e-03 1.027028742319135990e-03 3.869166963415040378e-02
5.120000000000000000e+03 3.049451112747192383e+03 8.529436928880196334e-04 5.010159389898793947e-04 7.488102714093836099e-04 1.963512100195183643e-02


==> data/ex2/ddp.txt <==
2.000000000000000000e+01 4.873991012573242188e+00 1.668239071570088994e-01 3.257921317509686054e-01 3.257921317509682724e-01 8.862455949215480855e-01
4.000000000000000000e+01 9.990215301513671875e+00 8.875825343164889247e-02 1.895177755520597862e-01 1.895177755520597862e-01 5.778773216304442517e-01
8.000000000000000000e+01 4.190111160278320312e+01 4.673200171532321257e-02 9.350533935038934930e-02 9.350533935038934930e-02 1.222925548280290764e+00
1.600000000000000000e+02 2.722849845886230469e+02 3.032665268939231662e-02 4.650625328159341265e-02 4.650625328159313510e-02 1.931778063124885148e-01
3.200000000000000000e+02 2.041291952133178711e+03 2.601312149111409053e-02 1.279882221998890346e-02 1.279882221998890346e-02 1.167274637235245910e-01
6.400000000000000000e+02 1.936119484901428223e+04 2.139425371271254719e-02 4.377400178558532584e-03 4.377400178559420763e-03 9.103698091339047782e-02
1.280000000000000000e+03 1.559785149097442627e+05 1.808328650528253853e-02 1.319988333692234672e-03 1.319988333691901605e-03 5.584954180166738086e-02


==> data/ex2/parametrisation.txt <==
0.000000000000000000e+00 -5.999999999999999778e-01 0.000000000000000000e+00 -4.000000000000000222e-01 0.000000000000000000e+00
5.000000000000000104e-03 -6.004958865656403466e-01 -4.332556766579578021e-03 -4.006446520409301937e-01 -5.696454936411149243e-03
1.666666666666666774e-03 -6.001670892947565950e-01 -1.443980283905950271e-03 -4.002193889503554702e-01 -1.898308524231352582e-03
3.333333333333333547e-03 -6.003328362243874894e-01 -2.888115160806194442e-03 -4.004354117991383299e-01 -3.797002541013992562e-03
5.000000000000000104e-03 -6.004958865656403466e-01 -4.332556766579578021e-03 -4.006446520409301937e-01 -5.696454936411149243e-03
1.000000000000000021e-02 -6.009548820500496547e-01 -8.669149683388130065e-03 -4.011956529212872824e-01 -1.140259358683167260e-02
6.666666666666667095e-03 -6.006548621956653289e-01 -5.777452180481933847e-03 -4.008435912253315858e-01 -7.597012185474826679e-03
8.333333333333333218e-03 -6.008083486551708541e-01 -7.222940536090665525e-03 -4.010285546681075508e-01 -9.498978095128375598e-03
1.000000000000000021e-02 -6.009548820500496547e-01 -8.669149683388130065e-03 -4.011956529212872824e-01 -1.140259358683167260e-02
1.500000000000000118e-02 -6.013370810528574362e-01 -1.301312119878659385e-02 -4.015462413498761540e-01 -1.712419432290961108e-02
1.166666666666666720e-02 -6.010929350525157089e-01 -1.011619221067498221e-02 -4.013407175576335639e-01 -1.330801061926877027e-02
1.333333333333333419e-02 -6.012209017474658967e-01 -1.156416059550919792e-02 -4.014592298775192525e-01 -1.521525778528236457e-02
1.500000000000000118e-02 -6.013370810528574362e-01 -1.301312119878659385e-02 -4.015462413498761540e-01 -1.712419432290961108e-02
2.000000000000000042e-02 -6.015960577927396136e-01 -1.736605586665142600e-02 -4.015604217678060972e-01 -2.285573353199768162e-02
1.666666666666666644e-02 -6.014396584271162194e-01 -1.446310674394612680e-02 -4.015962851054445948e-01 -1.903444821172731866e-02
1.833333333333333343e-02 -6.015266855659234801e-01 -1.591410682555774794e-02 -4.016032788683221999e-01 -2.094533264756046759e-02
2.000000000000000042e-02 -6.015960577927396136e-01 -1.736605586665142600e-02 -4.015604217678060972e-01 -2.285573353199768162e-02
2.500000000000000139e-02 -6.016743042679886244e-01 -2.172576039687649022e-02 -4.010519025089800960e-01 -2.856297254973050662e-02
2.166666666666666741e-02 -6.016454888734890094e-01 -1.881881778117577841e-02 -4.014600911916029746e-01 -2.476395886850468742e-02
2.333333333333333440e-02 -6.016724830549378122e-01 -2.027216639186380648e-02 -4.012937522195599294e-01 -2.666753968111527234e-02
2.500000000000000139e-02 -6.016743042679886244e-01 -2.172576039687649022e-02 -4.010519025089800960e-01 -2.856297254973050662e-02
3.000000000000000236e-02 -6.014970501220411325e-01 -2.608213871542670870e-02 -3.997650945823235658e-01 -3.414272522922003755e-02
2.666666666666666838e-02 -6.016479426972072275e-01 -2.317911136791415971e-02 -4.007240910349782470e-01 -3.044539866963545324e-02
2.833333333333333537e-02 -6.015900793657504853e-01 -2.463154290681941749e-02 -4.002990698588900775e-01 -3.230822801879355138e-02
3.000000000000000236e-02 -6.014970501220411325e-01 -2.608213871542670870e-02 -3.997650945823235658e-01 -3.414272522922003755e-02
3.500000000000000333e-02 -6.009644836472729512e-01 -3.040865669678224567e-02 -3.975024854651550976e-01 -3.940240076694587895e-02
3.166666666666666935e-02 -6.013648115835141805e-01 -2.752967701864785649e-02 -3.991142661745186726e-01 -3.593908180797671797e-02
3.333333333333333287e-02 -6.011889133791253892e-01 -2.897254867493459160e-02 -3.983555024491503005e-01 -3.769264080721346222e-02
3.500000000000000333e-02 -6.009644836472729512e-01 -3.040865669678224567e-02 -3.975024854651550976e-01 -3.940240076694587895e-02
4.000000000000000083e-02 -5.999453809445490782e-01 -3.464545943271730294e-02 -3.945203787809142826e-01 -4.429527294686583933e-02
3.666666666666666685e-02 -6.006862383606327294e-01 -3.183529627819254443e-02 -3.965695715012464984e-01 -4.106997388414034000e-02
3.833333333333333731e-02 -6.003485296324213571e-01 -3.324901755381175911e-02 -3.955709942778780075e-01 -4.269913170521217466e-02
4.000000000000000083e-02 -5.999453809445490782e-01 -3.464545943271730294e-02 -3.945203787809142826e-01 -4.429527294686583933e-02
4.500000000000000527e-02 -5.983511582958117581e-01 -3.870092375943811475e-02 -3.911804446269883662e-01 -4.895416389348001412e-02
4.166666666666667129e-02 -5.994753818642268861e-01 -3.602085185358835234e-02 -3.934305337765799382e-01 -4.586492558600728520e-02
4.333333333333333481e-02 -5.989424181605105257e-01 -3.737310644464896664e-02 -3.923134519857572888e-01 -4.741533736292808526e-02
4.500000000000000527e-02 -5.983511582958117581e-01 -3.870092375943811475e-02 -3.911804446269883662e-01 -4.895416389348001412e-02
5.000000000000000278e-02 -5.962801519691237617e-01 -4.253631880520841041e-02 -3.877933757618242105e-01 -5.357928418681462412e-02
4.666666666666666879e-02 -5.977067361862400396e-01 -4.000378738804440115e-02 -3.900423515065284952e-01 -5.048923744845003336e-02
4.833333333333333925e-02 -5.970145602360522608e-01 -4.128193922666160282e-02 -3.889097846665007241e-01 -5.202838789898654032e-02
5.000000000000000278e-02 -5.962801519691237617e-01 -4.253631880520841041e-02 -3.877933757618242105e-01 -5.357928418681462412e-02
5.500000000000000028e-02 -5.938781872559619757e-01 -4.617494102705774900e-02 -3.846521026195118265e-01 -5.837289826718630725e-02
5.166666666666667324e-02 -5.955090243928613525e-01 -4.376848203280413185e-02 -3.867040025846223972e-01 -5.514926562733699078e-02
5.333333333333333676e-02 -5.947066030009104942e-01 -4.498051323663306011e-02 -3.856529686160021231e-01 -5.674513576904346296e-02
5.500000000000000028e-02 -5.938781872559619757e-01 -4.617494102705774900e-02 -3.846521026195118265e-01 -5.837289826718630725e-02
6.000000000000000472e-02 -5.912882238301301330e-01 -4.968310391616844596e-02 -3.819998090855406536e-01 -6.345271439270926128e-02
5.666666666666667074e-02 -5.930289477239496509e-01 -4.735466466293083987e-02 -3.837117471288212789e-01 -6.003633347274954513e-02
5.833333333333333426e-02 -5.921639533325432359e-01 -4.852289407759918793e-02 -3.828300161191974804e-01 -6.173160179441775086e-02
6.000000000000000472e-02 -5.912882238301301330e-01 -4.968310391616844596e-02 -3.819998090855406536e-01 -6.345271439270926128e-02
6.500000000000000222e-02 -5.886477726838039715e-01 -5.315368058802941859e-02 -3.797419557815197577e-01 -6.872139523096335023e-02
6.166666666666666824e-02 -5.904068037901233357e-01 -5.083899979758503551e-02 -3.812135383520384169e-01 -6.519435849079212308e-02
6.333333333333333870e-02 -5.895248559285551915e-01 -5.199449330657318624e-02 -3.804634644669052101e-01 -6.695191162753977299e-02
6.500000000000000222e-02 -5.886477726838039715e-01 -5.315368058802941859e-02 -3.797419557815197577e-01 -6.872139523096335023e-02
7.000000000000000666e-02 -5.861059077585241139e-01 -5.669650633553643959e-02 -3.776776023714089048e-01 -7.406955408885801395e-02
6.666666666666666574e-02 -5.877813055595373370e-01 -5.432081748684532141e-02 -3.790416744762100665e-01 -7.049939493108309252e-02
6.833333333333334314e-02 -5.869317111571275003e-01 -5.550028159283435653e-02 -3.783556997898260832e-01 -7.228296834184852471e-02
7.000000000000000666e-02 -5.861059077585241139e-01 -5.669650633553643959e-02 -3.776776023714089048e-01 -7.406955408885801395e-02
7.500000000000001110e-02 -5.837989093872640867e-01 -6.039620186211366176e-02 -3.756343058101467292e-01 -7.942586042532188972e-02
7.166666666666667018e-02 -5.853092552476633070e-01 -5.791233531204274809e-02 -3.770014831534705957e-01 -7.585689001568406142e-02
7.333333333333333370e-02 -5.845409842397899514e-01 -5.914630087295293104e-02 -3.763219878933118934e-01 -7.764294429096682548e-02
7.500000000000001110e-02 -5.837989093872640867e-01 -6.039620186211366176e-02 -3.756343058101467292e-01 -7.942586042532188972e-02
8.000000000000000167e-02 -5.817027062097509527e-01 -6.421976961311981480e-02 -3.734819039744029512e-01 -8.473905245724695778e-02
7.666666666666667462e-02 -5.830804741085222620e-01 -6.165984502921167953e-02 -3.749341582331357503e-01 -8.120391562526894924e-02
7.833333333333333814e-02 -5.823827942349146802e-01 -6.293507077537126293e-02 -3.742177811418332944e-01 -8.297549108518453842e-02
8.000000000000000167e-02 -5.817027062097509527e-01 -6.421976961311981480e-02 -3.734819039744029512e-01 -8.473905245724695778e-02
8.500000000000000611e-02 -5.797332207006187232e-01 -6.811045554204885055e-02 -3.711315827130689526e-01 -8.996744150907144688e-02
8.166666666666666519e-02 -5.810368172905344686e-01 -6.551188939488375440e-02 -3.727237260461522816e-01 -8.649313864289508158e-02
8.333333333333334259e-02 -5.803815558598656166e-01 -6.680943410448803021e-02 -3.719408912696525182e-01 -8.823635709743105071e-02
8.500000000000000611e-02 -5.797332207006187232e-01 -6.811045554204885055e-02 -3.711315827130689526e-01 -8.996744150907144688e-02
9.000000000000001055e-02 -5.777918122571266135e-01 -7.201530385121014677e-02 -3.685635760404315509e-01 -9.509257912794720491e-02
8.666666666666666963e-02 -5.790880288089017558e-01 -6.941303957852168471e-02 -3.702968664968288026e-01 -9.168642309256493095e-02
8.833333333333333315e-02 -5.784421619110806656e-01 -7.071528884974835616e-02 -3.694399259202468810e-01 -9.339443801371713483e-02
9.000000000000001055e-02 -5.777918122571266135e-01 -7.201530385121014677e-02 -3.685635760404315509e-01 -9.509257912794720491e-02
9.500000000000000111e-02 -5.757769152227139031e-01 -7.588254568977041703e-02 -3.658413251592618209e-01 -1.001376807868473717e-01
9.166666666666667407e-02 -5.771332284495862552e-01 -7.331116442209645312e-02 -3.676702767331912480e-01 -9.678186794004156601e-02
9.333333333333333759e-02 -5.764627620235521777e-01 -7.460091359079353002e-02 -3.667622071373782822e-01 -9.846326505403878160e-02
9.500000000000000111e-02 -5.757769152227139031e-01 -7.588254568977041703e-02 -3.658413251592618209e-01 -1.001376807868473717e-01
1.000000000000000056e-01 -5.735973143131263274e-01 -7.965904236863639853e-02 -3.630190357012381130e-01 -1.051276090570530536e-01
9.666666666666667851e-02 -5.750723899415244311e-01 -7.715400051007390014e-02 -3.649094161447155593e-01 -1.018059856969975724e-01
9.833333333333334203e-02 -5.743461506167770736e-01 -7.841317291451709026e-02 -3.639681337933214356e-01 -1.034690210091862156e-01
1.000000000000000056e-01 -5.735973143131263274e-01 -7.965904236863639853e-02 -3.630190357012381130e-01 -1.051276090570530536e-01
1.050000000000000100e-01 -5.712463079325545978e-01 -8.333159837051522245e-02 -3.601396456445287164e-01 -1.100848581959273098e-01
1.016666666666666691e-01 -5.728289097701628751e-01 -8.089294487347925555e-02 -3.620636154839043108e-01 -1.067825639666663690e-01
1.033333333333333465e-01 -5.720442194106966083e-01 -8.211655979826351648e-02 -3.611033331896366660e-01 -1.084347028902775956e-01
1.050000000000000100e-01 -5.712463079325545978e-01 -8.333159837051522245e-02 -3.601396456445287164e-01 -1.100848581959273098e-01
1.100000000000000006e-01 -5.688015608388824473e-01 -8.694266482175554145e-02 -3.572433724497777185e-01 -1.150322776325082008e-01
1.066666666666666735e-01 -5.704380670881019633e-01 -8.453979332202678221e-02 -3.591740384703984157e-01 -1.117338911394433615e-01
1.083333333333333370e-01 -5.696222593790291056e-01 -8.574289389949436846e-02 -3.582080618198427713e-01 -1.133827077158984925e-01
1.100000000000000006e-01 -5.688015608388824473e-01 -8.694266482175554145e-02 -3.572433724497777185e-01 -1.150322776325082008e-01
1.150000000000000050e-01 -5.663364765193985573e-01 -9.053992782488810842e-02 -3.543764015416553947e-01 -1.199966983604608683e-01
1.116666666666666780e-01 -5.679786034055855914e-01 -8.814088803635959646e-02 -3.562817857421082257e-01 -1.166836577104822248e-01
1.133333333333333415e-01 -5.671560176156090760e-01 -8.933936631488938185e-02 -3.553253429280188724e-01 -1.183380215768296551e-01
1.150000000000000050e-01 -5.663364765193985573e-01 -9.053992782488810842e-02 -3.543764015416553947e-01 -1.199966983604608683e-01
1.200000000000000094e-01 -5.639244839799730791e-01 -9.417286574546099298e-02 -3.516053931730555582e-01 -1.250151369958628356e-01
1.166666666666666685e-01 -5.655227418481347801e-01 -9.174443081960495516e-02 -3.534377618911330732e-01 -1.216612244510550389e-01
1.183333333333333459e-01 -5.647177135628511646e-01 -9.295476748391873212e-02 -3.525128508124522608e-01 -1.233334145341628690e-01
1.200000000000000094e-01 -5.639244839799730791e-01 -9.417286574546099298e-02 -3.516053931730555582e-01 -1.250151369958628356e-01
1.250000000000000000e-01 -5.616507020210459444e-01 -9.789346428470778461e-02 -3.489975506927208704e-01 -1.301201686765928456e-01
1.216666666666666730e-01 -5.631463976617473444e-01 -9.540068747350399780e-02 -3.507168101135309524e-01 -1.267069077454749115e-01
1.233333333333333365e-01 -5.623871181227547700e-01 -9.664022090259799525e-02 -3.498475085630660120e-01 -1.284086663418683161e-01
1.250000000000000000e-01 -5.616507020210459444e-01 -9.789346428470778461e-02 -3.489975506927208704e-01 -1.301201686765928456e-01
1.300000000000000044e-01 -5.596140549956267751e-01 -1.017484988142287466e-01 -3.465542952133967569e-01 -1.353060807869362614e-01
1.266666666666666774e-01 -5.609416690518067572e-01 -9.916239031326885833e-02 -3.481664525058202342e-01 -1.318409092380100067e-01
1.283333333333333548e-01 -5.602630645185379121e-01 -1.004478458787681633e-01 -3.473528921310973794e-01 -1.335700126833782309e-01
1.300000000000000044e-01 -5.596140549956267751e-01 -1.017484988142287466e-01 -3.465542952133967569e-01 -1.353060807869362614e-01
1.350000000000000089e-01 -5.578251229268379463e-01 -1.057249130634947271e-01 -3.441906850178864663e-01 -1.405289684340958190e-01
1.316666666666666818e-01 -5.589929282426940871e-01 -1.030627004168277600e-01 -3.457662656438501014e-01 -1.370469743744204549e-01
1.333333333333333315e-01 -5.583974947218376395e-01 -1.043887460252878041e-01 -3.449818493547624487e-01 -1.387895006590695590e-01
1.350000000000000089e-01 -5.578251229268379463e-01 -1.057249130634947271e-01 -3.441906850178864663e-01 -1.405289684340958190e-01
1.400000000000000133e-01 -5.562146454532257422e-01 -1.097772692773019837e-01 -3.416120373466637883e-01 -1.456469403433793830e-01
1.366666666666666863e-01 -5.572727925918883329e-01 -1.070694933164552526e-01 -3.433782539250065935e-01 -1.422585842672102752e-01
1.383333333333333359e-01 -5.567371620660116482e-01 -1.084208172284290006e-01 -3.425257318861877343e-01 -1.439687435747913913e-01
1.400000000000000133e-01 -5.562146454532257422e-01 -1.097772692773019837e-01 -3.416120373466637883e-01 -1.456469403433793830e-01
1.450000000000000178e-01 -5.546879927557443191e-01 -1.138621431611582524e-01 -3.386015513458087156e-01 -1.505251060126022167e-01
1.416666666666666630e-01 -5.557014950469005843e-01 -1.111372947446823134e-01 -3.406356419975442029e-01 -1.472895132506446270e-01
1.433333333333333404e-01 -5.551938849891225880e-01 -1.124993992540810755e-01 -3.396204616059437242e-01 -1.489084785960590740e-01
1.450000000000000178e-01 -5.546879927557443191e-01 -1.138621431611582524e-01 -3.386015513458087156e-01 -1.505251060126022167e-01
1.500000000000000222e-01 -5.531440081071643533e-01 -1.179404599081753241e-01 -3.362480310146307438e-01 -1.557166533632652894e-01
1.466666666666666674e-01 -5.541800758065380528e-01 -1.152241332033166199e-01 -3.376320712997168405e-01 -1.521716167274584919e-01
1.483333333333333448e-01 -5.536665414020834897e-01 -1.165840137801133769e-01 -3.367994653986383646e-01 -1.538904722214867737e-01
1.500000000000000222e-01 -5.531440081071643533e-01 -1.179404599081753241e-01 -3.362480310146307438e-01 -1.557166533632652894e-01
1.549999999999999989e-01 -5.514953904391943773e-01 -1.219774497877149921e-01 -3.373854247767243963e-01 -1.612004661579141684e-01
1.516666666666666718e-01 -5.526093578753280555e-01 -1.192921733650416788e-01 -3.361552620013257275e-01 -1.576193513739121144e-01
1.533333333333333492e-01 -5.520599517739825934e-01 -1.206379547051518314e-01 -3.365583794386908245e-01 -1.594823701391850090e-01
1.549999999999999989e-01 -5.514953904391943773e-01 -1.219774497877149921e-01 -3.373854247767243963e-01 -1.612004661579141684e-01
1.600000000000000033e-01 -5.497180521803803899e-01 -1.259594837022619263e-01 -3.418868982991341010e-01 -1.645017656185646104e-01
1.566666666666666763e-01 -5.509164503276360314e-01 -1.233107940084273713e-01 -3.385824449821011051e-01 -1.626844017711156498e-01
1.583333333333333537e-01 -5.503238106068013558e-01 -1.246381063941811723e-01 -3.401062240220930066e-01 -1.638283954140268006e-01
1.600000000000000033e-01 -5.497180521803803899e-01 -1.259594837022619263e-01 -3.418868982991341010e-01 -1.645017656185646104e-01
1.650000000000000078e-01 -5.478265416276235644e-01 -1.298886005282973433e-01 -3.474438011266093862e-01 -1.635658341428548046e-01
1.616666666666666807e-01 -5.490996653102457881e-01 -1.272749987877377364e-01 -3.437879518721952965e-01 -1.646110789195805169e-01
1.633333333333333304e-01 -5.484690546394729305e-01 -1.285846984535889415e-01 -3.456606407732237263e-01 -1.642482454346345377e-01
1.650000000000000078e-01 -5.478265416276235644e-01 -1.298886005282973433e-01 -3.474438011266093862e-01 -1.635658341428548046e-01
1.700000000000000122e-01 -5.458295243918716011e-01 -1.337651681391250069e-01 -3.522459721602013150e-01 -1.604612446604086751e-01
1.666666666666666852e-01 -5.471723642013333055e-01 -1.311866898293466421e-01 -3.491300962989866141e-01 -1.626687461686485703e-01
1.683333333333333348e-01 -5.465066731493354313e-01 -1.324789125230291797e-01 -3.507274724638338448e-01 -1.616208217520081758e-01
1.700000000000000122e-01 -5.458295243918716011e-01 -1.337651681391250069e-01 -3.522459721602013150e-01 -1.604612446604086751e-01
1.750000000000000167e-01 -5.437281255384377454e-01 -1.375861451768254917e-01 -3.564071179316242732e-01 -1.565245435821026876e-01
1.716666666666666896e-01 -5.451408656209584258e-01 -1.350452980679518467e-01 -3.536943644348680138e-01 -1.592150486173861401e-01
1.733333333333333393e-01 -5.444405147333197803e-01 -1.363190686030509302e-01 -3.550795980058147894e-01 -1.578989190046954927e-01
1.750000000000000167e-01 -5.437281255384377454e-01 -1.375861451768254917e-01 -3.564071179316242732e-01 -1.565245435821026876e-01
1.800000000000000211e-01 -5.415189915880995741e-01 -1.413458897424519634e-01 -3.601006533381626573e-01 -1.521425830768116383e-01
1.766666666666666663e-01 -5.430031324955997274e-01 -1.388460516603146622e-01 -3.576824043028143940e-01 -1.551015232153511725e-01
1.783333333333333437e-01 -5.422651529997927211e-01 -1.400983965097458150e-01 -3.589115366433614507e-01 -1.536384179514718451e-01
1.800000000000000211e-01 -5.415189915880995741e-01 -1.413458897424519634e-01 -3.601006533381626573e-01 -1.521425830768116383e-01
1.850000000000000255e-01 -5.393750998840715072e-01 -1.451419174860957284e-01 -3.634835259611937652e-01 -1.475150355035227123e-01
1.816666666666666707e-01 -5.407755366784171569e-01 -1.425949939143929257e-01 -3.612555814909030882e-01 -1.506201776733754327e-01
1.833333333333333481e-01 -5.400519245222408227e-01 -1.438556584324288123e-01 -3.623816339017125743e-01 -1.490762787443282722e-01
1.850000000000000255e-01 -5.393750998840715072e-01 -1.451419174860957284e-01 -3.634835259611937652e-01 -1.475150355035227123e-01
1.900000000000000022e-01 -5.381139925141182889e-01 -1.492878633773571384e-01 -3.666825544322410702e-01 -1.427580030967224578e-01
1.866666666666666752e-01 -5.387865880930976514e-01 -1.464705775246955277e-01 -3.645653683439026849e-01 -1.459398264652636834e-01
1.883333333333333526e-01 -5.383449075311614873e-01 -1.478543877837428522e-01 -3.656307021757682629e-01 -1.443534015674924620e-01
1.900000000000000022e-01 -5.381139925141182889e-01 -1.492878633773571384e-01 -3.666825544322410702e-01 -1.427580030967224578e-01
1.950000000000000067e-01 -5.388099937688910490e-01 -1.535570300613180450e-01 -3.697811399717265690e-01 -1.379347728111332549e-01
1.916666666666666796e-01 -5.381294191020833395e-01 -1.507396433716214068e-01 -3.677235000123268982e-01 -1.411554650950527512e-01
1.933333333333333570e-01 -5.383748235045521247e-01 -1.521710861415336846e-01 -3.687557229036371176e-01 -1.395472935052389230e-01
1.950000000000000067e-01 -5.388099937688910490e-01 -1.535570300613180450e-01 -3.697811399717265690e-01 -1.379347728111332549e-01
2.000000000000000111e-01 -5.411013823461057193e-01 -1.572335576852050554e-01 -3.728595684424377277e-01 -1.330986184251279902e-01
1.966666666666666841e-01 -5.394120241630795398e-01 -1.548791243062622447e-01 -3.708033707938078738e-01 -1.363202291960388113e-01
1.983333333333333337e-01 -5.401747061147200712e-01 -1.561153787855377451e-01 -3.718278177676137553e-01 -1.347070916708800192e-01
2.000000000000000111e-01 -5.411013823461057193e-01 -1.572335576852050554e-01 -3.728595684424377277e-01 -1.330986184251279902e-01
2.050000000000000155e-01 -5.448551301061195229e-01 -1.592961062255349169e-01 -3.760527376895030915e-01 -1.283378941417422925e-01
2.016666666666666885e-01 -5.421980878925617420e-01 -1.581846080639582597e-01 -3.739037355819417874e-01 -1.314981825750663469e-01
2.033333333333333381e-01 -5.434609053035105442e-01 -1.588986223322141900e-01 -3.749659176219213297e-01 -1.299096541235423286e-01
2.050000000000000155e-01 -5.448551301061195229e-01 -1.592961062255349169e-01 -3.760527376895030915e-01 -1.283378941417422925e-01
2.100000000000000200e-01 -5.490777680622391799e-01 -1.585018045630490202e-01 -3.795626214079781402e-01 -1.238085464559551541e-01
2.066666666666666929e-01 -5.463044846176162705e-01 -1.593282717633501544e-01 -3.771726089631060597e-01 -1.267895366045667660e-01
2.083333333333333426e-01 -5.477248096646660791e-01 -1.590301755541866924e-01 -3.783369833779933189e-01 -1.252744177351188815e-01
2.100000000000000200e-01 -5.490777680622391799e-01 -1.585018045630490202e-01 -3.795626214079781402e-01 -1.238085464559551541e-01
2.150000000000000244e-01 -5.527461651538370102e-01 -1.561613348187991246e-01 -3.839857205529395578e-01 -1.202466596159675466e-01
2.116666666666666696e-01 -5.503604026936074201e-01 -1.578190668643048578e-01 -3.808761297272346136e-01 -1.224212416777622769e-01
2.133333333333333470e-01 -5.515802536511469345e-01 -1.570291294218500167e-01 -3.823236192770487762e-01 -1.211758704542857668e-01
2.150000000000000244e-01 -5.527461651538370102e-01 -1.561613348187991246e-01 -3.839857205529395578e-01 -1.202466596159675466e-01
2.200000000000000011e-01 -5.559909387648724888e-01 -1.532515016523562368e-01 -3.883367108469124585e-01 -1.229631185016465261e-01
2.166666666666666741e-01 -5.538659019263079131e-01 -1.552346135815168282e-01 -3.858575505914815240e-01 -1.201787052161337882e-01
2.183333333333333515e-01 -5.549458012345207525e-01 -1.542617008147886826e-01 -3.873510100607796547e-01 -1.213310000699898000e-01
2.200000000000000011e-01 -5.559909387648724888e-01 -1.532515016523562368e-01 -3.883367108469124585e-01 -1.229631185016465261e-01
2.250000000000000056e-01 -5.589546165197968319e-01 -1.500538456689815281e-01 -3.899755848061139396e-01 -1.284420354866862013e-01
2.216666666666666785e-01 -5.570053769147330636e-01 -1.522104555162909212e-01 -3.890370430994793405e-01 -1.247398685703033222e-01
2.233333333333333559e-01 -5.579923855901649521e-01 -1.511433532709653693e-01 -3.895650853366001698e-01 -1.265759355037629486e-01
2.250000000000000056e-01 -5.589546165197968319e-01 -1.500538456689815281e-01 -3.899755848061139396e-01 -1.284420354866862013e-01
2.300000000000000100e-01 -5.617124473025804088e-01 -1.466764509016307005e-01 -3.907484978997657343e-01 -1.341200710306380828e-01
2.266666666666666829e-01 -5.598942357248111179e-01 -1.489447710482732223e-01 -3.902985905642334941e-01 -1.303253481854561024e-01
2.283333333333333603e-01 -5.608130231070947991e-01 -1.478183732948643303e-01 -3.905522959407852213e-01 -1.322192881672240306e-01
2.300000000000000100e-01 -5.617124473025804088e-01 -1.466764509016307005e-01 -3.907484978997657343e-01 -1.341200710306380828e-01
2.350000000000000144e-01 -5.643117371799836191e-01 -1.431752567332919279e-01 -3.910609491321775932e-01 -1.398433411106955460e-01
2.316666666666666874e-01 -5.625940266732138983e-01 -1.455206920020467309e-01 -3.908952100851285083e-01 -1.360253275885645874e-01
2.333333333333333370e-01 -5.634598249014373117e-01 -1.443530606297888930e-01 -3.909980368548423013e-01 -1.379334650731907641e-01
2.350000000000000144e-01 -5.643117371799836191e-01 -1.431752567332919279e-01 -3.910609491321775932e-01 -1.398433411106955460e-01
2.400000000000000189e-01 -5.668014986550328205e-01 -1.395951536785362823e-01 -3.910339168432876988e-01 -1.455754036309537258e-01
2.366666666666666918e-01 -5.651515434239603453e-01 -1.419887882030994586e-01 -3.910867456755520166e-01 -1.417540827019855010e-01
2.383333333333333415e-01 -5.659809282529186802e-01 -1.407950096085842928e-01 -3.910773362646429163e-01 -1.436649776109478471e-01
2.400000000000000189e-01 -5.668014986550328205e-01 -1.395951536785362823e-01 -3.910339168432876988e-01 -1.455754036309537258e-01
2.450000000000000233e-01 -5.692255821956473394e-01 -1.359701640300782222e-01 -3.907043643625949803e-01 -1.512981175651818833e-01
2.416666666666666685e-01 -5.676148009839221409e-01 -1.383903582152254397e-01 -3.909570740764187757e-01 -1.474847777699924978e-01
2.433333333333333459e-01 -5.684223374303928322e-01 -1.371816896202490144e-01 -3.908469199210654055e-01 -1.493925201254602542e-01
2.450000000000000233e-01 -5.692255821956473394e-01 -1.359701640300782222e-01 -3.907043643625949803e-01 -1.512981175651818833e-01
2.500000000000000000e-01 -5.716242306658811945e-01 -1.323282606812086204e-01 -3.901000014249184078e-01 -1.569985359498759503e-01
2.466666666666666730e-01 -5.700259976529479244e-01 -1.347567669400440982e-01 -3.905311678384612017e-01 -1.532011771069076433e-01
2.483333333333333504e-01 -5.708250508383931887e-01 -1.335424721285668193e-01 -3.903291163731676394e-01 -1.551013919193900414e-01
2.500000000000000000e-01 -5.716242306658811945e-01 -1.323282606812086204e-01 -3.901000014249184078e-01 -1.569985359498759503e-01
2.550000000000000044e-01 -5.740381463789495653e-01 -1.286964806984786658e-01 -3.892684023156308681e-01 -1.626704234467370724e-01
2.516666666666667052e-01 -5.724250663255308069e-01 -1.311151409577589744e-01 -3.898456252132912470e-01 -1.588924602975185507e-01
2.533333333333333548e-01 -5.732291474053300417e-01 -1.299041704539594944e-01 -3.895678086650388172e-01 -1.607830902978693022e-01
2.550000000000000044e-01 -5.740381463789495653e-01 -1.286964806984786658e-01 -3.892684023156308681e-01 -1.626704234467370724e-01
2.600000000000000089e-01 -5.765131865571541114e-01 -1.251061855495648467e-01 -3.882599263667788070e-01 -1.683136839683315178e-01
2.566666666666667096e-01 -5.748538442333551712e-01 -1.274933066238979618e-01 -3.889493006791713281e-01 -1.645545282966918710e-01
2.583333333333333592e-01 -5.756781601754928923e-01 -1.262960222961559686e-01 -3.886124608410703729e-01 -1.664355444716019705e-01
2.600000000000000089e-01 -5.765131865571541114e-01 -1.251061855495648467e-01 -3.882599263667788070e-01 -1.683136839683315178e-01
2.650000000000000133e-01 -5.791086437916472818e-01 -1.216022970559817867e-01 -3.871306025252797545e-01 -1.739341189446505509e-01
2.616666666666666585e-01 -5.773612303872533991e-01 -1.239255950509476761e-01 -3.878938581057612689e-01 -1.701892339466456461e-01
2.633333333333333637e-01 -5.782250355094056271e-01 -1.227564932314538643e-01 -3.875165741814118325e-01 -1.720625612501268942e-01
2.650000000000000133e-01 -5.791086437916472818e-01 -1.216022970559817867e-01 -3.871306025252797545e-01 -1.739341189446505509e-01
2.700000000000000178e-01 -5.819432554724545126e-01 -1.182909656168105866e-01 -3.859506470214073004e-01 -1.795442034990776259e-01
2.666666666666666630e-01 -5.800174984048577231e-01 -1.204678941248610302e-01 -3.867387509556094449e-01 -1.758044551956711721e-01
2.683333333333333681e-01 -5.809589295854437063e-01 -1.193604160086704918e-01 -3.863442023931233371e-01 -1.776742247939644137e-01
2.700000000000000178e-01 -5.819432554724545126e-01 -1.182909656168105866e-01 -3.859506470214073004e-01 -1.795442034990776259e-01
2.750000000000000222e-01 -5.853520804860131710e-01 -1.156069891251250287e-01 -3.848240132918402390e-01 -1.851651234530884149e-01
2.716666666666666674e-01 -5.829857282750758873e-01 -1.172783201483632437e-01 -3.855624702697431627e-01 -1.814153048953402181e-01
2.733333333333333726e-01 -5.841099498640092147e-01 -1.163579171849435379e-01 -3.851850277819956481e-01 -1.832885981461166436e-01
2.750000000000000222e-01 -5.853520804860131710e-01 -1.156069891251250287e-01 -3.848240132918402390e-01 -1.851651234530884149e-01
2.800000000000000266e-01 -5.891951052367234709e-01 -1.165194849457985155e-01 -3.838555084389658201e-01 -1.908153161801366682e-01
2.766666666666666718e-01 -5.867436431068213665e-01 -1.152171850444951712e-01 -3.844815971857313830e-01 -1.870451306179785889e-01
2.783333333333333770e-01 -5.881404253631407064e-01 -1.155346539974958231e-01 -3.841586057974515356e-01 -1.889285716594720221e-01
2.800000000000000266e-01 -5.891951052367234709e-01 -1.165194849457985155e-01 -3.838555084389658201e-01 -1.908153161801366682e-01
2.850000000000000311e-01 -5.908147188857858501e-01 -1.205407443844949272e-01 -3.830614995348967655e-01 -1.964926925664669810e-01
2.816666666666666763e-01 -5.899104791098181977e-01 -1.177818118571530570e-01 -3.835722536644058378e-01 -1.927051418261763738e-01
2.833333333333333259e-01 -5.904236087876160166e-01 -1.191410415678753332e-01 -3.833081030747600426e-01 -1.945977332912030011e-01
2.850000000000000311e-01 -5.908147188857858501e-01 -1.205407443844949272e-01 -3.830614995348967655e-01 -1.964926925664669810e-01
2.900000000000000355e-01 -5.915698971899941982e-01 -1.248332716745519516e-01 -3.823989282130549339e-01 -2.021870464052366034e-01
2.866666666666666807e-01 -5.911230605511710312e-01 -1.219611306134490980e-01 -3.828300166844122998e-01 -1.983895602360957466e-01
2.883333333333333304e-01 -5.913703516899450063e-01 -1.233934716164704765e-01 -3.826104308076770377e-01 -2.002878437956200908e-01
2.900000000000000355e-01 -5.915698971899941982e-01 -1.248332716745519516e-01 -3.823989282130549339e-01 -2.021870464052366034e-01
2.950000000000000400e-01 -5.919573590213424996e-01 -1.291761300956788816e-01 -3.817727778716772380e-01 -2.078855782203074820e-01
2.916666666666666852e-01 -5.917304650690438095e-01 -1.262779547544271574e-01 -3.821914181339777228e-01 -2.040866901206271067e-01
2.933333333333333348e-01 -5.918581498021355802e-01 -1.277259246206625953e-01 -3.819838834964952579e-01 -2.059863311546459574e-01
2.950000000000000400e-01 -5.919573590213424996e-01 -1.291761300956788816e-01 -3.817727778716772380e-01 -2.078855782203074820e-01
3.000000000000000444e-01 -5.921132815967228291e-01 -1.335338215022087993e-01 -3.811356585583683954e-01 -2.135828909967507627e-01
2.966666666666666896e-01 -5.920313768817905276e-01 -1.306278435224105805e-01 -3.815582819603556830e-01 -2.097844458687196934e-01
2.983333333333333393e-01 -5.920827054371369247e-01 -1.320805390381127598e-01 -3.813445798991870750e-01 -2.116834028828853687e-01
3.000000000000000444e-01 -5.921132815967228291e-01 -1.335338215022087993e-01 -3.811356585583683954e-01 -2.135828909967507627e-01
3.049999999999999933e-01 -5.920940934204620421e-01 -1.378943863072624454e-01 -3.805764704004344634e-01 -2.192882559752839522e-01
3.016666666666666941e-01 -5.921246204231710442e-01 -1.349873828399561493e-01 -3.809353296768436814e-01 -2.154833030667433202e-01
3.033333333333333437e-01 -5.921179127635539663e-01 -1.364409740167442653e-01 -3.807475061153000606e-01 -2.173849895504704755e-01
3.049999999999999933e-01 -5.920940934204620421e-01 -1.378943863072624454e-01 -3.805764704004344634e-01 -2.192882559752839522e-01
3.099999999999999978e-01 -5.919263995104768750e-01 -1.422518177538830142e-01 -3.802199070465031028e-01 -2.250093857877508430e-01
3.066666666666666985e-01 -5.920538896341598356e-01 -1.393474382779864851e-01 -3.804271879877574869e-01 -2.211933468508175959e-01
3.083333333333333481e-01 -5.919978559692248288e-01 -1.407999663665485124e-01 -3.803057297445670559e-01 -2.231004054950736781e-01
3.099999999999999978e-01 -5.919263995104768750e-01 -1.422518177538830142e-01 -3.802199070465031028e-01 -2.250093857877508430e-01
3.150000000000000022e-01 -5.916216942253473832e-01 -1.466018313186799038e-01 -3.803089984874778451e-01 -2.307383005454113900e-01
3.116666666666667029e-01 -5.918397979215691551e-01 -1.437028446902609558e-01 -3.801803136484980250e-01 -2.269198587728787353e-01
3.133333333333333526e-01 -5.917382120547284297e-01 -1.451528997086242445e-01 -3.802021816916541508e-01 -2.288305668795363734e-01
3.150000000000000022e-01 -5.916216942253473832e-01 -1.466018313186799038e-01 -3.803089984874778451e-01 -2.307383005454113900e-01
3.200000000000000067e-01 -5.911824834279924001e-01 -1.509403307684619722e-01 -3.814585474955835553e-01 -2.363373658711785952e-01
3.166666666666667074e-01 -5.914901928659914709e-01 -1.480494798656362410e-01 -3.805331286140931635e-01 -2.326356675398668639e-01
3.183333333333333570e-01 -5.913436410120591624e-01 -1.494956823762724207e-01 -3.809043112379131291e-01 -2.345095982485108921e-01
3.200000000000000067e-01 -5.911824834279924001e-01 -1.509403307684619722e-01 -3.814585474955835553e-01 -2.363373658711785952e-01
3.250000000000000111e-01 -5.906179916657424700e-01 -1.552643541231081281e-01 -3.846647563857643615e-01 -2.409973456342599796e-01
3.216666666666667118e-01 -5.910073834337928878e-01 -1.523833561517133617e-01 -3.822407565177974309e-01 -2.380790456288251478e-01
3.233333333333333615e-01 -5.908190005460723926e-01 -1.538247081549669604e-01 -3.832992060196650508e-01 -2.396667072163033985e-01
3.250000000000000111e-01 -5.906179916657424700e-01 -1.552643541231081281e-01 -3.846647563857643615e-01 -2.409973456342599796e-01
3.300000000000000155e-01 -5.899457793025633112e-01 -1.595729824056305313e-01 -3.900296344001056847e-01 -2.419538999289742032e-01
3.266666666666666607e-01 -5.904050128985007806e-01 -1.567022784728556439e-01 -3.863147455773994210e-01 -2.419502127980718287e-01
3.283333333333333659e-01 -5.901807216884151774e-01 -1.581384821801418705e-01 -3.881734404756964629e-01 -2.423424116993042055e-01
3.300000000000000155e-01 -5.899457793025633112e-01 -1.595729824056305313e-01 -3.900296344001056847e-01 -2.419538999289742032e-01
3.350000000000000200e-01 -5.891837790930185559e-01 -1.638666728683540463e-01 -3.939375414960872845e-01 -2.378882680834988050e-01
3.316666666666666652e-01 -5.897008537175899567e-01 -1.610058122662379188e-01 -3.916174253073150258e-01 -2.409049021970386117e-01
3.333333333333333703e-01 -5.894466229751176289e-01 -1.624370207617591433e-01 -3.928963268723784652e-01 -2.394891347361309264e-01
3.350000000000000200e-01 -5.891837790930185559e-01 -1.638666728683540463e-01 -3.939375414960872845e-01 -2.378882680834988050e-01
3.400000000000000244e-01 -5.883508005025651633e-01 -1.681471874360999375e-01 -3.962444110516014639e-01 -2.326472844889672376e-01
3.366666666666666696e-01 -5.889130326453280162e-01 -1.652948498130239474e-01 -3.948077238702312752e-01 -2.361875694540224724e-01
3.383333333333333748e-01 -5.886351181568876267e-01 -1.667216495465549952e-01 -3.955640841177736622e-01 -2.344329152463198451e-01
3.400000000000000244e-01 -5.883508005025651633e-01 -1.681471874360999375e-01 -3.962444110516014639e-01 -2.326472844889672376e-01
3.450000000000000289e-01 -5.874677047149295950e-01 -1.724176666293984750e-01 -3.980050424356948446e-01 -2.271924591584304487e-01
3.416666666666666741e-01 -5.880608825589805910e-01 -1.695715972033802754e-01 -3.968699183294673860e-01 -2.308416711445180902e-01
3.433333333333333792e-01 -5.877662144350953577e-01 -1.709950321390514838e-01 -3.974538273116599574e-01 -2.290221562864599714e-01
3.450000000000000289e-01 -5.874677047149295950e-01 -1.724176666293984750e-01 -3.980050424356948446e-01 -2.271924591584304487e-01
3.500000000000000333e-01 -5.865594042721311574e-01 -1.766828700369645344e-01 -3.995187553980951711e-01 -2.216633360779899919e-01
3.466666666666666785e-01 -5.871663342938145957e-01 -1.738396980364119437e-01 -3.985299268054489641e-01 -2.253550281548127032e-01
3.483333333333333282e-01 -5.868631735977121178e-01 -1.752613489757662846e-01 -3.990332529184127397e-01 -2.235115706321373907e-01
3.500000000000000333e-01 -5.865594042721311574e-01 -1.766828700369645344e-01 -3.995187553980951711e-01 -2.216633360779899919e-01
3.550000000000000377e-01 -5.856585705836949707e-01 -1.809496499119282453e-01 -4.008966142002395316e-01 -2.160986270424832822e-01
3.516666666666666829e-01 -5.862563468584343074e-01 -1.781045429801423330e-01 -3.999894764774828415e-01 -2.198112797374777161e-01
3.533333333333333326e-01 -5.859554966126963027e-01 -1.795266844163425635e-01 -4.004479984052339292e-01 -2.179561641272444728e-01
3.550000000000000377e-01 -5.856585705836949707e-01 -1.809496499119282453e-01 -4.008966142002395316e-01 -2.160986270424832822e-01
3.600000000000000422e-01 -5.848123415540922299e-01 -1.852275323058677758e-01 -4.022020122676928100e-01 -2.105164170213855712e-01
3.566666666666666874e-01 -5.853675705485428260e-01 -1.823738383154074327e-01 -4.013374689778869131e-01 -2.142392319473511164e-01
3.583333333333333370e-01 -5.850848569804198984e-01 -1.837996935101701423e-01 -4.017724733184300234e-01 -2.123784590592042720e-01
3.600000000000000422e-01 -5.848123415540922299e-01 -1.852275323058677758e-01 -4.022020122676928100e-01 -2.105164170213855712e-01
3.650000000000000466e-01 -5.840609027466553416e-01 -1.895230455109533640e-01 -4.034547533207346603e-01 -2.049221587853024551e-01
3.616666666666666918e-01 -5.845506105103883687e-01 -1.866573869811710973e-01 -4.026257921354553515e-01 -2.086530559250129591e-01
3.633333333333333415e-01 -5.843000412445574776e-01 -1.880892396171524039e-01 -4.030434902328440816e-01 -2.067883221915733649e-01
3.650000000000000466e-01 -5.840609027466553416e-01 -1.895230455109533640e-01 -4.034547533207346603e-01 -2.049221587853024551e-01
3.700000000000000511e-01 -5.834122681329857452e-01 -1.938352804025024467e-01 -4.046458495100217490e-01 -1.993144625294421546e-01
3.666666666666666963e-01 -5.838333150936334537e-01 -1.909587301522367719e-01 -4.038591934666770911e-01 -2.030545049425319382e-01
3.683333333333333459e-01 -5.836172059375529519e-01 -1.923961875415232392e-01 -4.042563831589685575e-01 -2.011852958862394292e-01
3.700000000000000511e-01 -5.834122681329857452e-01 -1.938352804025024467e-01 -4.046458495100217490e-01 -1.993144625294421546e-01
3.750000000000000000e-01 -5.828572553415324320e-01 -1.981605974300962025e-01 -4.057623434790083583e-01 -1.936914549022430432e-01
3.716666666666667007e-01 -5.832179244547380792e-01 -1.952758426588218910e-01 -4.050270673346600403e-01 -1.974419311747498962e-01
3.733333333333333504e-01 -5.830333065764539136e-01 -1.967176841910611429e-01 -4.053994508273119357e-01 -1.955676232218336030e-01
3.750000000000000000e-01 -5.828572553415324320e-01 -1.981605974300962025e-01 -4.057623434790083583e-01 -1.936914549022430432e-01
3.800000000000000044e-01 -5.823652879529481741e-01 -2.024935871803212883e-01 -4.067878134384847466e-01 -1.880511568004736567e-01
3.766666666666667052e-01 -5.826883472411770182e-01 -1.996043649210116899e-01 -4.061150057621863430e-01 -1.918133370721047115e-01
3.783333333333333548e-01 -5.825249478843047557e-01 -2.010487667906490361e-01 -4.064567603766834347e-01 -1.899332039901609204e-01
3.800000000000000044e-01 -5.823652879529481741e-01 -2.024935871803212883e-01 -4.067878134384847466e-01 -1.880511568004736567e-01
3.850000000000000089e-01 -5.818908940900950899e-01 -2.068285526984524059e-01 -4.077252539133789377e-01 -1.823955329062606212e-01
3.816666666666667096e-01 -5.822075522868376263e-01 -2.039386191177292307e-01 -4.071088800375897709e-01 -1.861673798961294701e-01
3.833333333333333592e-01 -5.820499700250914010e-01 -2.053836678085556866e-01 -4.074209261720572184e-01 -1.842820873124134395e-01
3.850000000000000089e-01 -5.818908940900950899e-01 -2.068285526984524059e-01 -4.077252539133789377e-01 -1.823955329062606212e-01
3.900000000000000133e-01 -5.814029475171913486e-01 -2.111620135938545584e-01 -4.086131068866987737e-01 -1.767318728826800800e-01
3.866666666666667140e-01 -5.817291534659563279e-01 -2.082731416842548977e-01 -4.080236272326283054e-01 -1.805080270568204526e-01
3.883333333333333637e-01 -5.815658582605491844e-01 -2.097175559525821797e-01 -4.083184600275683862e-01 -1.786199644889392701e-01
3.900000000000000133e-01 -5.814029475171913486e-01 -2.111620135938545584e-01 -4.086131068866987737e-01 -1.767318728826800800e-01
3.950000000000000178e-01 -5.809338806321584503e-01 -2.154975418519122499e-01 -4.096067504059239806e-01 -1.710867978853430338e-01
3.916666666666667185e-01 -5.812421922383329553e-01 -2.126067124921537654e-01 -4.089125315080429646e-01 -1.748445346839348213e-01
3.933333333333333681e-01 -5.810852784167497287e-01 -2.140518332965960502e-01 -4.092323394313382989e-01 -1.729605699787831463e-01
3.950000000000000178e-01 -5.809338806321584503e-01 -2.154975418519122499e-01 -4.096067504059239806e-01 -1.710867978853430338e-01
4.000000000000000222e-01 -5.805307778655156570e-01 -2.198396365795934615e-01 -4.115388478659609550e-01 -1.657115922939179364e-01
3.966666666666666674e-01 -5.807897289475577596e-01 -2.169439901360701584e-01 -4.100821795637681899e-01 -1.692363305759926051e-01
3.983333333333333726e-01 -5.806546768774237810e-01 -2.183913153661383721e-01 -4.107115877107431201e-01 -1.674328534148543657e-01
4.000000000000000222e-01 -5.805307778655156570e-01 -2.198396365795934615e-01 -4.115388478659609550e-01 -1.657115922939179364e-01
4.050000000000000266e-01 -5.802517233198263291e-01 -2.241912931272414811e-01 -4.154617490211010011e-01 -1.617000923244978072e-01
4.016666666666666718e-01 -5.804203789989225148e-01 -2.212890473816571391e-01 -4.125787234191929387e-01 -1.641099928202302827e-01
4.033333333333333770e-01 -5.803262439361860370e-01 -2.227396024327857327e-01 -4.138456405913698011e-01 -1.626829280401669575e-01
4.050000000000000266e-01 -5.802517233198263291e-01 -2.241912931272414811e-01 -4.154617490211010011e-01 -1.617000923244978072e-01
4.100000000000000311e-01 -5.801943687523889448e-01 -2.285509211291906762e-01 -4.178485551473752890e-01 -1.661511786323510431e-01
4.066666666666666763e-01 -5.802010026568413803e-01 -2.256440036605264765e-01 -4.170650463539569142e-01 -1.624450853112216209e-01
4.083333333333333814e-01 -5.801794798740671499e-01 -2.270974296603741893e-01 -4.176564604243443446e-01 -1.642509990416091692e-01
4.100000000000000311e-01 -5.801943687523889448e-01 -2.285509211291906762e-01 -4.178485551473752890e-01 -1.661511786323510431e-01
4.150000000000000355e-01 -5.805741610136067044e-01 -2.328916022150294973e-01 -4.177685727395670234e-01 -1.718810195127365714e-01
4.116666666666666807e-01 -5.802557165596693434e-01 -2.300031614692540083e-01 -4.178896411042190007e-01 -1.680614556841433793e-01
4.133333333333333859e-01 -5.803777290923245458e-01 -2.314515110063632697e-01 -4.178529605278626380e-01 -1.699719717449013900e-01
4.150000000000000355e-01 -5.805741610136067044e-01 -2.328916022150294973e-01 -4.177685727395670234e-01 -1.718810195127365714e-01
4.200000000000000400e-01 -5.817547157465000618e-01 -2.370784357505570095e-01 -4.173593959484837024e-01 -1.775990109888639368e-01
4.166666666666666852e-01 -5.808580218552296115e-01 -2.343169589178646373e-01 -4.176522931485838752e-01 -1.737884072602727814e-01
4.183333333333333348e-01 -5.812452002978043542e-01 -2.357176584222275550e-01 -4.175137434054655428e-01 -1.756943143641262750e-01
4.200000000000000400e-01 -5.817547157465000618e-01 -2.370784357505570095e-01 -4.173593959484837024e-01 -1.775990109888639368e-01
4.250000000000000444e-01 -5.842224116031788927e-01 -2.406320397314715143e-01 -4.168438469306323668e-01 -1.833085928277229659e-01
4.216666666666666896e-01 -5.824080087611547274e-01 -2.383760100716056651e-01 -4.171939597729514837e-01 -1.795027785436910661e-01
4.233333333333333393e-01 -5.832260258704458078e-01 -2.395760738093807574e-01 -4.170210990147177332e-01 -1.814058873997144161e-01
4.250000000000000444e-01 -5.842224116031788927e-01 -2.406320397314715143e-01 -4.168438469306323668e-01 -1.833085928277229659e-01
4.300000000000000488e-01 -5.881385870318759368e-01 -2.423419378759602283e-01 -4.163116516590668059e-01 -1.890166659022484152e-01
4.266666666666666941e-01 -5.853930535446750794e-01 -2.414900284841528799e-01 -4.166648693534479309e-01 -1.852111369188544077e-01
4.283333333333333437e-01 -5.867114954032662810e-01 -2.420951077088510650e-01 -4.164866518673438489e-01 -1.871137522788228202e-01
4.300000000000000488e-01 -5.881385870318759368e-01 -2.423419378759602283e-01 -4.163116516590668059e-01 -1.890166659022484152e-01
4.350000000000000533e-01 -5.919823155394432490e-01 -2.405572080913216948e-01 -4.158308074124846820e-01 -1.947292473571695381e-01
4.316666666666666985e-01 -5.895698192531627635e-01 -2.421288342762027423e-01 -4.161424413613634687e-01 -1.909201024239914612e-01
4.333333333333333481e-01 -5.908697026948197539e-01 -2.414888848951854405e-01 -4.159817487795729463e-01 -1.928242760076135098e-01
4.350000000000000533e-01 -5.919823155394432490e-01 -2.405572080913216948e-01 -4.158308074124846820e-01 -1.947292473571695381e-01
4.400000000000000022e-01 -5.944299079867318980e-01 -2.369688634381145742e-01 -4.154339156196494298e-01 -2.004482760570449884e-01
4.366666666666667029e-01 -5.929243416966318847e-01 -2.394516842427842906e-01 -4.156894259679468351e-01 -1.966349521823966273e-01
4.383333333333333526e-01 -5.937302568612954357e-01 -2.382426481723544098e-01 -4.155572736354627428e-01 -1.985413193951431343e-01
4.400000000000000022e-01 -5.944299079867318980e-01 -2.369688634381145742e-01 -4.154339156196494298e-01 -2.004482760570449884e-01
4.450000000000000067e-01 -5.961316799658037402e-01 -2.329562950584586345e-01 -4.151106673520762458e-01 -2.061719566249926860e-01
4.416666666666667074e-01 -5.950494404924763225e-01 -2.356540542719868236e-01 -4.153188104297316219e-01 -2.023557488692922512e-01
4.433333333333333570e-01 -5.956118881630972917e-01 -2.343137490870625395e-01 -4.152113106056108949e-01 -2.042636656423088837e-01
4.450000000000000067e-01 -5.961316799658037402e-01 -2.329562950584586345e-01 -4.151106673520762458e-01 -2.061719566249926860e-01
4.500000000000000111e-01 -5.975158849360059365e-01 -2.288215077233006767e-01 -4.148410811996464109e-01 -2.118984339258445371e-01
4.466666666666667118e-01 -5.966182257712620007e-01 -2.315865546053949564e-01 -4.150160393099833200e-01 -2.080805555774208615e-01
4.483333333333333615e-01 -5.970780475945358656e-01 -2.302076028240329919e-01 -4.149265053835218264e-01 -2.099894004943328729e-01
4.500000000000000111e-01 -5.975158849360059365e-01 -2.288215077233006767e-01 -4.148410811996464109e-01 -2.118984339258445371e-01
4.550000000000000155e-01 -5.987295551825827511e-01 -2.246331381898679369e-01 -4.145990920545979397e-01 -2.176261549379528148e-01
4.516666666666667163e-01 -5.979353156695385030e-01 -2.274297283447558882e-01 -4.147587384446637104e-01 -2.138076028920207206e-01
4.533333333333333659e-01 -5.983391279574771238e-01 -2.260333348497927108e-01 -4.146784260528155741e-01 -2.157168584401912281e-01
4.550000000000000155e-01 -5.987295551825827511e-01 -2.246331381898679369e-01 -4.145990920545979397e-01 -2.176261549379528148e-01
4.600000000000000200e-01 -5.998374801863229910e-01 -2.204154550909162291e-01 -4.143578145423767456e-01 -2.233539067777105536e-01
4.566666666666667207e-01 -5.991084312683704338e-01 -2.232297706192774289e-01 -4.145197048540911755e-01 -2.195354492221177067e-01
4.583333333333333703e-01 -5.994772976850991641e-01 -2.218237379839037571e-01 -4.144392726677581518e-01 -2.214446997260202110e-01
4.600000000000000200e-01 -5.998374801863229910e-01 -2.204154550909162291e-01 -4.143578145423767456e-01 -2.233539067777105536e-01
4.650000000000000244e-01 -6.008770715107010219e-01 -2.161803665624573989e-01 -4.141414989228306975e-01 -2.290826186961259503e-01
4.616666666666666696e-01 -6.001901462466844306e-01 -2.190052706075947264e-01 -4.142785112283850490e-01 -2.252632041935946627e-01
4.633333333333333748e-01 -6.005363502726392966e-01 -2.175934853675298430e-01 -4.142051267133057268e-01 -2.271727372834784209e-01
4.650000000000000244e-01 -6.008770715107010219e-01 -2.161803665624573989e-01 -4.141414989228306975e-01 -2.290826186961259503e-01
4.700000000000000289e-01 -6.018752434022921483e-01 -2.119353044197563041e-01 -4.140522829986978959e-01 -2.348144961787111962e-01
4.666666666666666741e-01 -6.012132485017132044e-01 -2.147661595419444180e-01 -4.140917048824346858e-01 -2.309929082627826258e-01
4.683333333333333792e-01 -6.015458043749700723e-01 -2.133510964227978979e-01 -4.140602469386322482e-01 -2.329035839074909409e-01
4.700000000000000289e-01 -6.018752434022921483e-01 -2.119353044197563041e-01 -4.140522829986978959e-01 -2.348144961787111962e-01
4.750000000000000333e-01 -6.028438249371527169e-01 -2.076833932002743188e-01 -4.142381692322936737e-01 -2.405432678529776103e-01
4.716666666666666785e-01 -6.022014822573106274e-01 -2.105187716077374649e-01 -4.140739329725509621e-01 -2.367252936798855678e-01
4.733333333333333837e-01 -6.025243895692572460e-01 -2.091014756655580065e-01 -4.141327113909771263e-01 -2.386352959399607454e-01
4.750000000000000333e-01 -6.028438249371527169e-01 -2.076833932002743188e-01 -4.142381692322936737e-01 -2.405432678529776103e-01
4.800000000000000377e-01 -6.037797406189225891e-01 -2.034241752892339272e-01 -4.149863945090628281e-01 -2.462222161367828288e-01
4.766666666666666829e-01 -6.031596380493245979e-01 -2.062644996829571808e-01 -4.144028899090451690e-01 -2.424470006842307235e-01
4.783333333333333881e-01 -6.034716676905309551e-01 -2.048447693813598702e-01 -4.146441021178925435e-01 -2.443424901324827148e-01
4.800000000000000377e-01 -6.037797406189225891e-01 -2.034241752892339272e-01 -4.149863945090628281e-01 -2.462222161367828288e-01
4.850000000000000422e-01 -6.046782782735442563e-01 -1.991569195422396299e-01 -4.170257132638516273e-01 -2.515490127648800089e-01
4.816666666666666874e-01 -6.040836702914620382e-01 -2.020026890529803276e-01 -4.154663929581276505e-01 -2.480712659124830466e-01
4.833333333333333370e-01 -6.043832554123276246e-01 -2.005802808960529260e-01 -4.161341433255215660e-01 -2.498605771877477066e-01
4.850000000000000422e-01 -6.046782782735442563e-01 -1.991569195422396299e-01 -4.170257132638516273e-01 -2.515490127648800089e-01
4.900000000000000466e-01 -6.055335079606731785e-01 -1.948807794548281236e-01 -4.211552366604860431e-01 -2.554228734659285127e-01
4.866666666666666918e-01 -6.049685028506951445e-01 -1.977325721391268165e-01 -4.181628019014161368e-01 -2.530821633415474281e-01
4.883333333333333415e-01 -6.052536726084666308e-01 -1.963072041839495074e-01 -4.195480680464250822e-01 -2.543946084117946760e-01
4.900000000000000466e-01 -6.055335079606731785e-01 -1.948807794548281236e-01 -4.211552366604860431e-01 -2.554228734659285127e-01
4.950000000000000511e-01 -6.063378291804875087e-01 -1.905947807366580316e-01 -4.267143762035562893e-01 -2.564576676540465394e-01
4.916666666666666963e-01 -6.058077033165629732e-01 -1.934532599518842544e-01 -4.229305708463335089e-01 -2.561218083442627913e-01
4.933333333333333459e-01 -6.060759236289556817e-01 -1.920246058541036360e-01 -4.248065572348354579e-01 -2.564703839340846114e-01
4.950000000000000511e-01 -6.063378291804875087e-01 -1.905947807366580316e-01 -4.267143762035562893e-01 -2.564576676540465394e-01
5.000000000000000000e-01 -6.070868253625202327e-01 -1.862987655644655904e-01 -4.314602677100997652e-01 -2.535930628385326124e-01
4.966666666666667007e-01 -6.065934225911636668e-01 -1.891638137046124379e-01 -4.285635918757855212e-01 -2.560007734461899886e-01
4.983333333333333504e-01 -6.068429738507952198e-01 -1.877317804899534814e-01 -4.301904509047458913e-01 -2.550135948758487925e-01
5.000000000000000000e-01 -6.070868253625202327e-01 -1.862987655644655904e-01 -4.314602677100997652e-01 -2.535930628385326124e-01
5.050000000000000044e-01 -6.077890521296643866e-01 -1.819948458491165433e-01 -4.335115778536245412e-01 -2.482789363143987349e-01
5.016666666666667052e-01 -6.073254066262034900e-01 -1.848648636318438454e-01 -4.323839367249426857e-01 -2.519232819061203998e-01
5.033333333333334103e-01 -6.075592564148220021e-01 -1.834301822956035111e-01 -4.330430831857098317e-01 -2.501309386483603348e-01
5.050000000000000044e-01 -6.077890521296643866e-01 -1.819948458491165433e-01 -4.335115778536245412e-01 -2.482789363143987349e-01
5.100000000000000089e-01 -6.084639064981067769e-01 -1.776865355951567083e-01 -4.342683714699303588e-01 -2.425998548170887337e-01
5.066666666666667096e-01 -6.080156492845865124e-01 -1.805590007889610049e-01 -4.338443850908024757e-01 -2.463974726962190609e-01
5.083333333333334147e-01 -6.082401355810588273e-01 -1.791228240426393781e-01 -4.340870708424952040e-01 -2.445021213365636548e-01
5.100000000000000089e-01 -6.084639064981067769e-01 -1.776865355951567083e-01 -4.342683714699303588e-01 -2.425998548170887337e-01
5.150000000000000133e-01 -6.091575280713912299e-01 -1.733812619157937829e-01 -4.345980804106163720e-01 -2.368769374970885189e-01
5.116666666666667140e-01 -6.086887734610305634e-01 -1.762504184781332472e-01 -4.344063203339337820e-01 -2.406939257136258836e-01
5.133333333333334192e-01 -6.089173472989888314e-01 -1.748148876047872780e-01 -4.345132233015617240e-01 -2.387859891910223131e-01
5.150000000000000133e-01 -6.091575280713912299e-01 -1.733812619157937829e-01 -4.345980804106163720e-01 -2.368769374970885189e-01
5.200000000000000178e-01 -6.101142302921687133e-01 -1.691293612441625571e-01 -4.347846777885798208e-01 -2.311471724079048329e-01
5.166666666666667185e-01 -6.094239534842562644e-01 -1.719523077901110586e-01 -4.346678900302227699e-01 -2.349672721885422699e-01
5.183333333333333126e-01 -6.097354086328535816e-01 -1.705325464951929215e-01 -4.347284157694529805e-01 -2.330572879204609871e-01
5.200000000000000178e-01 -6.101142302921687133e-01 -1.691293612441625571e-01 -4.347846777885798208e-01 -2.311471724079048329e-01
5.250000000000000222e-01 -6.118692905625388034e-01 -1.651511827976127333e-01 -4.349737390278832216e-01 -2.254174909623706535e-01
5.216666666666667229e-01 -6.105840880392460202e-01 -1.677541322005279834e-01 -4.348412989497553727e-01 -2.292370675763993615e-01
5.233333333333333171e-01 -6.111653747143015458e-01 -1.664223317279884817e-01 -4.349027783404054159e-01 -2.273271139016817544e-01
5.250000000000000222e-01 -6.118692905625388034e-01 -1.651511827976127333e-01 -4.349737390278832216e-01 -2.254174909623706535e-01
5.300000000000000266e-01 -6.148179847054721092e-01 -1.619974408265871246e-01 -4.352894854629966170e-01 -2.196935937203095823e-01
5.266666666666667274e-01 -6.126967590051219936e-01 -1.639568796835641773e-01 -4.350591878676009494e-01 -2.235084648160455822e-01
5.283333333333333215e-01 -6.136622743977053762e-01 -1.628719265231097224e-01 -4.351642001368205559e-01 -2.216004180435171556e-01
5.300000000000000266e-01 -6.148179847054721092e-01 -1.619974408265871246e-01 -4.352894854629966170e-01 -2.196935937203095823e-01
5.350000000000000311e-01 -6.180683185524581402e-01 -1.637662701040646651e-01 -4.357672543644377505e-01 -2.139808407535017665e-01
5.316666666666667318e-01 -6.162133897616752787e-01 -1.616996404583674607e-01 -4.354332357126748376e-01 -2.177880708683584687e-01
5.333333333333333259e-01 -6.173962655876540362e-01 -1.624834058350628496e-01 -4.355933154583535027e-01 -2.158838486640499987e-01
5.350000000000000311e-01 -6.180683185524581402e-01 -1.637662701040646651e-01 -4.357672543644377505e-01 -2.139808407535017665e-01
5.400000000000000355e-01 -6.189244277654810666e-01 -1.680326130388624661e-01 -4.363420489854088480e-01 -2.082769198268356325e-01
5.366666666666667362e-01 -6.184678332234135878e-01 -1.651627674994710082e-01 -4.359522253184231477e-01 -2.120788719952685086e-01
5.383333333333333304e-01 -6.187325404215637814e-01 -1.665918096299099094e-01 -4.361450237466819035e-01 -2.101776795714514756e-01
5.400000000000000355e-01 -6.189244277654810666e-01 -1.680326130388624661e-01 -4.363420489854088480e-01 -2.082769198268356325e-01
5.450000000000000400e-01 -6.192838511822056358e-01 -1.723781016782869879e-01 -4.369162568464431962e-01 -2.025729455490263009e-01
5.416666666666667407e-01 -6.190712418784442006e-01 -1.694787573569483119e-01 -4.365392890175416873e-01 -2.063761823255468864e-01
5.433333333333333348e-01 -6.191879814206139310e-01 -1.709276598169499894e-01 -4.367323105036923780e-01 -2.044750126704002746e-01
5.450000000000000400e-01 -6.192838511822056358e-01 -1.723781016782869879e-01 -4.369162568464431962e-01 -2.025729455490263009e-01
5.500000000000000444e-01 -6.194999194043951940e-01 -1.767335331453400993e-01 -4.373612876831336482e-01 -1.968576974043281247e-01
5.466666666666667451e-01 -6.193650239918349065e-01 -1.738294446283235040e-01 -4.370858580145363104e-01 -2.006695491533483922e-01
5.483333333333333393e-01 -6.194359281312054044e-01 -1.752813277418313054e-01 -4.372354740227947234e-01 -1.987644826885638372e-01
5.500000000000000444e-01 -6.194999194043951940e-01 -1.767335331453400993e-01 -4.373612876831336482e-01 -1.968576974043281247e-01
5.550000000000000488e-01 -6.196749358789166440e-01 -1.810908647690427087e-01 -4.376014167777552699e-01 -1.911301855552489104e-01
5.516666666666667496e-01 -6.195596633782887164e-01 -1.781859200753742323e-01 -4.374636127458896850e-01 -1.949495065999221899e-01
5.533333333333333437e-01 -6.196173683252663711e-01 -1.796383896883194387e-01 -4.375433319115595854e-01 -1.930402368537718349e-01
5.550000000000000488e-01 -6.196749358789166440e-01 -1.810908647690427087e-01 -4.376014167777552699e-01 -1.911301855552489104e-01
5.600000000000000533e-01 -6.198632043439061823e-01 -1.854476333504949948e-01 -4.376570565755950049e-01 -1.853978307947723170e-01
5.566666666666667540e-01 -6.197340640000522649e-01 -1.825432770139047423e-01 -4.376389340913593440e-01 -1.892196185939780395e-01
5.583333333333333481e-01 -6.197963213576561659e-01 -1.839955582162406955e-01 -4.376570534165546977e-01 -1.873087681767087176e-01
5.600000000000000533e-01 -6.198632043439061823e-01 -1.854476333504949948e-01 -4.376570565755950049e-01 -1.853978307947723170e-01
5.650000000000000577e-01 -6.201064309630021087e-01 -1.898016369338887677e-01 -4.375631360071164377e-01 -1.796658890735019776e-01
5.616666666666666474e-01 -6.199361837406216491e-01 -1.868994143384486439e-01 -4.376403493047600901e-01 -1.834869653782838506e-01
5.633333333333333526e-01 -6.200167457614357280e-01 -1.883507936401148664e-01 -4.376084756792877895e-01 -1.815762916935646787e-01
5.650000000000000577e-01 -6.201064309630021087e-01 -1.898016369338887677e-01 -4.375631360071164377e-01 -1.796658890735019776e-01
5.700000000000000622e-01 -6.204468550531252458e-01 -1.941490380343647570e-01 -4.374041549082605673e-01 -1.739353019380449894e-01
5.666666666666666519e-01 -6.202068739350666826e-01 -1.912517741146961825e-01 -4.375068045127916139e-01 -1.777557770501597967e-01
5.683333333333333570e-01 -6.203198465798147598e-01 -1.927009876591009863e-01 -4.374488313614966484e-01 -1.758457133295957264e-01
5.700000000000000622e-01 -6.204468550531252458e-01 -1.941490380343647570e-01 -4.374041549082605673e-01 -1.739353019380449894e-01
5.750000000000000666e-01 -6.209089935819150918e-01 -1.984851943574329203e-01 -4.375530972522475581e-01 -1.682072107178725906e-01
5.716666666666666563e-01 -6.205877751025983269e-01 -1.955958012618535802e-01 -4.373906853883801626e-01 -1.720244429249584428e-01
5.733333333333333615e-01 -6.207420307967596029e-01 -1.970412039053909825e-01 -4.374307266650543924e-01 -1.701140152287810847e-01
5.750000000000000666e-01 -6.209089935819150918e-01 -1.984851943574329203e-01 -4.375530972522475581e-01 -1.682072107178725906e-01
5.800000000000000711e-01 -6.214790811672306070e-01 -2.028085222099539342e-01 -4.388557154364026158e-01 -1.626509544023030662e-01
5.766666666666666607e-01 -6.210879836562601675e-01 -1.999277438224228987e-01 -4.377959547708532018e-01 -1.663122211846197185e-01
5.783333333333333659e-01 -6.212782717327092197e-01 -2.013688469670014414e-01 -4.382096172364369213e-01 -1.644475281895699248e-01
5.800000000000000711e-01 -6.214790811672306070e-01 -2.028085222099539342e-01 -4.388557154364026158e-01 -1.626509544023030662e-01
5.850000000000000755e-01 -6.221362147390540054e-01 -2.071195163584668986e-01 -4.426330366710852782e-01 -1.585519091662514202e-01
5.816666666666666652e-01 -6.216895904251608096e-01 -2.042468116319368920e-01 -4.397785561618192118e-01 -1.609802592774260965e-01
5.833333333333333703e-01 -6.219089358551697089e-01 -2.056837804935757186e-01 -4.410084194229277332e-01 -1.595233338042957860e-01
5.850000000000000755e-01 -6.221362147390540054e-01 -2.071195163584668986e-01 -4.426330366710852782e-01 -1.585519091662514202e-01
5.900000000000000799e-01 -6.228561095655051894e-01 -2.114205069500171841e-01 -4.457978121058503440e-01 -1.624603950103966354e-01
5.866666666666666696e-01 -6.223704885855986246e-01 -2.085541278267948606e-01 -4.444104311346788738e-01 -1.589692571403334420e-01
5.883333333333333748e-01 -6.226107866378663980e-01 -2.099877428931096746e-01 -4.453660014313430282e-01 -1.606009944739968387e-01
5.900000000000000799e-01 -6.228561095655051894e-01 -2.114205069500171841e-01 -4.457978121058503440e-01 -1.624603950103966354e-01
5.950000000000000844e-01 -6.236118875268336081e-01 -2.157153572354452431e-01 -4.462270194930061940e-01 -1.681732080311698629e-01
5.916666666666666741e-01 -6.231054333165744197e-01 -2.128525804669462451e-01 -4.460268938390556381e-01 -1.643571571750112315e-01
5.933333333333333792e-01 -6.233577131067223887e-01 -2.142841363801032406e-01 -4.461556622876923228e-01 -1.662636387595700094e-01
5.950000000000000844e-01 -6.236118875268336081e-01 -2.157153572354452431e-01 -4.462270194930061940e-01 -1.681732080311698629e-01
6.000000000000000888e-01 -6.243750041334705791e-01 -2.200089138860553406e-01 -4.462879959540205221e-01 -1.739055751824305218e-01
5.966666666666666785e-01 -6.238668827533228045e-01 -2.171464321318790358e-01 -4.462639297071540612e-01 -1.700837805002254899e-01
5.983333333333333837e-01 -6.241216168476887427e-01 -2.185775535163545225e-01 -4.462808282955519901e-01 -1.719946452681335447e-01
6.000000000000000888e-01 -6.243750041334705791e-01 -2.200089138860553406e-01 -4.462879959540205221e-01 -1.739055751824305218e-01
6.050000000000000933e-01 -6.251162662778070311e-01 -2.243062848099916518e-01 -4.463286352848122585e-01 -1.796382100782108471e-01
6.016666666666666829e-01 -6.246259596391169344e-01 -2.214407024551173220e-01 -4.462936004946971291e-01 -1.758165108586407510e-01
6.033333333333333881e-01 -6.248734035945863186e-01 -2.228731018455318569e-01 -4.463048273339373928e-01 -1.777274200751966515e-01
6.050000000000000933e-01 -6.251162662778070311e-01 -2.243062848099916518e-01 -4.463286352848122585e-01 -1.796382100782108471e-01
6.099999999999999867e-01 -6.258189330063625988e-01 -2.286101393670292303e-01 -4.465478892391622767e-01 -1.853663217134076946e-01
6.066666666666666874e-01 -6.253540099444501177e-01 -2.257403259422685882e-01 -4.463723915275267240e-01 -1.815486405689588079e-01
6.083333333333333925e-01 -6.255877537152719770e-01 -2.271750248164005337e-01 -4.464442722180205214e-01 -1.834582099463366589e-01
6.099999999999999867e-01 -6.258189330063625988e-01 -2.286101393670292303e-01 -4.465478892391622767e-01 -1.853663217134076946e-01
6.149999999999999911e-01 -6.265116392721036265e-01 -2.329156159411365501e-01 -4.470243794250376435e-01 -1.910789473112328163e-01
6.116666666666666918e-01 -6.260489852796382593e-01 -2.300454351093457472e-01 -4.466811940077120568e-01 -1.872725928305224441e-01
6.133333333333333970e-01 -6.262793780361415319e-01 -2.314806762061532297e-01 -4.468412409136095498e-01 -1.891768090322193674e-01
6.149999999999999911e-01 -6.265116392721036265e-01 -2.329156159411365501e-01 -4.470243794250376435e-01 -1.910789473112328163e-01
6.199999999999999956e-01 -6.272366000014026888e-01 -2.372157484957119478e-01 -4.476657348239093115e-01 -1.967757159856262372e-01
6.166666666666666963e-01 -6.267473922088794280e-01 -2.343499857915455342e-01 -4.472262652396540306e-01 -1.929791911208933453e-01
6.183333333333334014e-01 -6.269883966300348055e-01 -2.357834820483523108e-01 -4.474419047316743336e-01 -1.948779265542490147e-01
6.199999999999999956e-01 -6.272366000014026888e-01 -2.372157484957119478e-01 -4.476657348239093115e-01 -1.967757159856262372e-01
6.250000000000000000e-01 -6.280482243687055544e-01 -2.415002523177519622e-01 -4.483248359528452798e-01 -2.024704972645042789e-01
6.216666666666667007e-01 -6.274942028900351021e-01 -2.386463529177124399e-01 -4.478917381101128470e-01 -1.986732484360846096e-01
6.233333333333334059e-01 -6.277637453418383195e-01 -2.400747539207915282e-01 -4.481135905047524126e-01 -2.005712694802318508e-01
6.250000000000000000e-01 -6.280482243687055544e-01 -2.415002523177519622e-01 -4.483248359528452798e-01 -2.024704972645042789e-01
6.300000000000000044e-01 -6.290321167075693110e-01 -2.457480901284316011e-01 -4.488354914195516465e-01 -2.081801856038185128e-01
6.266666666666667052e-01 -6.283512585203995249e-01 -2.429219172573890972e-01 -4.485190798388036804e-01 -2.043715343878849955e-01
6.283333333333334103e-01 -6.286773255214639367e-01 -2.443384696274419621e-01 -4.486902136732080493e-01 -2.062747851965626156e-01
6.300000000000000044e-01 -6.290321167075693110e-01 -2.457480901284316011e-01 -4.488354914195516465e-01 -2.081801856038185128e-01
6.350000000000000089e-01 -6.303580271635498278e-01 -2.498998832075043641e-01 -4.491515935105411250e-01 -2.139041318006253412e-01
6.316666666666667096e-01 -6.294230845900585791e-01 -2.471480878239560031e-01 -4.489581430690273156e-01 -2.100871800615315699e-01
6.333333333333334147e-01 -6.298603216177978137e-01 -2.485342946631394490e-01 -4.490621429781490592e-01 -2.119952859025377723e-01
6.350000000000000089e-01 -6.303580271635498278e-01 -2.498998832075043641e-01 -4.491515935105411250e-01 -2.139041318006253412e-01
6.400000000000000133e-01 -6.324310726434784202e-01 -2.537210444108929930e-01 -4.493770996258273920e-01 -2.196325186744715885e-01
6.366666666666667140e-01 -6.309369490115541712e-01 -2.512329120418427819e-01 -4.492307904668676466e-01 -2.158134325766667139e-01
6.383333333333334192e-01 -6.316212677264612108e-01 -2.525148149070992054e-01 -4.493043067160231163e-01 -2.177229616928732792e-01
6.400000000000000133e-01 -6.324310726434784202e-01 -2.537210444108929930e-01 -4.493770996258273920e-01 -2.196325186744715885e-01
6.450000000000000178e-01 -6.357556323982191948e-01 -2.564721784519323755e-01 -4.496497346499078174e-01 -2.253587348386789646e-01
6.416666666666667185e-01 -6.333853905308906018e-01 -2.548159641834727429e-01 -4.494546505393225977e-01 -2.215418871220647956e-01
6.433333333333334236e-01 -6.344959253118978015e-01 -2.557512333057014309e-01 -4.495431483400559314e-01 -2.234507763201058761e-01
6.450000000000000178e-01 -6.357556323982191948e-01 -2.564721784519323755e-01 -4.496497346499078174e-01 -2.253587348386789646e-01
6.500000000000000222e-01 -6.400203495682325050e-01 -2.570880079631919779e-01 -4.501807066801546409e-01 -2.310655884275503724e-01
6.466666666666667229e-01 -6.371307172318473322e-01 -2.569363147547831794e-01 -4.497828463190392534e-01 -2.272650155581942555e-01
6.483333333333334281e-01 -6.385688871127972455e-01 -2.571336068588409018e-01 -4.499541046908738240e-01 -2.291682235678448587e-01
6.500000000000000222e-01 -6.400203495682325050e-01 -2.570880079631919779e-01 -4.501807066801546409e-01 -2.310655884275503724e-01
6.550000000000000266e-01 -6.440768296322044728e-01 -2.556336437270761985e-01 -4.514796734533909062e-01 -2.366372248052861227e-01
6.516666666666667274e-01 -6.414509013748128652e-01 -2.568366251003006417e-01 -4.504860351446390299e-01 -2.329517855074900168e-01
6.533333333333333215e-01 -6.428238725568597989e-01 -2.563650754288142042e-01 -4.509030706982554149e-01 -2.348162564603711866e-01
6.550000000000000266e-01 -6.440768296322044728e-01 -2.556336437270761985e-01 -4.514796734533909062e-01 -2.366372248052861227e-01
6.600000000000000311e-01 -6.465685159955248951e-01 -2.521319359197569110e-01 -4.548821961782777978e-01 -2.411111524607126577e-01
6.566666666666667318e-01 -6.451382758554325969e-01 -2.546449388486244914e-01 -4.522844537797255926e-01 -2.383683043047817862e-01
6.583333333333333259e-01 -6.459666489767109665e-01 -2.534533886800339197e-01 -4.534021230384692736e-01 -2.399131636726328509e-01
6.600000000000000311e-01 -6.465685159955248951e-01 -2.521319359197569110e-01 -4.548821961782777978e-01 -2.411111524607126577e-01
6.650000000000000355e-01 -6.473735598968455296e-01 -2.478614791833503028e-01 -4.604235990057237160e-01 -2.420911422859472473e-01
6.616666666666667362e-01 -6.469786864024638096e-01 -2.507383477063546695e-01 -4.566362462334346284e-01 -2.418560417809905994e-01
6.633333333333333304e-01 -6.472361065865349650e-01 -2.493082554187633082e-01 -4.585174242533037736e-01 -2.421698898824329871e-01
6.650000000000000355e-01 -6.473735598968455296e-01 -2.478614791833503028e-01 -4.604235990057237160e-01 -2.420911422859472473e-01
6.700000000000000400e-01 -6.473355168249801395e-01 -2.435033259747621248e-01 -4.654317481708649673e-01 -2.395548709701925405e-01
6.666666666666667407e-01 -6.474203050832303408e-01 -2.464087815770946988e-01 -4.622763695081881230e-01 -2.416367696195994841e-01
6.683333333333333348e-01 -6.474020208643820329e-01 -2.449553690109802229e-01 -4.639885503389698518e-01 -2.407977581294469538e-01
6.700000000000000400e-01 -6.473355168249801395e-01 -2.435033259747621248e-01 -4.654317481708649673e-01 -2.395548709701925405e-01
6.750000000000000444e-01 -6.469445126570438909e-01 -2.391605759190716940e-01 -4.674917399974866106e-01 -2.342893651118693743e-01
6.716666666666667451e-01 -6.472320987894597533e-01 -2.420534244533072421e-01 -4.664689996842128483e-01 -2.379568159727224741e-01
6.733333333333333393e-01 -6.470997840360015463e-01 -2.406058625306334575e-01 -4.671173615240484800e-01 -2.361621855047196517e-01
6.750000000000000444e-01 -6.469445126570438909e-01 -2.391605759190716940e-01 -4.674917399974866106e-01 -2.342893651118693743e-01
6.800000000000000488e-01 -6.463822447290898943e-01 -2.348362705034393316e-01 -4.678104267109072234e-01 -2.285701742899073630e-01
6.766666666666667496e-01 -6.467708535444589568e-01 -2.377173789099596701e-01 -4.676927292312706430e-01 -2.323894265408459336e-01
6.783333333333333437e-01 -6.465824389111431980e-01 -2.362760312238068316e-01 -4.677855298444610344e-01 -2.304808942632677049e-01
6.800000000000000488e-01 -6.463822447290898943e-01 -2.348362705034393316e-01 -4.678104267109072234e-01 -2.285701742899073630e-01
6.850000000000000533e-01 -6.457344939662083005e-01 -2.305238307154814925e-01 -4.676907229637797259e-01 -2.228388530295398740e-01
6.816666666666667540e-01 -6.461727796305974936e-01 -2.333978280573368869e-01 -4.677928363438910719e-01 -2.266593350177375232e-01
6.833333333333333481e-01 -6.459562174244118937e-01 -2.319604361223297218e-01 -4.677493698457697580e-01 -2.247488937515995933e-01
6.850000000000000533e-01 -6.457344939662083005e-01 -2.305238307154814925e-01 -4.676907229637797259e-01 -2.228388530295398740e-01
6.900000000000000577e-01 -6.450556049962933303e-01 -2.262161535380872723e-01 -4.674614650923366033e-01 -2.171106364630257246e-01
6.866666666666667584e-01 -6.455093812121297514e-01 -2.290877521571067499e-01 -4.676216420270101759e-01 -2.209291598528715095e-01
6.883333333333333526e-01 -6.452825468069784964e-01 -2.276519443665212805e-01 -4.675446192724889150e-01 -2.190197697699426127e-01
6.900000000000000577e-01 -6.450556049962933303e-01 -2.262161535380872723e-01 -4.674614650923366033e-01 -2.171106364630257246e-01
6.950000000000000622e-01 -6.443904152013260056e-01 -2.219063518109689326e-01 -4.671877340078369190e-01 -2.113843492961975934e-01
6.916666666666667629e-01 -6.448301632294852759e-01 -2.247801265596600373e-01 -4.673735623059302458e-01 -2.152017156488766070e-01
6.933333333333333570e-01 -6.446078681473710326e-01 -2.233436094296361862e-01 -4.672820137129867768e-01 -2.132929660481594492e-01
6.950000000000000622e-01 -6.443904152013260056e-01 -2.219063518109689326e-01 -4.671877340078369190e-01 -2.113843492961975934e-01
7.000000000000000666e-01 -6.437734992734513995e-01 -2.175893917065487293e-01 -4.668959933654945327e-01 -2.056589458642404666e-01
6.966666666666666563e-01 -6.441787585060175791e-01 -2.204682292791413090e-01 -4.670915106617812840e-01 -2.094758294831091383e-01
6.983333333333333615e-01 -6.439730694100136432e-01 -2.190292411534217054e-01 -4.669940467827897734e-01 -2.075673725825223082e-01
7.000000000000000666e-01 -6.437734992734513995e-01 -2.175893917065487293e-01 -4.668959933654945327e-01 -2.056589458642404666e-01
7.050000000000000711e-01 -6.432132520816513654e-01 -2.132647173584494293e-01 -4.666045571659500069e-01 -1.999335269986807495e-01
7.016666666666666607e-01 -6.435802144688896886e-01 -2.161486851190633218e-01 -4.667979755138427778e-01 -2.037505173199121167e-01
7.033333333333333659e-01 -6.433933981134405400e-01 -2.147071255713133286e-01 -4.667006157851925074e-01 -2.018420551059969259e-01
7.050000000000000711e-01 -6.432132520816513654e-01 -2.132647173584494293e-01 -4.666045571659500069e-01 -1.999335269986807495e-01
7.100000000000000755e-01 -6.427151883513748665e-01 -2.089324487130106711e-01 -4.663313381078810216e-01 -1.942072150324818947e-01
7.066666666666666652e-01 -6.430399993561369820e-01 -2.118214650348108352e-01 -4.665104881011598037e-01 -1.980248998570894314e-01
7.083333333333333703e-01 -6.428738867872224594e-01 -2.103773735963723468e-01 -4.664191724296681829e-01 -1.961161391000161847e-01
7.100000000000000755e-01 -6.427151883513748665e-01 -2.089324487130106711e-01 -4.663313381078810216e-01 -1.942072150324818947e-01
7.150000000000000799e-01 -6.422868112954779329e-01 -2.045927470751854882e-01 -4.660816815882150577e-01 -1.884798228835366241e-01
7.116666666666666696e-01 -6.425642090223936398e-01 -2.074866970257864540e-01 -4.662465574383560796e-01 -1.922981527705481253e-01
7.133333333333333748e-01 -6.424212894015066677e-01 -2.060401265303975493e-01 -4.661637418352351236e-01 -1.903890041559325730e-01
7.150000000000000799e-01 -6.422868112954779329e-01 -2.045927470751854882e-01 -4.660816815882150577e-01 -1.884798228835366241e-01
7.200000000000000844e-01 -6.419386155600618205e-01 -2.002458964679242615e-01 -4.658258523326224698e-01 -1.827527071567165984e-01
7.166666666666666741e-01 -6.421612044901565675e-01 -2.031445710134568983e-01 -4.659990346383398041e-01 -1.865706669560695530e-01
7.183333333333333792e-01 -6.420449550468336763e-01 -2.016956140653771712e-01 -4.659143105729848799e-01 -1.846616022221990450e-01
7.200000000000000844e-01 -6.419386155600618205e-01 -2.002458964679242615e-01 -4.658258523326224698e-01 -1.827527071567165984e-01
7.250000000000000888e-01 -6.416852908946794054e-01 -1.958925148630548674e-01 -4.655185426502887469e-01 -1.770281638596939433e-01
7.216666666666666785e-01 -6.418428179728034033e-01 -1.987954445261403413e-01 -4.657318153157455898e-01 -1.808440792592375945e-01
7.233333333333333837e-01 -6.417582895403798338e-01 -1.973442927436023786e-01 -4.656301435554560664e-01 -1.789358435591552332e-01
7.250000000000000888e-01 -6.416852908946794054e-01 -1.958925148630548674e-01 -4.655185426502887469e-01 -1.770281638596939433e-01
7.300000000000000933e-01 -6.415181958849704991e-01 -1.915349073649809386e-01 -4.650969766255218518e-01 -1.713110246922599778e-01
7.266666666666666829e-01 -6.416223866533735665e-01 -1.944402635021978409e-01 -4.653944491797585847e-01 -1.751212575365597435e-01
7.283333333333333881e-01 -6.415675138612597639e-01 -1.929876854627296245e-01 -4.652549964487587286e-01 -1.732154149355017714e-01
7.300000000000000933e-01 -6.415181958849704991e-01 -1.915349073649809386e-01 -4.650969766255218518e-01 -1.713110246922599778e-01
7.350000000000000977e-01 -6.413721756832893028e-01 -1.871765134192119873e-01 -4.645018283045529994e-01 -1.656093485389224518e-01
7.316666666666666874e-01 -6.414715176856364831e-01 -1.900820415855895007e-01 -4.649169636842018782e-01 -1.694085902920169084e-01
7.333333333333333925e-01 -6.414241139384829760e-01 -1.886291994554737950e-01 -4.647161714160833457e-01 -1.675082314553929252e-01
7.350000000000000977e-01 -6.413721756832893028e-01 -1.871765134192119873e-01 -4.645018283045529994e-01 -1.656093485389224518e-01
7.400000000000001021e-01 -6.411452993934300126e-01 -1.828217679228603676e-01 -4.638723239058004100e-01 -1.599112795480221727e-01
7.366666666666666918e-01 -6.413114819291941826e-01 -1.857241690729396766e-01 -4.642825100210585809e-01 -1.637110318213274296e-01
7.383333333333333970e-01 -6.412374627541911343e-01 -1.842724464870347523e-01 -4.640684247735881174e-01 -1.618121205468172064e-01
7.400000000000001021e-01 -6.411452993934300126e-01 -1.828217679228603676e-01 -4.638723239058004100e-01 -1.599112795480221727e-01
7.449999999999999956e-01 -6.407112126299260302e-01 -1.784833002943911895e-01 -4.635980456858168619e-01 -1.541885312951032372e-01
7.416666666666666963e-01 -6.410300639827369862e-01 -1.813727461738585678e-01 -4.637110087456853269e-01 -1.580072012991270147e-01
7.433333333333334014e-01 -6.408868965608376378e-01 -1.799262249136754088e-01 -4.636079478254288011e-01 -1.560991555709664025e-01
7.449999999999999956e-01 -6.407112126299260302e-01 -1.784833002943911895e-01 -4.635980456858168619e-01 -1.541885312951032372e-01
7.500000000000000000e-01 -6.400050478815040300e-01 -1.741805001577602374e-01 -4.647911173470322677e-01 -1.486292461045582436e-01
7.466666666666667007e-01 -6.405015058679109918e-01 -1.770449205751339072e-01 -4.637365848840848681e-01 -1.522833768706827462e-01
7.483333333333334059e-01 -6.402638401265711154e-01 -1.756108837584903770e-01 -4.641084575400499790e-01 -1.504107396973197175e-01
7.500000000000000000e-01 -6.400050478815040300e-01 -1.741805001577602374e-01 -4.647911173470322677e-01 -1.486292461045582436e-01
7.550000000000000044e-01 -6.391805538029268208e-01 -1.698983258113257455e-01 -4.685853808430723300e-01 -1.484821020513605871e-01
7.516666666666667052e-01 -6.397320336851369804e-01 -1.727527566385291535e-01 -4.659193715145696357e-01 -1.471011968229880562e-01
7.533333333333334103e-01 -6.394530533517344129e-01 -1.713261636227818574e-01 -4.676575290693846254e-01 -1.468494882981820626e-01
7.550000000000000044e-01 -6.391805538029268208e-01 -1.698983258113257455e-01 -4.685853808430723300e-01 -1.484821020513605871e-01
7.600000000000000089e-01 -6.398649476417898052e-01 -1.669418960503940841e-01 -4.693672287859367853e-01 -1.541540015320696788e-01
7.566666666666667096e-01 -6.389406721254101695e-01 -1.684647357316081950e-01 -4.689619456755922955e-01 -1.503541860215866777e-01
7.583333333333334147e-01 -6.388412504786405988e-01 -1.670172677074724388e-01 -4.691904061747464438e-01 -1.522512735674976803e-01
7.600000000000000089e-01 -6.398649476417898052e-01 -1.669418960503940841e-01 -4.693672287859367853e-01 -1.541540015320696788e-01
7.650000000000000133e-01 -6.432583844766275316e-01 -1.696767537417230576e-01 -4.698810192193256796e-01 -1.598636849847903940e-01
7.616666666666667140e-01 -6.409734423466648678e-01 -1.678820020759779486e-01 -4.695297882416008539e-01 -1.560580184282220340e-01
7.633333333333334192e-01 -6.420895264461342622e-01 -1.688131473115619396e-01 -4.696972031820951798e-01 -1.579616118452197016e-01
7.650000000000000133e-01 -6.432583844766275316e-01 -1.696767537417230576e-01 -4.698810192193256796e-01 -1.598636849847903940e-01
7.700000000000000178e-01 -6.471926675972685672e-01 -1.715023140825709114e-01 -4.705996301571914175e-01 -1.655506709694581358e-01
7.666666666666667185e-01 -6.444965616723478119e-01 -1.704371778759581901e-01 -4.700890560050446920e-01 -1.617632545206449113e-01
7.683333333333334236e-01 -6.458097659756609765e-01 -1.710584201404523608e-01 -4.703270804336898148e-01 -1.636592931081272406e-01
7.700000000000000178e-01 -6.471926675972685672e-01 -1.715023140825709114e-01 -4.705996301571914175e-01 -1.655506709694581358e-01
7.750000000000000222e-01 -6.515257293922225301e-01 -1.716973464326028986e-01 -4.716413754419392923e-01 -1.711872749130106119e-01
7.716666666666667229e-01 -6.486248916161726497e-01 -1.717439431862202437e-01 -4.709104253868971468e-01 -1.674361358127351429e-01
7.733333333333334281e-01 -6.500765216552834014e-01 -1.718014724444466845e-01 -4.712594885076202833e-01 -1.693148993664913005e-01
7.750000000000000222e-01 -6.515257293922225301e-01 -1.716973464326028986e-01 -4.716413754419392923e-01 -1.711872749130106119e-01
7.800000000000000266e-01 -6.557154377564263781e-01 -1.705428436740926701e-01 -4.729402784678740090e-01 -1.767706950198886795e-01
7.766666666666667274e-01 -6.529570686603252128e-01 -1.714471907827991304e-01 -4.720512575356994867e-01 -1.730537274297461736e-01
7.783333333333334325e-01 -6.543578030767160936e-01 -1.710607287457527881e-01 -4.724852767913983453e-01 -1.749147191023644188e-01
7.800000000000000266e-01 -6.557154377564263781e-01 -1.705428436740926701e-01 -4.729402784678740090e-01 -1.767706950198886795e-01
7.850000000000000311e-01 -6.593681077683208880e-01 -1.681971847402895792e-01 -4.744066105853507187e-01 -1.823126785472909683e-01
7.816666666666667318e-01 -6.570157791622440735e-01 -1.698945194062000952e-01 -4.734136249495819460e-01 -1.786220793628175707e-01
7.833333333333334370e-01 -6.582410841067456442e-01 -1.691138022939795427e-01 -4.739030608558027491e-01 -1.804692770468595275e-01
7.850000000000000311e-01 -6.593681077683208880e-01 -1.681971847402895792e-01 -4.744066105853507187e-01 -1.823126785472909683e-01
7.900000000000000355e-01 -6.618407221191308087e-01 -1.646491484095194135e-01 -4.759847083115406052e-01 -1.878239628813335726e-01
7.866666666666667362e-01 -6.603662875178643032e-01 -1.671420836949594757e-01 -4.749224956068697212e-01 -1.841526670768732776e-01
7.883333333333333304e-01 -6.611975162222695213e-01 -1.659514020893403108e-01 -4.754490618484650821e-01 -1.859896282112255550e-01
7.900000000000000355e-01 -6.618407221191308087e-01 -1.646491484095194135e-01 -4.759847083115406052e-01 -1.878239628813335726e-01
7.950000000000000400e-01 -6.628838619314439962e-01 -1.604278833610457144e-01 -4.776290144459348630e-01 -1.933159075726361698e-01
7.916666666666667407e-01 -6.623162446163852746e-01 -1.632763102122252730e-01 -4.765278063929083152e-01 -1.896561057608256162e-01
7.933333333333333348e-01 -6.626540129558349257e-01 -1.618629503492163280e-01 -4.770765939296636726e-01 -1.914865530329452892e-01
7.950000000000000400e-01 -6.628838619314439962e-01 -1.604278833610457144e-01 -4.776290144459348630e-01 -1.933159075726361698e-01
8.000000000000000444e-01 -6.632265700099065908e-01 -1.560813867287276779e-01 -4.792986650712167673e-01 -1.988001959422293075e-01
7.966666666666667451e-01 -6.630340873532953871e-01 -1.589821769592073830e-01 -4.781824536652345969e-01 -1.951449543220336036e-01
7.983333333333333393e-01 -6.631343828533349249e-01 -1.575320579173971336e-01 -4.787364929724312601e-01 -1.969738191002417260e-01
8.000000000000000444e-01 -6.632265700099065908e-01 -1.560813867287276779e-01 -4.792986650712167673e-01 -1.988001959422293075e-01
8.050000000000000488e-01 -6.657597292660558663e-01 -1.542711827967731542e-01 -4.812216749026520524e-01 -2.041977569994835873e-01
8.016666666666667496e-01 -6.634193254479796575e-01 -1.546421719383537507e-01 -4.798823413915282998e-01 -2.006197954775912062e-01
8.033333333333333437e-01 -6.643928322340522108e-01 -1.537907294911788347e-01 -4.805100201243433511e-01 -2.024246199831419568e-01
8.050000000000000488e-01 -6.657597292660558663e-01 -1.542711827967731542e-01 -4.812216749026520524e-01 -2.041977569994835873e-01
8.100000000000000533e-01 -6.699290660631780359e-01 -1.554402238964474325e-01 -4.848486518223225072e-01 -2.084395578195756271e-01
8.066666666666667540e-01 -6.670990576524149507e-01 -1.548355661457580523e-01 -4.820922291322015107e-01 -2.058974579183123488e-01
8.083333333333333481e-01 -6.684892935300322803e-01 -1.552558583062334241e-01 -4.832572428013128807e-01 -2.074056747902171538e-01
8.100000000000000533e-01 -6.699290660631780359e-01 -1.554402238964474325e-01 -4.848486518223225072e-01 -2.084395578195756271e-01
8.150000000000000577e-01 -6.741579948683262824e-01 -1.545244260709212059e-01 -4.903053353607073617e-01 -2.076233801228356546e-01
8.116666666666667584e-01 -6.713776116700037599e-01 -1.553477910889217994e-01 -4.867186291841247292e-01 -2.087750768561892623e-01
8.133333333333333526e-01 -6.727931401862974337e-01 -1.550224289916664333e-01 -4.885962975556349397e-01 -2.084644535702353529e-01
8.150000000000000577e-01 -6.741579948683262824e-01 -1.545244260709212059e-01 -4.903053353607073617e-01 -2.076233801228356546e-01
8.200000000000000622e-01 -6.778869799279431119e-01 -1.522876321152998313e-01 -4.934496034149452592e-01 -2.029799994028811394e-01
8.166666666666667629e-01 -6.754650718494686901e-01 -1.538896333395354810e-01 -4.917281904200546117e-01 -2.063560860781921136e-01
8.183333333333333570e-01 -6.767097145454834539e-01 -1.531395993377310250e-01 -4.927797228196571511e-01 -2.047665418613382748e-01
8.200000000000000622e-01 -6.778869799279431119e-01 -1.522876321152998313e-01 -4.934496034149452592e-01 -2.029799994028811394e-01
8.250000000000000666e-01 -6.809408931755045469e-01 -1.491910347088229727e-01 -4.940551827048911271e-01 -1.972965179521647960e-01
8.216666666666667673e-01 -6.789905380429400727e-01 -1.513421289060032093e-01 -4.938291350343909647e-01 -2.011084606449874690e-01
8.233333333333333615e-01 -6.800120784373886451e-01 -1.503085868526595203e-01 -4.940097208851831345e-01 -1.992066516098215667e-01
8.250000000000000666e-01 -6.809408931755045469e-01 -1.491910347088229727e-01 -4.940551827048911271e-01 -1.972965179521647960e-01
8.300000000000000711e-01 -6.830315616453976890e-01 -1.453827125177600821e-01 -4.937335055452405363e-01 -1.915746274041215669e-01
8.266666666666667718e-01 -6.817635967941977349e-01 -1.479932985650552757e-01 -4.940073260863783733e-01 -1.953863045752997629e-01
8.283333333333333659e-01 -6.824641760146039626e-01 -1.467203756937416614e-01 -4.938938135366591764e-01 -1.934788012992219586e-01
8.300000000000000711e-01 -6.830315616453976890e-01 -1.453827125177600821e-01 -4.937335055452405363e-01 -1.915746274041215669e-01
8.350000000000000755e-01 -6.840309841813508873e-01 -1.411470426662634892e-01 -4.930856752594502956e-01 -1.858787904790220324e-01
8.316666666666666652e-01 -6.834714916822958175e-01 -1.439977545389171942e-01 -4.935396884968169529e-01 -1.896735553028461863e-01
8.333333333333333703e-01 -6.837984617207213400e-01 -1.425817261307136818e-01 -4.933218760617978926e-01 -1.877750744630226620e-01
8.350000000000000755e-01 -6.840309841813508873e-01 -1.411470426662634892e-01 -4.930856752594502956e-01 -1.858787904790220324e-01
8.400000000000000799e-01 -6.843471417779476429e-01 -1.367996022767086206e-01 -4.922952549233060582e-01 -1.802007950400788261e-01
8.366666666666666696e-01 -6.841883085194000458e-01 -1.397020925970183791e-01 -4.928343324990157592e-01 -1.839844521699662283e-01
8.383333333333333748e-01 -6.842884132175539591e-01 -1.382519972166705580e-01 -4.925702456532904949e-01 -1.820918472342730188e-01
8.400000000000000799e-01 -6.843471417779476429e-01 -1.367996022767086206e-01 -4.922952549233060582e-01 -1.802007950400788261e-01
8.450000000000000844e-01 -6.844002904977208868e-01 -1.324391949431642790e-01 -4.914180322128566258e-01 -1.745355129329045352e-01
8.416666666666666741e-01 -6.843780450309409069e-01 -1.353463289646480161e-01 -4.920108108518992940e-01 -1.783111411167232763e-01
8.433333333333333792e-01 -6.843925582174962274e-01 -1.338927896389624506e-01 -4.917180828561806827e-01 -1.764227523365023975e-01
8.450000000000000844e-01 -6.844002904977208868e-01 -1.324391949431642790e-01 -4.914180322128566258e-01 -1.745355129329045352e-01
8.500000000000000888e-01 -6.844571989686674129e-01 -1.280788140170220080e-01 -4.904814060281192933e-01 -1.688797299494711190e-01
8.466666666666666785e-01 -6.844093189597708626e-01 -1.309856082249844789e-01 -4.911114628518626901e-01 -1.726493212667560839e-01
8.483333333333333837e-01 -6.844264447844388144e-01 -1.295320972189173137e-01 -4.907990577934415177e-01 -1.707640872009519584e-01
8.500000000000000888e-01 -6.844571989686674129e-01 -1.280788140170220080e-01 -4.904814060281192933e-01 -1.688797299494711190e-01
8.550000000000000933e-01 -6.846270939506288178e-01 -1.237213724942210769e-01 -4.895018479920934529e-01 -1.632312156333966535e-01
8.516666666666666829e-01 -6.845024845271235892e-01 -1.266259092005469211e-01 -4.901590228968131235e-01 -1.669961762860151244e-01
8.533333333333333881e-01 -6.845598519098091694e-01 -1.251734296114315192e-01 -4.898323659942430686e-01 -1.651133590162940090e-01
8.550000000000000933e-01 -6.846270939506288178e-01 -1.237213724942210769e-01 -4.895018479920934529e-01 -1.632312156333966535e-01
8.600000000000000977e-01 -6.848697956021710942e-01 -1.193673084963683961e-01 -4.884963362304528545e-01 -1.575872543912887613e-01
8.566666666666666874e-01 -6.847022819173612662e-01 -1.222697043017844376e-01 -4.891678854124025810e-01 -1.613496803107261068e-01
8.583333333333333925e-01 -6.847837001669340173e-01 -1.208183716260858992e-01 -4.888318708398289858e-01 -1.594685101548917461e-01
8.600000000000000977e-01 -6.848697956021710942e-01 -1.193673084963683961e-01 -4.884963362304528545e-01 -1.575872543912887613e-01
8.650000000000001021e-01 -6.851422587237758766e-01 -1.150149835191596470e-01 -4.875205688923386904e-01 -1.519381096763524064e-01
8.616666666666666918e-01 -6.849591375418917494e-01 -1.179164413765686342e-01 -4.881640200229717674e-01 -1.557054278577923168e-01
8.633333333333333970e-01 -6.850503849372938658e-01 -1.164656927037808765e-01 -4.878377846131569107e-01 -1.538225384339134694e-01
8.650000000000001021e-01 -6.851422587237758766e-01 -1.150149835191596470e-01 -4.875205688923386904e-01 -1.519381096763524064e-01
8.700000000000001066e-01 -6.854092843083882114e-01 -1.106623249824381927e-01 -4.866523962731297281e-01 -1.462715592958979682e-01
8.666666666666666963e-01 -6.852335176550831131e-01 -1.135642355698955885e-01 -4.872153336368482135e-01 -1.500517049040073492e-01
8.683333333333334014e-01 -6.853229363257362650e-01 -1.121133731611270584e-01 -4.869250017794107266e-01 -1.481629509105342191e-01
8.700000000000001066e-01 -6.854092843083882114e-01 -1.106623249824381927e-01 -4.866523962731297281e-01 -1.462715592958979682e-01
8.750000000000001110e-01 -6.856370834342799814e-01 -1.063074636948875690e-01 -4.859664133706083078e-01 -1.405802615723738547e-01
8.716666666666667007e-01 -6.854913054501240444e-01 -1.092110261159178336e-01 -4.864001787732218363e-01 -1.443773434756052687e-01
8.733333333333334059e-01 -6.855676964048624811e-01 -1.077594204415124046e-01 -4.861707926042647676e-01 -1.424802297708370746e-01
8.750000000000001110e-01 -6.856370834342799814e-01 -1.063074636948875690e-01 -4.859664133706083078e-01 -1.405802615723738547e-01
8.800000000000000044e-01 -6.857885135708474689e-01 -1.019493353546302161e-01 -4.855203298171378301e-01 -1.348653110608780958e-01
8.766666666666667052e-01 -6.856979963833427227e-01 -1.048551275060413263e-01 -4.857889100762417534e-01 -1.386775963187262817e-01
8.783333333333334103e-01 -6.857489018833108352e-01 -1.034024069568361681e-01 -4.856398187886087903e-01 -1.367724958105190625e-01
8.800000000000000044e-01 -6.857885135708474689e-01 -1.019493353546302161e-01 -4.855203298171378301e-01 -1.348653110608780958e-01
8.850000000000000089e-01 -6.858279878534503382e-01 -9.758882344859834412e-02 -4.853306975654544941e-01 -1.291360062171572065e-01
8.816666666666667096e-01 -6.858156657014333746e-01 -1.004959783729814232e-01 -4.854308741891040779e-01 -1.329564807010552296e-01
8.833333333333334147e-01 -6.858292013861847503e-01 -9.904243169733209506e-02 -4.853688047684547868e-01 -1.310465593130692996e-01
8.850000000000000089e-01 -6.858279878534503382e-01 -9.758882344859834412e-02 -4.853306975654544941e-01 -1.291360062171572065e-01
8.900000000000000133e-01 -6.857252506351269039e-01 -9.322942067318568116e-02 -4.853307613245866348e-01 -1.234033411622119103e-01
8.866666666666667140e-01 -6.858109336980968695e-01 -9.613531570695753314e-02 -4.853134807391136785e-01 -1.272251480160515036e-01
8.883333333333334192e-01 -6.857770065724710928e-01 -9.468210487045358725e-02 -4.853143610480485926e-01 -1.253142103439521260e-01
8.900000000000000133e-01 -6.857252506351269039e-01 -9.322942067318568116e-02 -4.853307613245866348e-01 -1.234033411622119103e-01
8.950000000000000178e-01 -6.854549316807743153e-01 -8.887726464584519426e-02 -4.854494424540237718e-01 -1.176717934081824984e-01
8.916666666666667185e-01 -6.856548030060474197e-01 -9.177752376830379533e-02 -4.853602660038572880e-01 -1.214926280469449532e-01
8.933333333333334236e-01 -6.855649084648832714e-01 -9.032670188061660277e-02 -4.854005719941595354e-01 -1.195821111967162315e-01
8.950000000000000178e-01 -6.854549316807743153e-01 -8.887726464584519426e-02 -4.854494424540237718e-01 -1.176717934081824984e-01
9.000000000000000222e-01 -6.850001208265459329e-01 -8.454054962130055917e-02 -4.856250902139184200e-01 -1.119416584106508877e-01
8.966666666666667229e-01 -6.853243663794653662e-01 -8.742953736118806718e-02 -4.855046611174946847e-01 -1.157616479623622407e-01
8.983333333333334281e-01 -6.851728410274600112e-01 -8.598385396455937579e-02 -4.855639846642067492e-01 -1.138516251888171682e-01
9.000000000000000222e-01 -6.850001208265459329e-01 -8.454054962130055917e-02 -4.856250902139184200e-01 -1.119416584106508877e-01
9.050000000000000266e-01 -6.843544692291733123e-01 -8.022812298362304306e-02 -4.857932908635387292e-01 -1.062113091244039076e-01
9.016666666666667274e-01 -6.848061060421301027e-01 -8.309995332336141127e-02 -4.856855142340497644e-01 -1.100316700281063764e-01
9.033333333333334325e-01 -6.845908269095584142e-01 -8.166238089053591553e-02 -4.857425777959663016e-01 -1.081215787099151088e-01
9.050000000000000266e-01 -6.843544692291733123e-01 -8.022812298362304306e-02 -4.857932908635387292e-01 -1.062113091244039076e-01
9.100000000000000311e-01 -6.835293156081145849e-01 -7.594632900520593977e-02 -4.858755809161123262e-01 -1.004791842072415564e-01
9.066666666666667318e-01 -6.840979021847024555e-01 -7.879734050394660017e-02 -4.858342959085077961e-01 -1.043008079308974240e-01
9.083333333333334370e-01 -6.838224580845996270e-01 -7.737007049845193163e-02 -4.858626223316383497e-01 -1.023900781467693699e-01
9.100000000000000311e-01 -6.835293156081145849e-01 -7.594632900520593977e-02 -4.858755809161123262e-01 -1.004791842072415564e-01
9.150000000000000355e-01 -6.825532662025114439e-01 -7.169631463913775371e-02 -4.857932064925358784e-01 -9.474724805755913026e-02
9.116666666666667362e-01 -6.832194973069075639e-01 -7.452612211310540025e-02 -4.858703152284848947e-01 -9.856825591084464322e-02
9.133333333333334414e-01 -6.828938908773419803e-01 -7.310945079475460184e-02 -4.858438562379316927e-01 -9.665750632110531315e-02
9.150000000000000355e-01 -6.825532662025114439e-01 -7.169631463913775371e-02 -4.857932064925358784e-01 -9.474724805755913026e-02
9.200000000000000400e-01 -6.814474809064552385e-01 -6.747815177355533101e-02 -4.854680063419209990e-01 -8.902421739824008251e-02
9.166666666666667407e-01 -6.821982889682184359e-01 -7.028671483701560974e-02 -4.857154449547477215e-01 -9.283790465008738557e-02
9.183333333333334458e-01 -6.818295314499103199e-01 -6.888065667987927632e-02 -4.856078465466933114e-01 -9.093001348786595994e-02
9.200000000000000400e-01 -6.814474809064552385e-01 -6.747815177355533101e-02 -4.854680063419209990e-01 -8.902421739824008251e-02
9.250000000000000444e-01 -6.802252877485756022e-01 -6.329221158923453716e-02 -4.848380457862648818e-01 -8.332688268723881242e-02
9.216666666666667451e-01 -6.810525458865065440e-01 -6.607922013054214061e-02 -4.852939552058880279e-01 -8.712124339062223000e-02
9.233333333333333393e-01 -6.806450606428415817e-01 -6.468389228740303865e-02 -4.850842527766660028e-01 -8.522186943014002647e-02
9.250000000000000444e-01 -6.802252877485756022e-01 -6.329221158923453716e-02 -4.848380457862648818e-01 -8.332688268723881242e-02
9.300000000000000488e-01 -6.788937969838901854e-01 -5.913973645216791253e-02 -4.838828479041147324e-01 -7.767494101686465979e-02
9.266666666666667496e-01 -6.797934189079181122e-01 -6.190423679621850916e-02 -4.845550847024661656e-01 -8.143703471970285823e-02
9.283333333333333437e-01 -6.793495738409456308e-01 -6.052004519519332132e-02 -4.842358850344224974e-01 -7.955296700251648923e-02
9.300000000000000488e-01 -6.788937969838901854e-01 -5.913973645216791253e-02 -4.838828479041147324e-01 -7.767494101686465979e-02
9.350000000000000533e-01 -6.774541368589837020e-01 -5.502351933477993978e-02 -4.826466344124504260e-01 -7.207746800551941002e-02
9.316666666666667540e-01 -6.784260515620065268e-01 -5.776343752573860624e-02 -4.834987960210235247e-01 -7.580300772659119557e-02
9.333333333333333481e-01 -6.779461913009456886e-01 -5.639131582489462224e-02 -4.830860756418626223e-01 -7.393718292745016241e-02
9.350000000000000533e-01 -6.774541368589837020e-01 -5.502351933477993978e-02 -4.826466344124504260e-01 -7.207746800551941002e-02
9.400000000000000577e-01 -6.759161844678860387e-01 -5.094295148718209348e-02 -4.811827070980528864e-01 -6.653505200009821041e-02
9.366666666666667584e-01 -6.769508930241232569e-01 -5.365979904829490388e-02 -4.821820849859341229e-01 -7.022386391288776286e-02
9.383333333333333526e-01 -6.764377657527194110e-01 -5.229976585422210777e-02 -4.816937521768796526e-01 -6.837638182040070567e-02
9.400000000000000577e-01 -6.759161844678860387e-01 -5.094295148718209348e-02 -4.811827070980528864e-01 -6.653505200009821041e-02
9.450000000000000622e-01 -6.743172283311672510e-01 -4.688583686179056270e-02 -4.795206263710973249e-01 -6.104874297034646596e-02
9.416666666666667629e-01 -6.753877181659858620e-01 -4.958880312782660421e-02 -4.806497904764517326e-01 -6.469993210118984983e-02
9.433333333333333570e-01 -6.748540953007293730e-01 -4.823667782431456663e-02 -4.800956263425101289e-01 -6.287111581827399542e-02
9.450000000000000622e-01 -6.743172283311672510e-01 -4.688583686179056270e-02 -4.795206263710973249e-01 -6.104874297034646596e-02
9.500000000000000666e-01 -6.727097350700390610e-01 -4.283208730788915647e-02 -4.776712927854601665e-01 -5.562269025228022690e-02
9.466666666666667673e-01 -6.737792440242891256e-01 -4.553544032387772666e-02 -4.789249841632919891e-01 -5.923301222426445578e-02
9.483333333333333615e-01 -6.732425208478268752e-01 -4.418454227771281828e-02 -4.783086574833967930e-01 -5.742419817809653326e-02
9.500000000000000666e-01 -6.727097350700390610e-01 -4.283208730788915647e-02 -4.776712927854601665e-01 -5.562269025228022690e-02
9.550000000000000711e-01 -6.711675149803789653e-01 -3.875319866387751805e-02 -4.756498212055483288e-01 -5.025826117383532660e-02
9.516666666666667718e-01 -6.721839174827225483e-01 -4.147690958124460731e-02 -4.770137405434297651e-01 -5.382844991087648578e-02
9.533333333333333659e-01 -6.716685229327783446e-01 -4.011773632492320746e-02 -4.763388297149802053e-01 -5.204066395940459833e-02
9.550000000000000711e-01 -6.711675149803789653e-01 -3.875319866387751805e-02 -4.756498212055483288e-01 -5.025826117383532660e-02
9.600000000000000755e-01 -6.697964313599502617e-01 -3.461408825261160643e-02 -4.735377832736493708e-01 -4.492867206522430101e-02
9.566666666666667762e-01 -6.706854695874725492e-01 -3.738185372463031370e-02 -4.749504045972191557e-01 -4.847991458400849329e-02
9.583333333333333703e-01 -6.702274215025698645e-01 -3.600231477866174673e-02 -4.742447827308374775e-01 -4.670401951896756970e-02
9.600000000000000755e-01 -6.697964313599502617e-01 -3.461408825261160643e-02 -4.735377832736493708e-01 -4.492867206522430101e-02
9.650000000000000799e-01 -6.686865483063259008e-01 -3.039772538355327638e-02 -4.714695959026344863e-01 -3.958206392702826731e-02
9.616666666666667806e-01 -6.693946795267874394e-01 -3.321712343434435333e-02 -4.728350058006414725e-01 -4.315165050400103508e-02
9.633333333333333748e-01 -6.690241494654523002e-01 -3.181155828802372659e-02 -4.721430153424820420e-01 -4.137040482616573256e-02
9.650000000000000799e-01 -6.686865483063259008e-01 -3.039772538355327638e-02 -4.714695959026344863e-01 -3.958206392702826731e-02
9.700000000000000844e-01 -6.678828477322470425e-01 -2.611260643223895644e-02 -4.696576688616673212e-01 -3.414437173342520920e-02
9.666666666666666741e-01 -6.683832349494668312e-01 -2.897614416412981619e-02 -4.708240791396465230e-01 -3.778347792841992014e-02
9.683333333333333792e-01 -6.681151633952533420e-01 -2.754749922694638489e-02 -4.702174687476382564e-01 -3.597142097901541435e-02
9.700000000000000844e-01 -6.678828477322470425e-01 -2.611260643223895644e-02 -4.696576688616673212e-01 -3.414437173342520920e-02
9.750000000000000888e-01 -6.673989558723885107e-01 -2.177965992828592712e-02 -4.683043501216095361e-01 -2.857568764421288335e-02
9.716666666666666785e-01 -6.676863525929614962e-01 -2.467237057337516234e-02 -4.691495752435865252e-01 -3.230228411505644409e-02
9.733333333333333837e-01 -6.675253094693553990e-01 -2.322773952279457918e-02 -4.686973898893818102e-01 -3.044569012976111599e-02
9.750000000000000888e-01 -6.673989558723885107e-01 -2.177965992828592712e-02 -4.683043501216095361e-01 -2.857568764421288335e-02
9.800000000000000933e-01 -6.672106019504634444e-01 -1.742355067209892111e-02 -4.674939154152771281e-01 -2.290273195556675329e-02
9.766666666666666829e-01 -6.673061917091001050e-01 -2.032903871321960904e-02 -4.679724965346168108e-01 -2.669386615455191653e-02
9.783333333333333881e-01 -6.672447697671035627e-01 -1.887674609349843796e-02 -4.677025493599828998e-01 -2.480217105994357227e-02
9.800000000000000933e-01 -6.672106019504634444e-01 -1.742355067209892111e-02 -4.674939154152771281e-01 -2.290273195556675329e-02
9.850000000000000977e-01 -6.672375343699095129e-01 -1.306306979015054229e-02 -4.672072299480077850e-01 -1.717868528139000414e-02
9.816666666666666874e-01 -6.672000524513140851e-01 -1.596998731137872288e-02 -4.673448183574447357e-01 -2.099768815239147490e-02
9.833333333333333925e-01 -6.672099569557208287e-01 -1.451641593797278404e-02 -4.672519246648036417e-01 -1.908906476572270680e-02
9.850000000000000977e-01 -6.672375343699095129e-01 -1.306306979015054229e-02 -4.672072299480077850e-01 -1.717868528139000414e-02
9.900000000000001021e-01 -6.674028340381894520e-01 -8.705469296613759997e-03 -4.672859288573314451e-01 -1.144692912984492626e-02
9.866666666666666918e-01 -6.672803155052492441e-01 -1.161008967105142675e-02 -4.672024272983567039e-01 -1.526777593195281085e-02
9.883333333333333970e-01 -6.673360850671440359e-01 -1.015754853020985407e-02 -4.672306139880999520e-01 -1.335705931250605848e-02
9.900000000000001021e-01 -6.674028340381894520e-01 -8.705469296613759997e-03 -4.672859288573314451e-01 -1.144692912984492626e-02
9.950000000000001066e-01 -6.676511737266160873e-01 -4.351734267934990498e-03 -4.675668507710024624e-01 -5.721129396870622448e-03
9.916666666666666963e-01 -6.674787201502359046e-01 -7.253837964436440390e-03 -4.673633053247758795e-01 -9.537560814067935072e-03
9.933333333333334014e-01 -6.675620346235249247e-01 -5.802613317610666802e-03 -4.674582814083022564e-01 -7.628983751067981017e-03
9.950000000000001066e-01 -6.676511737266160873e-01 -4.351734267934990498e-03 -4.675668507710024624e-01 -5.721129396870622448e-03
1.000000000000000000e+00 -6.679385750466819704e-01 -3.724973172022993028e-07 -4.679385135846245158e-01 -3.724973156142477344e-07
9.966666666666667007e-01 -6.677446139965521610e-01 -2.901125504078634360e-03 -4.676853430359247388e-01 -3.813864077041197349e-03
9.983333333333334059e-01 -6.678408901719441459e-01 -1.450701961369690440e-03 -4.678103246397863901e-01 -1.907012050366525650e-03


==> data/ex2/u1.txt <==
2.000000000000000000e+01 7.331371307373046875e-01 2.728962964975594763e-01 4.628183104547236026e-01 2.353726379329663110e-01 1.171248522479346077e+00
4.000000000000000000e+01 1.865863800048828125e+00 1.937332817272966468e-01 3.610019317046805898e-01 1.506620575466113832e-01 1.362661984141186222e+00
8.000000000000000000e+01 3.238916397094726562e+00 1.326537181172821045e-01 2.709178626814902624e-01 6.702137126974083703e-02 1.232334815495707225e+00
1.600000000000000000e+02 8.141040802001953125e+00 8.509802318771675367e-02 1.876220026349254000e-01 5.178904044460097555e-02 1.226178509574160636e+00
3.200000000000000000e+02 1.780509948730468750e+01 5.030798828779758924e-02 1.189785882421495189e-01 1.429976295535512198e-02 7.112592824761904131e-02
6.400000000000000000e+02 4.407501220703125000e+01 2.769282625134927844e-02 6.918109742394279449e-02 5.400373012243941950e-03 4.074665085048888302e-02
1.280000000000000000e+03 1.277182102203369141e+02 1.469096098406352802e-02 3.805571226163873000e-02 2.110109690140027361e-03 2.236980908956748976e-02
2.560000000000000000e+03 5.674140453338623047e+02 7.634730347361062819e-03 2.020783338134879425e-02 9.338312636943957301e-04 1.202611736246767676e-02
5.120000000000000000e+03 2.168130874633789062e+03 3.966263669555214477e-03 1.062266132899020166e-02 5.707674899964043647e-04 6.296898837873449867e-03


==> data/ex2/uinf.txt <==
2.000000000000000000e+01 1.353025436401367188e+00 1.009205204443812121e-01 1.155248391953470621e-01 1.027446960964623623e-01 7.172310838283979528e-01
4.000000000000000000e+01 3.065109252929687500e+00 6.001903139311470792e-02 1.078191664851853582e-01 1.125075127209799186e-01 6.340957064012912037e-01
8.000000000000000000e+01 5.253076553344726562e+00 4.175949187899663517e-02 8.210893201420582654e-02 7.808379047488517299e-02 1.225304334113296534e+00
1.600000000000000000e+02 1.016283035278320312e+01 2.555857333637912010e-02 5.752437060304560479e-02 4.928516047791042798e-02 1.614356227829727986e-01
3.200000000000000000e+02 2.641320228576660156e+01 1.391742777191029568e-02 3.239058458871973967e-02 1.972220209203617847e-02 8.219554821302177405e-02
6.400000000000000000e+02 6.682205200195312500e+01 7.496447199588942428e-03 1.747000855435293376e-02 7.569548644792978287e-03 4.971778211835643779e-02
1.280000000000000000e+03 1.784641742706298828e+02 5.326956263056497470e-03 9.815917295832587985e-03 3.200459839315605848e-03 2.688918339858869383e-02
2.560000000000000000e+03 7.356588840484619141e+02 3.776289362252811463e-03 5.365819657778991836e-03 1.325377845577180302e-03 1.410643154578394669e-02
5.120000000000000000e+03 2.829664945602416992e+03 2.673745860120352487e-03 2.967565881032863118e-03 6.865251235513847305e-04 7.461325267139237369e-03


==> data/ex2/v1.txt <==
2.000000000000000000e+01 9.779930114746093750e-01 2.120843531872786958e-01 3.721970156930474727e-01 2.333348373294264477e-01 1.171340078383255934e+00
4.000000000000000000e+01 2.394914627075195312e+00 1.589030691860672251e-01 3.056638319824934169e-01 1.502594048230604939e-01 1.362722822579037096e+00
8.000000000000000000e+01 4.493236541748046875e+00 1.126922639468593834e-01 2.366440974377222450e-01 6.624715240265593996e-02 nan
1.600000000000000000e+02 1.016402244567871094e+01 7.383711373260459787e-02 1.662024344729441938e-01 5.137920877900503669e-02 1.226077001686600720e+00
3.200000000000000000e+02 2.211475372314453125e+01 4.408188957321190760e-02 1.057385759891321109e-01 1.415270189000533696e-02 7.093782003826457072e-02
6.400000000000000000e+02 5.540704727172851562e+01 2.428732722700088775e-02 6.122755546242325542e-02 5.340647769200956851e-03 4.064952144938293460e-02
1.280000000000000000e+03 1.542398929595947266e+02 1.284663450479106572e-02 3.346102902745795582e-02 2.083343570406792633e-03 2.233607510722734196e-02
2.560000000000000000e+03 5.886418819427490234e+02 6.642808436418845552e-03 1.763768833509415934e-02 9.215160709957759266e-04 1.202737259491240725e-02
5.120000000000000000e+03 2.241024971008300781e+03 3.435739696947326394e-03 9.217747366886575033e-03 5.649131573189358768e-04 6.324896128167746372e-03


==> data/ex2/vinf.txt <==
2.000000000000000000e+01 1.532793045043945312e+00 1.085127958608446130e-01 2.594033527306396913e-01 1.005542376424145012e-01 7.171650449344174616e-01
4.000000000000000000e+01 4.250764846801757812e+00 5.706744733648250190e-02 4.766809894289608662e-02 1.117610053713074536e-01 6.339927028316816315e-01
8.000000000000000000e+01 6.247043609619140625e+00 2.804944077740009756e-02 2.801388391818426804e-03 7.792388816466194745e-02 1.224951746479680859e+00
1.600000000000000000e+02 1.305794715881347656e+01 1.596849367469635461e-02 9.728362289974423760e-03 4.992781308030125320e-02 1.616754159388399392e-01
3.200000000000000000e+02 3.117799758911132812e+01 8.327566587145507349e-03 5.091916360292880750e-03 1.991073037924423472e-02 8.245919320030706268e-02
6.400000000000000000e+02 7.914376258850097656e+01 4.680691263468428343e-03 2.157158261435809798e-03 7.680979238212315430e-03 4.995305102945185594e-02
1.280000000000000000e+03 2.207949161529541016e+02 2.448795986877805309e-03 1.391145428991491517e-03 3.258954212793208072e-03 2.710678747016644768e-02
2.560000000000000000e+03 8.621878623962402344e+02 1.216261913700722452e-03 7.803250598542588179e-04 1.355423233604158284e-03 1.425999426865252016e-02
5.120000000000000000e+03 3.286572933197021484e+03 5.488425331739710256e-04 4.935144624614862252e-04 7.019176027658891037e-04 7.566722586942549802e-03


==> data/ex3/ddp.txt <==
2.000000000000000000e+01 4.899024963378906250e+00 3.773912013971885138e-01 8.990596045122380975e-01 8.990596045122382085e-01 7.406488071079043722e-01
4.000000000000000000e+01 1.130175590515136719e+01 2.097854360540155616e-01 6.600654590827669255e-01 6.600654590827668144e-01 5.376532102822341175e-01
8.000000000000000000e+01 4.782223701477050781e+01 1.207297227768789893e-01 4.789422685786509648e-01 4.789422685786505207e-01 4.185263821832427289e-01
1.600000000000000000e+02 2.459499835968017578e+02 6.286066736355810924e-02 3.300802385392329064e-01 3.300802385392339611e-01 2.874013040253301510e-01
3.200000000000000000e+02 1.994758844375610352e+03 3.029014667201723743e-02 2.122386663515893335e-01 2.122386663515893335e-01 1.824915006087488578e-01
6.400000000000000000e+02 1.869953513145446777e+04 1.866928823097548790e-02 1.265759424584095016e-01 1.265759424584103898e-01 1.135442079987935837e-01
1.280000000000000000e+03 1.539978809356689453e+05 1.470420060855917935e-02 7.668460317079171806e-02 7.668460317079751898e-02 6.755646260843134465e-02


==> data/ex3/parametrisation.txt <==
0.000000000000000000e+00 -5.999999999999999778e-01 0.000000000000000000e+00 -4.000000000000000222e-01 0.000000000000000000e+00
5.000000000000000104e-03 -5.925187032418952615e-01 0.000000000000000000e+00 -3.966611018363940255e-01 0.000000000000000000e+00
1.666666666666666774e-03 -5.975020815986678002e-01 0.000000000000000000e+00 -3.988882712618121440e-01 0.000000000000000000e+00
3.333333333333333547e-03 -5.950083194675540588e-01 0.000000000000000000e+00 -3.977753058954394128e-01 0.000000000000000000e+00
5.000000000000000104e-03 -5.925187032418952615e-01 0.000000000000000000e+00 -3.966611018363940255e-01 0.000000000000000000e+00
1.000000000000000021e-02 -5.850746268656715765e-01 0.000000000000000000e+00 -3.933110367892976855e-01 0.000000000000000000e+00
6.666666666666667095e-03 -5.900332225913621498e-01 0.000000000000000000e+00 -3.955456570155901908e-01 0.000000000000000000e+00
8.333333333333333218e-03 -5.875518672199170345e-01 0.000000000000000000e+00 -3.944289693593314716e-01 0.000000000000000000e+00
1.000000000000000021e-02 -5.850746268656715765e-01 0.000000000000000000e+00 -3.933110367892976855e-01 0.000000000000000000e+00
1.500000000000000118e-02 -5.776674937965260437e-01 0.000000000000000000e+00 -3.899497487437186272e-01 0.000000000000000000e+00
1.166666666666666720e-02 -5.826014913007455664e-01 0.000000000000000000e+00 -3.921918572225320809e-01 0.000000000000000000e+00
1.333333333333333419e-02 -5.801324503311258152e-01 0.000000000000000000e+00 -3.910714285714286254e-01 0.000000000000000000e+00
1.500000000000000118e-02 -5.776674937965260437e-01 0.000000000000000000e+00 -3.899497487437186272e-01 0.000000000000000000e+00
2.000000000000000042e-02 -5.702970297029702484e-01 0.000000000000000000e+00 -3.865771812080536773e-01 0.000000000000000000e+00
1.666666666666666644e-02 -5.752066115702478832e-01 0.000000000000000000e+00 -3.888268156424581345e-01 0.000000000000000000e+00
1.833333333333333343e-02 -5.727497935590420974e-01 0.000000000000000000e+00 -3.877026271660145573e-01 0.000000000000000000e+00
2.000000000000000042e-02 -5.702970297029702484e-01 0.000000000000000000e+00 -3.865771812080536773e-01 0.000000000000000000e+00
2.500000000000000139e-02 -5.629629629629628873e-01 0.000000000000000000e+00 -3.831932773109243962e-01 0.000000000000000000e+00
2.166666666666666741e-02 -5.678483099752679175e-01 0.000000000000000000e+00 -3.854504756575266033e-01 0.000000000000000000e+00
2.333333333333333440e-02 -5.654036243822075924e-01 0.000000000000000000e+00 -3.843225083986562263e-01 0.000000000000000000e+00
2.500000000000000139e-02 -5.629629629629628873e-01 0.000000000000000000e+00 -3.831932773109243962e-01 0.000000000000000000e+00
3.000000000000000236e-02 -5.556650246305417928e-01 0.000000000000000000e+00 -3.797979797979798011e-01 0.000000000000000000e+00
2.666666666666666838e-02 -5.605263157894736503e-01 0.000000000000000000e+00 -3.820627802690582664e-01 0.000000000000000000e+00
2.833333333333333537e-02 -5.580936729663106277e-01 0.000000000000000000e+00 -3.809310151430174152e-01 0.000000000000000000e+00
3.000000000000000236e-02 -5.556650246305417928e-01 0.000000000000000000e+00 -3.797979797979798011e-01 0.000000000000000000e+00
3.500000000000000333e-02 -5.484029484029483426e-01 0.000000000000000000e+00 -3.763912310286678387e-01 0.000000000000000000e+00
3.166666666666666935e-02 -5.532403609515996745e-01 0.000000000000000000e+00 -3.786636720943290513e-01 0.000000000000000000e+00
3.333333333333333287e-02 -5.508196721311475752e-01 0.000000000000000000e+00 -3.775280898876404723e-01 0.000000000000000000e+00
3.500000000000000333e-02 -5.484029484029483426e-01 0.000000000000000000e+00 -3.763912310286678387e-01 0.000000000000000000e+00
4.000000000000000083e-02 -5.423157542958537691e-01 -2.927119082750753026e-03 -3.729729729729729937e-01 0.000000000000000000e+00
3.666666666666666685e-02 -5.459997442925164091e-01 -1.569039135744907006e-04 -3.752530933633296262e-01 0.000000000000000000e+00
3.833333333333333731e-02 -5.437887395894140941e-01 -1.063253870756722050e-03 -3.741136747326955780e-01 0.000000000000000000e+00
4.000000000000000083e-02 -5.423157542958537691e-01 -2.927119082750753026e-03 -3.729729729729729937e-01 0.000000000000000000e+00
4.500000000000000527e-02 -5.417627861294075364e-01 -1.004736363483611263e-02 -3.695431472081218693e-01 0.000000000000000000e+00
4.166666666666667129e-02 -5.417888715107818109e-01 -5.257785034461846634e-03 -3.718309859154930175e-01 0.000000000000000000e+00
4.333333333333333481e-02 -5.417627861294075364e-01 -7.654227150273847612e-03 -3.706877113866967610e-01 0.000000000000000000e+00
4.500000000000000527e-02 -5.417627861294075364e-01 -1.004736363483611263e-02 -3.695431472081218693e-01 0.000000000000000000e+00
5.000000000000000278e-02 -5.419403095882269206e-01 -1.718431618651883319e-02 -3.661016949152542943e-01 0.000000000000000000e+00
4.666666666666666879e-02 -5.417627861294075364e-01 -1.243660250297403541e-02 -3.683972911963882546e-01 0.000000000000000000e+00
4.833333333333333925e-02 -5.417627861294075364e-01 -1.482195326880413402e-02 -3.672501411631846624e-01 0.000000000000000000e+00
5.000000000000000278e-02 -5.419403095882269206e-01 -1.718431618651883319e-02 -3.661016949152542943e-01 0.000000000000000000e+00
5.500000000000000028e-02 -5.470668839651215976e-01 -2.197858138745082887e-02 -3.626485568760611233e-01 0.000000000000000000e+00
5.166666666666667324e-02 -5.433489064916923184e-01 -1.906062557588485140e-02 -3.649519502543809857e-01 0.000000000000000000e+00
5.333333333333333676e-02 -5.452885953943885644e-01 -2.042717691929081536e-02 -3.638009049773755499e-01 0.000000000000000000e+00
5.500000000000000028e-02 -5.470668839651215976e-01 -2.197858138745082887e-02 -3.626485568760611233e-01 0.000000000000000000e+00
6.000000000000000472e-02 -5.456631875508353158e-01 -2.823056040321815854e-02 -3.591836734693877320e-01 0.000000000000000000e+00
5.666666666666667074e-02 -5.477867286863561391e-01 -2.418254003973056496e-02 -3.614949037372593432e-01 0.000000000000000000e+00
5.833333333333333426e-02 -5.471858352256389058e-01 -2.643885292550716276e-02 -3.603399433427761922e-01 0.000000000000000000e+00
6.000000000000000472e-02 -5.456631875508353158e-01 -2.823056040321815854e-02 -3.591836734693877320e-01 0.000000000000000000e+00
6.500000000000000222e-02 -5.447806691568733983e-01 -3.445725354975335414e-02 -3.557069846678024283e-01 0.000000000000000000e+00
6.166666666666666824e-02 -5.442189572790880892e-01 -3.007574721999591721e-02 -3.580260918888258925e-01 0.000000000000000000e+00
6.333333333333333870e-02 -5.437846515008157855e-01 -3.235879226603462916e-02 -3.568671963677639281e-01 0.000000000000000000e+00
6.500000000000000222e-02 -5.447806691568733983e-01 -3.445725354975335414e-02 -3.557069846678024283e-01 0.000000000000000000e+00
7.000000000000000666e-02 -5.497544377424162798e-01 -3.938895920673589346e-02 -3.522184300341297258e-01 0.000000000000000000e+00
6.666666666666666574e-02 -5.463112118126594030e-01 -3.622911780372220503e-02 -3.545454545454545525e-01 0.000000000000000000e+00
6.833333333333334314e-02 -5.479978432351458872e-01 -3.784975077013753159e-02 -3.533826037521319297e-01 0.000000000000000000e+00
7.000000000000000666e-02 -5.497544377424162798e-01 -3.938895920673589346e-02 -3.522184300341297258e-01 0.000000000000000000e+00
7.500000000000001110e-02 -5.551779519508464045e-01 -4.378934670003700041e-02 -3.487179487179487003e-01 0.000000000000000000e+00
7.166666666666667018e-02 -5.515471985025403034e-01 -4.088013176513159708e-02 -3.510529311326123780e-01 0.000000000000000000e+00
7.333333333333333370e-02 -5.533586497919539271e-01 -4.234262177270599337e-02 -3.498861047835991056e-01 0.000000000000000000e+00
7.500000000000001110e-02 -5.551779519508464045e-01 -4.378934670003700041e-02 -3.487179487179487003e-01 0.000000000000000000e+00
8.000000000000000167e-02 -5.606111549303914865e-01 -4.812457999184018009e-02 -3.452391489529862412e-01 -3.480990278116453365e-04
7.666666666666667462e-02 -5.569973194972862585e-01 -4.522999011237029132e-02 -3.475484770291927816e-01 -2.415526576189629764e-06
7.833333333333333814e-02 -5.588103656210043901e-01 -4.667260764729900396e-02 -3.463818905172083018e-01 -9.320026359800112202e-05
8.000000000000000167e-02 -5.606111549303914865e-01 -4.812457999184018009e-02 -3.452391489529862412e-01 -3.480990278116453365e-04
8.500000000000000611e-02 -5.658725026481931097e-01 -5.261440821726174472e-02 -3.425393782855373770e-01 -2.475137022076747198e-03
8.166666666666666519e-02 -5.623935027053168501e-01 -4.959329961948701071e-02 -3.441662666965733530e-01 -8.175510387742591055e-04
8.333333333333334259e-02 -5.641502783036907998e-01 -5.108679091075729595e-02 -3.432403620965344127e-01 -1.534988013347904964e-03
8.500000000000000611e-02 -5.658725026481931097e-01 -5.261440821726174472e-02 -3.425393782855373770e-01 -2.475137022076747198e-03
9.000000000000001055e-02 -5.706755177018537628e-01 -5.753863843089433022e-02 -3.417635644455647714e-01 -5.888366785471662451e-03
8.666666666666666963e-02 -5.675479353166866803e-01 -5.418776845418212668e-02 -3.420853507337623944e-01 -3.559078419269077163e-03
8.833333333333333315e-02 -5.691585514281359837e-01 -5.582214212121940772e-02 -3.418433799284338881e-01 -4.711533291636292760e-03
9.000000000000001055e-02 -5.706755177018537628e-01 -5.753863843089433022e-02 -3.417635644455647714e-01 -5.888366785471662451e-03
9.500000000000000111e-02 -5.738416823287404434e-01 -6.352299097200043987e-02 -3.417627861294075253e-01 -9.437168751214995710e-03
9.166666666666667407e-02 -5.720480481141358986e-01 -5.936747131527236182e-02 -3.417627861294075253e-01 -7.069942991853386816e-03
9.333333333333333759e-02 -5.731759641274279948e-01 -6.135051423712904739e-02 -3.417627861294075253e-01 -8.252877194424270563e-03
9.500000000000000111e-02 -5.738416823287404434e-01 -6.352299097200043987e-02 -3.417627861294075253e-01 -9.437168751214995710e-03
1.000000000000000056e-01 -5.718965138067955145e-01 -6.979609293704089334e-02 -3.417627861294075253e-01 -1.299821094956507897e-02
9.666666666666667851e-02 -5.737533093411837370e-01 -6.578763131225125182e-02 -3.417627861294075253e-01 -1.062281999980460231e-02
9.833333333333334203e-02 -5.725333475960268093e-01 -6.765838825123232647e-02 -3.417627861294075253e-01 -1.180983328314269380e-02
1.000000000000000056e-01 -5.718965138067955145e-01 -6.979609293704089334e-02 -3.417627861294075253e-01 -1.299821094956507897e-02
1.050000000000000100e-01 -5.759307397704700460e-01 -7.499647546050458580e-02 -3.417963561818023188e-01 -1.657004741827106109e-02
1.016666666666666691e-01 -5.727272373614042955e-01 -7.180732085375357565e-02 -3.417627861294075253e-01 -1.418795535280908265e-02
1.033333333333333465e-01 -5.743278261849236177e-01 -7.340539904704435070e-02 -3.417627861294075253e-01 -1.537906885202924671e-02
1.050000000000000100e-01 -5.759307397704700460e-01 -7.499647546050458580e-02 -3.417963561818023188e-01 -1.657004741827106109e-02
1.100000000000000006e-01 -5.802656206818739282e-01 -8.016805470852034210e-02 -3.438042065821088622e-01 -1.941368776521200032e-02
1.066666666666666735e-01 -5.774637318737229075e-01 -7.664998820303182969e-02 -3.421655621774746803e-01 -1.769843750377440503e-02
1.083333333333333370e-01 -5.789099182515943243e-01 -7.837525396741766570e-02 -3.428889109629858489e-01 -1.864470610571743181e-02
1.100000000000000006e-01 -5.802656206818739282e-01 -8.016805470852034210e-02 -3.438042065821088622e-01 -1.941368776521200032e-02
1.150000000000000050e-01 -5.838125453342348781e-01 -8.587317541137808041e-02 -3.466923578293998331e-01 -2.155034261413504501e-02
1.116666666666666780e-01 -5.815321297694975300e-01 -8.202067453791379859e-02 -3.447911547344651439e-01 -2.009256149857019738e-02
1.133333333333333415e-01 -5.827129429331311394e-01 -8.392492671613931143e-02 -3.457781898562802825e-01 -2.077372110988998100e-02
1.150000000000000050e-01 -5.838125453342348781e-01 -8.587317541137808041e-02 -3.466923578293998331e-01 -2.155034261413504501e-02
1.200000000000000094e-01 -5.866725940471421152e-01 -9.191870837761860480e-02 -3.477354137037721449e-01 -2.485543495220706930e-02
1.166666666666666685e-01 -5.848357898149403322e-01 -8.785865220577780688e-02 -3.474086398144363153e-01 -2.251032900826793054e-02
1.183333333333333459e-01 -5.857875613748885213e-01 -8.987549958905631520e-02 -3.477614930952100392e-01 -2.365393025321177803e-02
1.200000000000000094e-01 -5.866725940471421152e-01 -9.191870837761860480e-02 -3.477354137037721449e-01 -2.485543495220706930e-02
1.250000000000000000e-01 -5.889706554038629527e-01 -9.816703739413830399e-02 -3.459613889142232335e-01 -2.793179584290280543e-02
1.216666666666666730e-01 -5.874953748560974853e-01 -9.398401910449574737e-02 -3.474055997428489584e-01 -2.601173877974089638e-02
1.233333333333333365e-01 -5.882600990105758543e-01 -9.606781760107423185e-02 -3.467743006286924667e-01 -2.703763393219827185e-02
1.250000000000000000e-01 -5.889706554038629527e-01 -9.816703739413830399e-02 -3.459613889142232335e-01 -2.793179584290280543e-02
1.300000000000000044e-01 -5.908117434554553959e-01 -1.045330498969560262e-01 -3.439212745575669916e-01 -3.088004858218650062e-02
1.266666666666666774e-01 -5.896306297840593347e-01 -1.002790734890372376e-01 -3.451170247354404252e-01 -2.879904515463837383e-02
1.283333333333333548e-01 -5.902433178435350092e-01 -1.024017084271131306e-01 -3.443876551231654370e-01 -2.976436758381145742e-02
1.300000000000000044e-01 -5.908117434554553959e-01 -1.045330498969560262e-01 -3.439212745575669916e-01 -3.088004858218650062e-02
1.350000000000000089e-01 -5.922780390560921093e-01 -1.109642319513747949e-01 -3.446697032772594316e-01 -3.430283710367315608e-02
1.316666666666666818e-01 -5.913386791376732399e-01 -1.066714785679547112e-01 -3.437711672422732456e-01 -3.208241519992074964e-02
1.333333333333333315e-01 -5.918266669866193430e-01 -1.088156046742473765e-01 -3.440529683695508489e-01 -3.325502183403878514e-02
1.350000000000000089e-01 -5.922780390560921093e-01 -1.109642319513747949e-01 -3.446697032772594316e-01 -3.430283710367315608e-02
1.400000000000000133e-01 -5.934330250073381885e-01 -1.174274661567475397e-01 -3.471119346215577606e-01 -3.702339833239579742e-02
1.366666666666666863e-01 -5.926949366154049548e-01 -1.131163276845154886e-01 -3.454225560555673202e-01 -3.526098351983953522e-02
1.383333333333333359e-01 -5.930793280079681429e-01 -1.152709978065880603e-01 -3.462458745228091939e-01 -3.616162526002392880e-02
1.400000000000000133e-01 -5.934330250073381885e-01 -1.174274661567475397e-01 -3.471119346215577606e-01 -3.702339833239579742e-02
1.450000000000000178e-01 -5.943260208421570212e-01 -1.239013231358039313e-01 -3.498512020697066571e-01 -3.947106884018914547e-02
1.416666666666666630e-01 -5.937576976731108180e-01 -1.195850571630061726e-01 -3.480065352130463641e-01 -3.785765184592307375e-02
1.433333333333333404e-01 -5.940548877695700503e-01 -1.217431813441670896e-01 -3.489213917433571788e-01 -3.867181613613731445e-02
1.450000000000000178e-01 -5.943260208421570212e-01 -1.239013231358039313e-01 -3.498512020697066571e-01 -3.947106884018914547e-02
1.500000000000000222e-01 -5.949958100915695436e-01 -1.303716028316268538e-01 -3.526985511069500312e-01 -4.181321877442033264e-02
1.466666666666666674e-01 -5.945724170616688564e-01 -1.260590306381933479e-01 -3.507923251921595820e-01 -4.025920966112342403e-02
1.483333333333333448e-01 -5.947953009489501675e-01 -1.282159069511463745e-01 -3.517421145837068552e-01 -4.103915232088476556e-02
1.500000000000000222e-01 -5.949958100915695436e-01 -1.303716028316268538e-01 -3.526985511069500312e-01 -4.181321877442033264e-02
1.549999999999999989e-01 -5.954733194321363277e-01 -1.368287054507554557e-01 -3.555929399058604945e-01 -4.411798800137190640e-02
1.516666666666666718e-01 -5.951750029565224809e-01 -1.325258104493066691e-01 -3.536600261583293103e-01 -4.258332485348316487e-02
1.533333333333333492e-01 -5.953338658957249008e-01 -1.346782580604474200e-01 -3.546252056502753880e-01 -4.335110313942446003e-02
1.549999999999999989e-01 -5.954733194321363277e-01 -1.368287054507554557e-01 -3.555929399058604945e-01 -4.411798800137190640e-02
1.600000000000000033e-01 -5.957835560623612192e-01 -1.432660386960640242e-01 -3.585015253147575964e-01 -4.642584548816596629e-02
1.566666666666666763e-01 -5.955942239057009369e-01 -1.389769400244809938e-01 -3.565622006551746326e-01 -4.488527710930088205e-02
1.583333333333333537e-01 -5.956973845499563547e-01 -1.411227734383910803e-01 -3.575320343616629759e-01 -4.565417804724685585e-02
1.600000000000000033e-01 -5.957835560623612192e-01 -1.432660386960640242e-01 -3.585015253147575964e-01 -4.642584548816596629e-02
1.650000000000000078e-01 -5.959470085013925944e-01 -1.496790252333121130e-01 -3.613987058425659482e-01 -4.876883897231761023e-02
1.616666666666666807e-01 -5.958534467243390420e-01 -1.454065876330176144e-01 -3.594697641911629993e-01 -4.720141258499747916e-02
1.633333333333333304e-01 -5.959077221205745234e-01 -1.475442887339293851e-01 -3.604358189928569267e-01 -4.798201919385697983e-02
1.650000000000000078e-01 -5.959470085013925944e-01 -1.496790252333121130e-01 -3.613987058425659482e-01 -4.876883897231761023e-02
1.700000000000000122e-01 -5.953985635649639008e-01 -1.558918936402175770e-01 -3.642570359928658519e-01 -5.117942226475533790e-02
1.666666666666666852e-01 -5.959718958269358824e-01 -1.518106934587158674e-01 -3.623573572512988061e-01 -4.956310712840863303e-02
1.683333333333333348e-01 -5.959829405273425751e-01 -1.539392013817668936e-01 -3.633105852328668006e-01 -5.036615055745397723e-02
1.700000000000000122e-01 -5.953985635649639008e-01 -1.558918936402175770e-01 -3.642570359928658519e-01 -5.117942226475533790e-02
1.750000000000000167e-01 -5.893326329241619366e-01 -1.574600350293149376e-01 -3.670383323734360825e-01 -5.369795887967498266e-02
1.716666666666666896e-01 -5.935114154006561060e-01 -1.568228389615010654e-01 -3.651951317302378208e-01 -5.200454233871495968e-02
1.733333333333333393e-01 -5.914366587177080081e-01 -1.572436859311937829e-01 -3.661229930792480602e-01 -5.284334834224837379e-02
1.750000000000000167e-01 -5.893326329241619366e-01 -1.574600350293149376e-01 -3.670383323734360825e-01 -5.369795887967498266e-02
1.800000000000000211e-01 -5.830093002598375485e-01 -1.576396608301063595e-01 -3.696765075816986768e-01 -5.638391498017484432e-02
1.766666666666666663e-01 -5.872234025190735673e-01 -1.575710178080726720e-01 -3.679383022816618554e-01 -5.457085530712033061e-02
1.783333333333333437e-01 -5.851150260646222900e-01 -1.576221068072831688e-01 -3.688192746857011373e-01 -5.546498801829013309e-02
1.800000000000000211e-01 -5.830093002598375485e-01 -1.576396608301063595e-01 -3.696765075816986768e-01 -5.638391498017484432e-02
1.850000000000000255e-01 -5.767112366861286699e-01 -1.576622744440741575e-01 -3.720283073297014353e-01 -5.933810775378185048e-02
1.816666666666666707e-01 -5.809067102453145948e-01 -1.576420559610922645e-01 -3.705036267967077857e-01 -5.733197941020805322e-02
1.833333333333333481e-01 -5.788073304679517417e-01 -1.576445492562189021e-01 -3.712917917960062986e-01 -5.831452463458724339e-02
1.850000000000000255e-01 -5.767112366861286699e-01 -1.576622744440741575e-01 -3.720283073297014353e-01 -5.933810775378185048e-02
1.900000000000000022e-01 -5.704565460890147488e-01 -1.580336614088762581e-01 -3.736807692798250757e-01 -6.273285579169354809e-02
1.866666666666666752e-01 -5.746189101576623104e-01 -1.577131759959095048e-01 -3.726942495190639359e-01 -6.041054735897020966e-02
1.883333333333333526e-01 -5.725320960966364670e-01 -1.578226156580814776e-01 -3.732603953745897152e-01 -6.154022889255891110e-02
1.900000000000000022e-01 -5.704565460890147488e-01 -1.580336614088762581e-01 -3.736807692798250757e-01 -6.273285579169354809e-02
1.950000000000000067e-01 -5.658920874537639589e-01 -1.611693512295691022e-01 -3.735167871442254817e-01 -6.646862385920435101e-02
1.916666666666666796e-01 -5.684143443121522088e-01 -1.584381652571960342e-01 -3.738859561517204333e-01 -6.398105617497056030e-02
1.933333333333333570e-01 -5.665411427434836611e-01 -1.593094061366348013e-01 -3.738434067178569298e-01 -6.524780864361713617e-02
1.950000000000000067e-01 -5.658920874537639589e-01 -1.611693512295691022e-01 -3.735167871442254817e-01 -6.646862385920435101e-02
2.000000000000000111e-01 -5.703137244530385175e-01 -1.649939600296816133e-01 -3.718965138067956144e-01 -6.979609293704089334e-02
1.966666666666666841e-01 -5.667273951546646371e-01 -1.630328740393418574e-01 -3.727173336080482624e-01 -6.744927547232226761e-02
1.983333333333333337e-01 -5.683872712464335120e-01 -1.642494375531019790e-01 -3.720837175253068896e-01 -6.853817872246854848e-02
2.000000000000000111e-01 -5.703137244530385175e-01 -1.649939600296816133e-01 -3.718965138067956144e-01 -6.979609293704089334e-02
2.050000000000000155e-01 -5.762555917610896472e-01 -1.666844629195553540e-01 -3.738286770242638668e-01 -7.292239048650855926e-02
2.016666666666666885e-01 -5.723077129928818563e-01 -1.655279563466142689e-01 -3.721234642170138107e-01 -7.102538618945565541e-02
2.033333333333333381e-01 -5.743083247329103802e-01 -1.660247621690903175e-01 -3.729234063717306036e-01 -7.201856092299475931e-02
2.050000000000000155e-01 -5.762555917610896472e-01 -1.666844629195553540e-01 -3.738286770242638668e-01 -7.292239048650855926e-02
2.100000000000000200e-01 -5.762138147095521301e-01 -1.715141195188948364e-01 -3.765479288179534034e-01 -7.564313193530977641e-02
2.066666666666666929e-01 -5.777741075894563538e-01 -1.679997412307169535e-01 -3.747482970086478682e-01 -7.381393475428349449e-02
2.083333333333333426e-01 -5.775442673544164407e-01 -1.699621815197427388e-01 -3.756579483432665456e-01 -7.471779288342118852e-02
2.100000000000000200e-01 -5.762138147095521301e-01 -1.715141195188948364e-01 -3.765479288179534034e-01 -7.564313193530977641e-02
2.150000000000000244e-01 -5.788121506219415791e-01 -1.762341258036688729e-01 -3.790640499632764726e-01 -7.857000760588531141e-02
2.116666666666666696e-01 -5.759918909739897286e-01 -1.734970704387747975e-01 -3.774136222094143234e-01 -7.659329838007386537e-02
2.133333333333333470e-01 -5.770665593349927347e-01 -1.751940353307762932e-01 -3.782527014894548345e-01 -7.756907270866053583e-02
2.150000000000000244e-01 -5.788121506219415791e-01 -1.762341258036688729e-01 -3.790640499632764726e-01 -7.857000760588531141e-02
2.200000000000000011e-01 -5.846478750703394400e-01 -1.779971973673963037e-01 -3.813297173759896963e-01 -8.171204928458795924e-02
2.166666666666666741e-01 -5.807309810430613117e-01 -1.769134832818133329e-01 -3.798472612136534199e-01 -7.959505418338436167e-02
2.183333333333333515e-01 -5.826907157950167448e-01 -1.774563929417695141e-01 -3.806023740847521708e-01 -8.064288156483490067e-02
2.200000000000000011e-01 -5.846478750703394400e-01 -1.779971973673963037e-01 -3.813297173759896963e-01 -8.171204928458795924e-02
2.250000000000000056e-01 -5.896273328320966733e-01 -1.811565401424673205e-01 -3.833509236103727624e-01 -8.503327961379582300e-02
2.216666666666666785e-01 -5.865626320469504718e-01 -1.786611788407500567e-01 -3.820298117584077779e-01 -8.280110309503306565e-02
2.233333333333333559e-01 -5.883343307945697598e-01 -1.796302764896718918e-01 -3.827033043829893288e-01 -8.390862845597858721e-02
2.250000000000000056e-01 -5.896273328320966733e-01 -1.811565401424673205e-01 -3.833509236103727624e-01 -8.503327961379582300e-02
2.300000000000000100e-01 -5.899590989630093540e-01 -1.871554887673930190e-01 -3.851464282972101305e-01 -8.849781091158821777e-02
2.266666666666666829e-01 -5.899590989630093540e-01 -1.831276699655348672e-01 -3.839734468841237702e-01 -8.617379419299864285e-02
2.283333333333333603e-01 -5.899590989630093540e-01 -1.851430856562177873e-01 -3.845716775932298548e-01 -8.732899905852190003e-02
2.300000000000000100e-01 -5.899590989630093540e-01 -1.871554887673930190e-01 -3.851464282972101305e-01 -8.849781091158821777e-02
2.350000000000000144e-01 -5.899590989630093540e-01 -1.931746900193869465e-01 -3.867378311762388887e-01 -9.207633807385287583e-02
2.316666666666666874e-01 -5.899590989630093540e-01 -1.891648860486785655e-01 -3.856985085671545410e-01 -8.967923375580436063e-02
2.333333333333333370e-01 -5.899590989630093540e-01 -1.911712842295440473e-01 -3.862287162334496760e-01 -9.087235457513914705e-02
2.350000000000000144e-01 -5.899590989630093540e-01 -1.931746900193869465e-01 -3.867378311762388887e-01 -9.207633807385287583e-02
2.400000000000000189e-01 -5.870117426968024521e-01 -1.975268229485139526e-01 -3.881460686598262044e-01 -9.574615842941638921e-02
2.366666666666666918e-01 -5.899331404831104075e-01 -1.951739088619672824e-01 -3.872266110264759309e-01 -9.329042101709789092e-02
2.383333333333333415e-01 -5.888509147236706820e-01 -1.967740985856067382e-01 -3.876957883071210920e-01 -9.451390651087726580e-02
2.400000000000000189e-01 -5.870117426968024521e-01 -1.975268229485139526e-01 -3.881460686598262044e-01 -9.574615842941638921e-02
2.450000000000000233e-01 -5.819970976851803757e-01 -2.002059199534107214e-01 -3.893901653518584416e-01 -9.948995403312228814e-02
2.416666666666666685e-01 -5.850839569906032267e-01 -1.980262890197709014e-01 -3.885781298874975143e-01 -9.698659611254692448e-02
2.433333333333333459e-01 -5.832262455562655656e-01 -1.987212742971127266e-01 -3.889926216067368103e-01 -9.823468940011165218e-02
2.450000000000000233e-01 -5.819970976851803757e-01 -2.002059199534107214e-01 -3.893901653518584416e-01 -9.948995403312228814e-02
2.500000000000000000e-01 -5.838490644024852960e-01 -2.056000956197836793e-01 -3.904869135561228610e-01 -1.032945357538540554e-01
2.466666666666666730e-01 -5.820321952407780941e-01 -2.021769736378681848e-01 -3.897713550091483348e-01 -1.007519474289357841e-01
2.483333333333333504e-01 -5.829733643343494309e-01 -2.038731257605069236e-01 -3.901367574878270572e-01 -1.020202648220400188e-01
2.500000000000000000e-01 -5.838490644024852960e-01 -2.056000956197836793e-01 -3.904869135561228610e-01 -1.032945357538540554e-01
2.550000000000000044e-01 -5.815599572907372838e-01 -2.107458115672348475e-01 -3.914509391841366481e-01 -1.071498150474742145e-01
2.516666666666667052e-01 -5.838273076622234603e-01 -2.075591406432697184e-01 -3.908223387875233157e-01 -1.045744208895389299e-01
2.533333333333333548e-01 -5.828402444756939360e-01 -2.092514353871372523e-01 -3.911435245753769885e-01 -1.058596091376149545e-01
2.550000000000000044e-01 -5.815599572907372838e-01 -2.107458115672348475e-01 -3.914509391841366481e-01 -1.071498150474742145e-01
2.600000000000000089e-01 -5.780741870277844585e-01 -2.154761917071453536e-01 -3.922949139444521505e-01 -1.110480211104638154e-01
2.566666666666667096e-01 -5.802916031651198514e-01 -2.122465668617743995e-01 -3.917450288134062264e-01 -1.084447764602628345e-01
2.583333333333333592e-01 -5.791191614764069628e-01 -2.138194328657259946e-01 -3.920262186570624419e-01 -1.097442523896629135e-01
2.600000000000000089e-01 -5.780741870277844585e-01 -2.154761917071453536e-01 -3.922949139444521505e-01 -1.110480211104638154e-01
2.650000000000000133e-01 -5.757496458304054432e-01 -2.208434131977482229e-01 -3.930298063475278769e-01 -1.149831206453688498e-01
2.616666666666666585e-01 -5.771665385270200455e-01 -2.172087579346756447e-01 -3.925515009543584788e-01 -1.123558784345543848e-01
2.633333333333333637e-01 -5.763943864702547604e-01 -2.190027511981094965e-01 -3.927963479952530923e-01 -1.136676361556011455e-01
2.650000000000000133e-01 -5.757496458304054432e-01 -2.208434131977482229e-01 -3.930298063475278769e-01 -1.149831206453688498e-01
2.700000000000000178e-01 -5.744683690075358395e-01 -2.265297250009310204e-01 -3.936651252931909761e-01 -1.189503913395403012e-01
2.666666666666666630e-01 -5.752214159502628821e-01 -2.227179282875240418e-01 -3.932522111650392227e-01 -1.163021715860889510e-01
2.683333333333333681e-01 -5.747980653293128794e-01 -2.246160072657332196e-01 -3.934638823346330305e-01 -1.176246408251693798e-01
2.700000000000000178e-01 -5.744683690075358395e-01 -2.265297250009310204e-01 -3.936651252931909761e-01 -1.189503913395403012e-01
2.750000000000000222e-01 -5.739439788079744309e-01 -2.323122914148177398e-01 -3.942091385056439301e-01 -1.229461081745643058e-01
2.716666666666666674e-01 -5.742220419987944524e-01 -2.284531130021651701e-01 -3.938562318025063957e-01 -1.202792962985232278e-01
2.733333333333333726e-01 -5.740499236797422800e-01 -2.303817299379893047e-01 -3.940374806827212639e-01 -1.216112382146708748e-01
2.750000000000000222e-01 -5.739439788079744309e-01 -2.323122914148177398e-01 -3.942091385056439301e-01 -1.229461081745643058e-01
2.800000000000000266e-01 -5.739918152876811730e-01 -2.380932781225160444e-01 -3.946690611091439038e-01 -1.269673115699071764e-01
2.766666666666666718e-01 -5.738972128945052376e-01 -2.342423767511772337e-01 -3.943714602491780741e-01 -1.242838051400873278e-01
2.783333333333333770e-01 -5.739081593084334187e-01 -2.361701439242619438e-01 -3.945246899147991648e-01 -1.256242353156800662e-01
2.800000000000000266e-01 -5.739918152876811730e-01 -2.380932781225160444e-01 -3.946690611091439038e-01 -1.269673115699071764e-01
2.850000000000000311e-01 -5.747045601726203934e-01 -2.438037049779656074e-01 -3.950512152981257019e-01 -1.310116347735653386e-01
2.816666666666666763e-01 -5.741516303570359803e-01 -2.400087562171079325e-01 -3.948047975922429620e-01 -1.283129529119827472e-01
2.833333333333333259e-01 -5.743889998202655889e-01 -2.419133435241338781e-01 -3.949321137936104287e-01 -1.296610840136852849e-01
2.850000000000000311e-01 -5.747045601726203934e-01 -2.438037049779656074e-01 -3.950512152981257019e-01 -1.310116347735653386e-01
2.900000000000000355e-01 -5.761137254255224160e-01 -2.493572747343975882e-01 -3.953611642281839589e-01 -1.350771742765705108e-01
2.866666666666666807e-01 -5.750980973809491914e-01 -2.456765290375033384e-01 -3.951622993034110132e-01 -1.323645399193738026e-01
2.883333333333333304e-01 -5.755684942814542904e-01 -2.475286668872827278e-01 -3.952655550503227366e-01 -1.337197386446502545e-01
2.900000000000000355e-01 -5.761137254255224160e-01 -2.493572747343975882e-01 -3.953611642281839589e-01 -1.350771742765705108e-01
2.950000000000000400e-01 -5.781657926671396330e-01 -2.546806408544396438e-01 -3.956038238237879479e-01 -1.391623916769361979e-01
2.916666666666666852e-01 -5.767309017895392298e-01 -2.511599453069335297e-01 -3.954493013562507264e-01 -1.364367939717484324e-01
2.933333333333333348e-01 -5.774163609948149700e-01 -2.529348155447197488e-01 -3.955301341428840156e-01 -1.377985484376286207e-01
2.950000000000000400e-01 -5.781657926671396330e-01 -2.546806408544396438e-01 -3.956038238237879479e-01 -1.391623916769361979e-01
3.000000000000000444e-01 -5.807481961236574675e-01 -2.597411830084180306e-01 -3.957835560623612081e-01 -1.432660386960640242e-01
2.966666666666666896e-01 -5.789743846983459452e-01 -2.563968313230298168e-01 -3.956705254806140992e-01 -1.405282807529991129e-01
2.983333333333333393e-01 -5.798369751443691600e-01 -2.580834506482871937e-01 -3.957303883411691925e-01 -1.418961755742811082e-01
3.000000000000000444e-01 -5.807481961236574675e-01 -2.597411830084180306e-01 -3.957835560623612081e-01 -1.432660386960640242e-01
3.049999999999999933e-01 -5.837193422511208762e-01 -2.645559084182531051e-01 -3.959042468926333713e-01 -1.473870993869464130e-01
3.016666666666666941e-01 -5.817025995189346599e-01 -2.613712758685564075e-01 -3.958301669969816472e-01 -1.446378351380054605e-01
3.033333333333333437e-01 -5.826947584334696284e-01 -2.629754676330958163e-01 -3.958703544453291978e-01 -1.460115322159588891e-01
3.049999999999999933e-01 -5.837193422511208762e-01 -2.645559084182531051e-01 -3.959042468926333713e-01 -1.473870993869464130e-01
3.099999999999999978e-01 -5.869366676210001632e-01 -2.691807671989220330e-01 -3.959693714743121595e-01 -1.515247452163122899e-01
3.066666666666666985e-01 -5.847711661985223186e-01 -2.661150806078994013e-01 -3.959319682331660095e-01 -1.487645081060571250e-01
3.083333333333333481e-01 -5.858452182990150359e-01 -2.676557238503908254e-01 -3.959536379818739960e-01 -1.501437316942880462e-01
3.099999999999999978e-01 -5.869366676210001632e-01 -2.691807671989220330e-01 -3.959693714743121595e-01 -1.515247452163122899e-01
3.150000000000000022e-01 -5.902696027988447725e-01 -2.736932319227780019e-01 -3.956583253176719217e-01 -1.556069093826079053e-01
3.116666666666667029e-01 -5.880408579919317313e-01 -2.706932694551703600e-01 -3.959792800556057313e-01 -1.529075253674108126e-01
3.133333333333333526e-01 -5.891532911422324714e-01 -2.721963675443751507e-01 -3.959834712591213113e-01 -1.542920503688306744e-01
3.150000000000000022e-01 -5.902696027988447725e-01 -2.736932319227780019e-01 -3.956583253176719217e-01 -1.556069093826079053e-01
3.200000000000000067e-01 -5.948024294558205138e-01 -2.751241178756816952e-01 -3.918893597064334600e-01 -1.571753826579994906e-01
3.166666666666667074e-01 -5.913856779228381377e-01 -2.751869192995657354e-01 -3.945609543371532135e-01 -1.564347775922135253e-01
3.183333333333333570e-01 -5.930817083403172596e-01 -2.757668861760290135e-01 -3.932515689569500705e-01 -1.568942693942328992e-01
3.200000000000000067e-01 -5.948024294558205138e-01 -2.751241178756816952e-01 -3.918893597064334600e-01 -1.571753826579994906e-01
3.250000000000000111e-01 -5.978794670396003763e-01 -2.705455683576998838e-01 -3.877239387030134155e-01 -1.575513586197568039e-01
3.216666666666667118e-01 -5.960549000341194281e-01 -2.737702772149997466e-01 -3.905082269164846243e-01 -1.573566445630518451e-01
3.233333333333333615e-01 -5.969718749851348205e-01 -2.721590768102686297e-01 -3.891184511080911235e-01 -1.574751127127162753e-01
3.250000000000000111e-01 -5.978794670396003763e-01 -2.705455683576998838e-01 -3.877239387030134155e-01 -1.575513586197568039e-01
3.300000000000000155e-01 -6.006290162221399331e-01 -2.657385475732469415e-01 -3.835247059548346771e-01 -1.576373895672647241e-01
3.266666666666666607e-01 -5.987902012586263645e-01 -2.689368793899556964e-01 -3.863263704653138730e-01 -1.575982717053352189e-01
3.283333333333333659e-01 -5.997062826095984622e-01 -2.673342777495704703e-01 -3.849265111226986003e-01 -1.576247341143448555e-01
3.300000000000000155e-01 -6.006290162221399331e-01 -2.657385475732469415e-01 -3.835247059548346771e-01 -1.576373895672647241e-01
3.350000000000000200e-01 -6.034498955577708434e-01 -2.610006900380886785e-01 -3.793085959846245192e-01 -1.576431593371823980e-01
3.316666666666666652e-01 -6.015595972987497486e-01 -2.641504353694543172e-01 -3.821210962498354236e-01 -1.576416046332539400e-01
3.333333333333333703e-01 -6.024993531368580957e-01 -2.625707950357999421e-01 -3.807157247602322436e-01 -1.576420582630917444e-01
3.350000000000000200e-01 -6.034498955577708434e-01 -2.610006900380886785e-01 -3.793085959846245192e-01 -1.576431593371823980e-01
3.400000000000000244e-01 -6.063906988019303057e-01 -2.563644454857796351e-01 -3.750771237007250458e-01 -1.576980657406961139e-01
3.366666666666666696e-01 -6.044132864452114173e-01 -2.594415152278631842e-01 -3.778997209159873361e-01 -1.576494019925064050e-01
3.383333333333333748e-01 -6.053922762593497708e-01 -2.578951829475003565e-01 -3.764891653880184652e-01 -1.576657394933642931e-01
3.400000000000000244e-01 -6.063906988019303057e-01 -2.563644454857796351e-01 -3.750771237007250458e-01 -1.576980657406961139e-01
3.450000000000000289e-01 -6.095788453500965431e-01 -2.519253322304632059e-01 -3.708402764308524890e-01 -1.579837466200481599e-01
3.416666666666666741e-01 -6.074141935634149725e-01 -2.548535139128453864e-01 -3.736640576151197823e-01 -1.577539457376237464e-01
3.433333333333333792e-01 -6.084716801634831862e-01 -2.533693972174533293e-01 -3.722509970504120358e-01 -1.578438775761962787e-01
3.450000000000000289e-01 -6.095788453500965431e-01 -2.519253322304632059e-01 -3.708402764308524890e-01 -1.579837466200481599e-01
3.500000000000000333e-01 -6.136267038236865590e-01 -2.496465814158649599e-01 -3.667710446973326266e-01 -1.591382290463071170e-01
3.466666666666666785e-01 -6.107684846112578780e-01 -2.505523137123979449e-01 -3.694376368116020215e-01 -1.582002599212883331e-01
3.483333333333333282e-01 -6.121363907227708179e-01 -2.493668770358200559e-01 -3.680597029549121380e-01 -1.585450703861977784e-01
3.500000000000000333e-01 -6.136267038236865590e-01 -2.496465814158649599e-01 -3.667710446973326266e-01 -1.591382290463071170e-01
3.550000000000000377e-01 -6.126027321347700116e-01 -2.548871220204961818e-01 -3.666258664003760326e-01 -1.629121293666693504e-01
3.516666666666666829e-01 -6.136501178784995458e-01 -2.514365707900346747e-01 -3.659134499727330625e-01 -1.602360957411966824e-01
3.533333333333333326e-01 -6.132045460886826893e-01 -2.531863872091024148e-01 -3.659839949521392355e-01 -1.616479550034103652e-01
3.550000000000000377e-01 -6.126027321347700116e-01 -2.548871220204961818e-01 -3.666258664003760326e-01 -1.629121293666693504e-01
3.600000000000000422e-01 -6.104098822231820431e-01 -2.598177253718751412e-01 -3.703137244530385064e-01 -1.649939600296816133e-01
3.566666666666666874e-01 -6.119187293813717066e-01 -2.565539413032361660e-01 -3.676941183874567476e-01 -1.638542935223206432e-01
3.583333333333333370e-01 -6.111826036689931296e-01 -2.581956793643189751e-01 -3.689634967552685163e-01 -1.645130587210230921e-01
3.600000000000000422e-01 -6.104098822231820431e-01 -2.598177253718751412e-01 -3.703137244530385064e-01 -1.649939600296816133e-01
3.650000000000000466e-01 -6.079492195635923801e-01 -2.645960175480925325e-01 -3.744883635792423671e-01 -1.660737903945305738e-01
3.616666666666666918e-01 -6.096097577838348602e-01 -2.614236105534820664e-01 -3.716974044647834430e-01 -1.653764182538113026e-01
3.633333333333333415e-01 -6.087881747549236389e-01 -2.630157837409726196e-01 -3.730936688398716616e-01 -1.657183208138794661e-01
3.650000000000000466e-01 -6.079492195635923801e-01 -2.645960175480925325e-01 -3.744883635792423671e-01 -1.660737903945305738e-01
3.700000000000000511e-01 -6.053539163590313521e-01 -2.692768585980328533e-01 -3.778858794225483653e-01 -1.683849373199012289e-01
3.666666666666666963e-01 -6.070958278647783368e-01 -2.661656368640882842e-01 -3.758590682944123462e-01 -1.665168507497387651e-01
3.683333333333333459e-01 -6.062301767748063952e-01 -2.677256550517027045e-01 -3.771259707946825745e-01 -1.671971211314438321e-01
3.700000000000000511e-01 -6.053539163590313521e-01 -2.692768585980328533e-01 -3.778858794225483653e-01 -1.683849373199012289e-01
3.750000000000000000e-01 -6.026726980187472327e-01 -2.738830334611373485e-01 -3.759690466836780876e-01 -1.721097164551899927e-01
3.716666666666667007e-01 -6.044683118055561577e-01 -2.708198608166906274e-01 -3.776485026901256759e-01 -1.697876006701355689e-01
3.733333333333333504e-01 -6.035743314852312080e-01 -2.723551352215431431e-01 -3.767152157663627432e-01 -1.708880853042608616e-01
3.750000000000000000e-01 -6.026726980187472327e-01 -2.738830334611373485e-01 -3.759690466836780876e-01 -1.721097164551899927e-01
3.800000000000000044e-01 -5.999257040438972233e-01 -2.784241522534259272e-01 -3.778136327225638524e-01 -1.757284932642041997e-01
3.766666666666667052e-01 -6.017639082571285547e-01 -2.754037882994894715e-01 -3.760045817430068271e-01 -1.735481822212774361e-01
3.783333333333333548e-01 -6.008482202514912052e-01 -2.769174983641752297e-01 -3.766854524883042066e-01 -1.748175068280658495e-01
3.800000000000000044e-01 -5.999257040438972233e-01 -2.784241522534259272e-01 -3.778136327225638524e-01 -1.757284932642041997e-01
3.850000000000000089e-01 -5.992473163364445687e-01 -2.835373058174950334e-01 -3.819066807421740983e-01 -1.772464807701165379e-01
3.816666666666667096e-01 -5.992437412664985974e-01 -2.800383416778958745e-01 -3.791239383495649262e-01 -1.763637389362719132e-01
3.833333333333333592e-01 -5.990772037794421800e-01 -2.817886171186910760e-01 -3.805019036393311183e-01 -1.768437657404468843e-01
3.850000000000000089e-01 -5.992473163364445687e-01 -2.835373058174950334e-01 -3.819066807421740983e-01 -1.772464807701165379e-01
3.900000000000000133e-01 -6.018238251360137347e-01 -2.880162573193927322e-01 -3.861216580690410849e-01 -1.784867079041742577e-01
3.866666666666667140e-01 -5.997433668007268182e-01 -2.852191687498766282e-01 -3.833203128712289742e-01 -1.776244872732450630e-01
3.883333333333333637e-01 -6.006686982084772364e-01 -2.866991434576944831e-01 -3.847304932102110775e-01 -1.780219208781266549e-01
3.900000000000000133e-01 -6.018238251360137347e-01 -2.880162573193927322e-01 -3.861216580690410849e-01 -1.784867079041742577e-01
3.950000000000000178e-01 -6.051742593821347604e-01 -2.920456919110333560e-01 -3.895804734789480306e-01 -1.810594283937035087e-01
3.916666666666667185e-01 -6.029645657695447136e-01 -2.893426246796929058e-01 -3.874627061656216176e-01 -1.790836146897551717e-01
3.933333333333333681e-01 -6.040847172265767506e-01 -2.906832364211452968e-01 -3.886765281997079380e-01 -1.799081706054052043e-01
3.950000000000000178e-01 -6.051742593821347604e-01 -2.920456919110333560e-01 -3.895804734789480306e-01 -1.810594283937035087e-01
4.000000000000000222e-01 -6.079040564902016275e-01 -2.964673374645920290e-01 -3.899590989630093985e-01 -1.854307561009563565e-01
3.966666666666666674e-01 -6.062149686918977265e-01 -2.934426683217184473e-01 -3.899510484422902823e-01 -1.824761265779704933e-01
3.983333333333333726e-01 -6.071668420115502451e-01 -2.948982885382890329e-01 -3.899590989630093985e-01 -1.839524138154391975e-01
4.000000000000000222e-01 -6.079040564902016275e-01 -2.964673374645920290e-01 -3.899590989630093985e-01 -1.854307561009563565e-01
4.050000000000000266e-01 -6.064253257502906225e-01 -3.011936186630574386e-01 -3.899590989630093985e-01 -1.898771767323481074e-01
4.016666666666666718e-01 -6.079734680906485611e-01 -2.981859987949865287e-01 -3.899590989630093985e-01 -1.869109949128180126e-01
4.033333333333333770e-01 -6.074859666208730635e-01 -2.998396464553731433e-01 -3.899590989630093985e-01 -1.883931339028719898e-01
4.050000000000000266e-01 -6.064253257502906225e-01 -3.011936186630574386e-01 -3.899590989630093985e-01 -1.898771767323481074e-01
4.100000000000000311e-01 -6.025776698937105325e-01 -3.045775311041685196e-01 -3.899590989630093985e-01 -1.943407650109652829e-01
4.066666666666666763e-01 -6.050372606521661201e-01 -3.022196559154189943e-01 -3.899590989630093985e-01 -1.913631270718876287e-01
4.083333333333333814e-01 -6.036474863513754396e-01 -3.032395828059522569e-01 -3.899590989630093985e-01 -1.928509886015746244e-01
4.100000000000000311e-01 -6.025776698937105325e-01 -3.045775311041685196e-01 -3.899590989630093985e-01 -1.943407650109652829e-01
4.150000000000000355e-01 -6.023697679065257438e-01 -3.096070280303812594e-01 -3.873429690141145243e-01 -1.974289248980550249e-01
4.116666666666666807e-01 -6.020753981184001624e-01 -3.062141969638195182e-01 -3.897476112057648989e-01 -1.958019108584376777e-01
4.133333333333333859e-01 -6.020345332866381405e-01 -3.079286616871356186e-01 -3.887203078923881505e-01 -1.968547752150494323e-01
4.150000000000000355e-01 -6.023697679065257438e-01 -3.096070280303812594e-01 -3.873429690141145243e-01 -1.974289248980550249e-01
4.200000000000000400e-01 -6.056939434623892504e-01 -3.133541764867116552e-01 -3.830778200664539113e-01 -1.988096871060475168e-01
4.166666666666666852e-01 -6.031335240327921898e-01 -3.111344698507047535e-01 -3.858968933423940206e-01 -1.978171189313984446e-01
4.183333333333333348e-01 -6.042835497710454806e-01 -3.123948244373612737e-01 -3.844504901039074718e-01 -1.982112772392457534e-01
4.200000000000000400e-01 -6.056939434623892504e-01 -3.133541764867116552e-01 -3.830778200664539113e-01 -1.988096871060475168e-01
4.250000000000000444e-01 -6.105457953990093278e-01 -3.148870681198921440e-01 -3.822312315346630962e-01 -2.028677665061609237e-01
4.216666666666666896e-01 -6.072491525752832242e-01 -3.140524856007701482e-01 -3.820927156126772695e-01 -1.999118183398174153e-01
4.233333333333333393e-01 -6.088788541094272144e-01 -3.145473564536762079e-01 -3.819420175360579983e-01 -2.013957414858951467e-01
4.250000000000000444e-01 -6.105457953990093278e-01 -3.148870681198921440e-01 -3.822312315346630962e-01 -2.028677665061609237e-01
4.300000000000000488e-01 -6.156165595182702122e-01 -3.152819898631586959e-01 -3.839340325238142504e-01 -2.068928636356120454e-01
4.266666666666666941e-01 -6.122305513512026343e-01 -3.151070351706652395e-01 -3.831468430728676711e-01 -2.040526403960355450e-01
4.283333333333333437e-01 -6.139227247890414185e-01 -3.152325820028838432e-01 -3.838097714720248854e-01 -2.053876894320108004e-01
4.300000000000000488e-01 -6.156165595182702122e-01 -3.152819898631586959e-01 -3.839340325238142504e-01 -2.068928636356120454e-01
4.350000000000000533e-01 -6.206759733890613306e-01 -3.150189715613080921e-01 -3.816026986949561106e-01 -2.106970620639634917e-01
4.316666666666666985e-01 -6.173087483431375366e-01 -3.152673412137691478e-01 -3.834882318062141637e-01 -2.083235798019199281e-01
4.333333333333333481e-01 -6.189966106304478632e-01 -3.151845492209146560e-01 -3.825975260289150581e-01 -2.095492854716403119e-01
4.350000000000000533e-01 -6.206759733890613306e-01 -3.150189715613080921e-01 -3.816026986949561106e-01 -2.106970620639634917e-01
4.400000000000000022e-01 -6.255549234064242681e-01 -3.137836937810860594e-01 -3.787978453705439508e-01 -2.142981516562306732e-01
4.366666666666667029e-01 -6.223395276887665473e-01 -3.147505594420513808e-01 -3.806131392710917494e-01 -2.118519709581026533e-01
4.383333333333333526e-01 -6.239740605301962173e-01 -3.143515616042805161e-01 -3.796713581408421301e-01 -2.130485358478668989e-01
4.400000000000000022e-01 -6.255549234064242681e-01 -3.137836937810860594e-01 -3.787978453705439508e-01 -2.142981516562306732e-01
4.450000000000000067e-01 -6.293268086815722029e-01 -3.106006081709228317e-01 -3.766583964303863441e-01 -2.183478696951617892e-01
4.416666666666667074e-01 -6.270355526453617045e-01 -3.129971956600500760e-01 -3.780026534147810091e-01 -2.156013165380604168e-01
4.433333333333333570e-01 -6.283326331096261708e-01 -3.119410000414970519e-01 -3.772895847176501727e-01 -2.169534312091289663e-01
4.450000000000000067e-01 -6.293268086815722029e-01 -3.106006081709228317e-01 -3.766583964303863441e-01 -2.183478696951617892e-01
4.500000000000000111e-01 -6.299687389742509858e-01 -3.057335350307123223e-01 -3.752214159502629265e-01 -2.227179282875240418e-01
4.466666666666667118e-01 -6.299219746558369915e-01 -3.090438341114656318e-01 -3.761062858511401985e-01 -2.197776400861590207e-01
4.483333333333333615e-01 -6.301214829980326115e-01 -3.073897791244405986e-01 -3.756289644077163148e-01 -2.212362234710456843e-01
4.500000000000000111e-01 -6.299687389742509858e-01 -3.057335350307123223e-01 -3.752214159502629265e-01 -2.227179282875240418e-01
4.550000000000000155e-01 -6.268378052654004495e-01 -3.020486413764151834e-01 -3.743656744216295462e-01 -2.272581708033041548e-01
4.516666666666667163e-01 -6.293335618378322893e-01 -3.042046431738690271e-01 -3.748784026371405065e-01 -2.242179747909558984e-01
4.533333333333333659e-01 -6.281975996204438584e-01 -3.030004532064236034e-01 -3.745947796322857681e-01 -2.257324441159813955e-01
4.550000000000000155e-01 -6.268378052654004495e-01 -3.020486413764151834e-01 -3.743656744216295462e-01 -2.272581708033041548e-01
4.600000000000000200e-01 -6.241468589472244366e-01 -2.981019894126669123e-01 -3.739623238931942817e-01 -2.318800431688171904e-01
4.566666666666667207e-01 -6.255315784726525052e-01 -3.010311635845338563e-01 -3.741865759901478183e-01 -2.287926212821750904e-01
4.583333333333333703e-01 -6.245734247311427456e-01 -2.996924090632928084e-01 -3.740533672688131084e-01 -2.303337788185608470e-01
4.600000000000000200e-01 -6.241468589472244366e-01 -2.981019894126669123e-01 -3.739623238931942817e-01 -2.318800431688171904e-01
4.650000000000000244e-01 -6.259695261409633504e-01 -2.936813464963109466e-01 -3.739183412244937998e-01 -2.365379309096240501e-01
4.616666666666666696e-01 -6.242372067919871315e-01 -2.964687786604249808e-01 -3.739100943657653886e-01 -2.334301468715914429e-01
4.633333333333333748e-01 -6.249976044962376465e-01 -2.950101836429570579e-01 -3.738936730837173483e-01 -2.349830871926156250e-01
4.650000000000000244e-01 -6.259695261409633504e-01 -2.936813464963109466e-01 -3.739183412244937998e-01 -2.365379309096240501e-01
4.700000000000000289e-01 -6.292159092800639897e-01 -2.899762164112638652e-01 -3.742906074974520214e-01 -2.411988217197629236e-01
4.666666666666666741e-01 -6.270204483640395843e-01 -2.924164245412924634e-01 -3.739918152876812729e-01 -2.380932781225160444e-01
4.683333333333333792e-01 -6.281087870368342596e-01 -2.911863962638190917e-01 -3.741155167114310620e-01 -2.396474915416609841e-01
4.700000000000000289e-01 -6.292159092800639897e-01 -2.899762164112638652e-01 -3.742906074974520214e-01 -2.411988217197629236e-01
4.750000000000000333e-01 -6.325659269816633623e-01 -2.863901850372135294e-01 -3.751309374817292652e-01 -2.458170724755816827e-01
4.716666666666666785e-01 -6.303316605679676332e-01 -2.887769970382517148e-01 -3.745179402863903495e-01 -2.427454392934429162e-01
4.733333333333333837e-01 -6.314497556829519187e-01 -2.875829825364854542e-01 -3.747980138510721426e-01 -2.442854759107625784e-01
4.750000000000000333e-01 -6.325659269816633623e-01 -2.863901850372135294e-01 -3.751309374817292652e-01 -2.458170724755816827e-01
4.800000000000000377e-01 -6.358749869327610105e-01 -2.827932410585266010e-01 -3.764416655207774576e-01 -2.503438976296753493e-01
4.766666666666666829e-01 -6.336770585006922252e-01 -2.851956936955192812e-01 -3.755164073932408253e-01 -2.473384323934504636e-01
4.783333333333333881e-01 -6.347807349487195605e-01 -2.839972935863638859e-01 -3.759536974769686068e-01 -2.488478767170497485e-01
4.800000000000000377e-01 -6.358749869327610105e-01 -2.827932410585266010e-01 -3.764416655207774576e-01 -2.503438976296753493e-01
4.850000000000000422e-01 -6.390853388730067808e-01 -2.791341992320040544e-01 -3.781925141053420480e-01 -2.547398609595884489e-01
4.816666666666666874e-01 -6.369581375585511296e-01 -2.815821242989927642e-01 -3.769787745966657333e-01 -2.518252066875686368e-01
4.833333333333333370e-01 -6.380287051561972511e-01 -2.803627732009542073e-01 -3.775631278952540359e-01 -2.532907746970894936e-01
4.850000000000000422e-01 -6.390853388730067808e-01 -2.791341992320040544e-01 -3.781925141053420480e-01 -2.547398609595884489e-01
4.900000000000000466e-01 -6.421592473886196251e-01 -2.753851998395777101e-01 -3.803251540777686790e-01 -2.589854344008628573e-01
4.866666666666666918e-01 -6.401267744371196278e-01 -2.778955543591540289e-01 -3.788644596750360138e-01 -2.561720307182153711e-01
4.883333333333333415e-01 -6.411518028110796408e-01 -2.766461025467712442e-01 -3.795762840337367217e-01 -2.575871607925890872e-01
4.900000000000000466e-01 -6.421592473886196251e-01 -2.753851998395777101e-01 -3.803251540777686790e-01 -2.589854344008628573e-01
4.950000000000000511e-01 -6.450644710669879434e-01 -2.715284665811033560e-01 -3.827644385988000497e-01 -2.630851993253001675e-01
4.916666666666666963e-01 -6.431479470536505261e-01 -2.741122804993344486e-01 -3.811081348183207318e-01 -2.603673269136579926e-01
4.933333333333333459e-01 -6.441167434064025699e-01 -2.728268475434272866e-01 -3.819222339034001878e-01 -2.617335847002038585e-01
4.950000000000000511e-01 -6.450644710669879434e-01 -2.715284665811033560e-01 -3.827644385988000497e-01 -2.630851993253001675e-01
5.000000000000000000e-01 -6.477693427588193664e-01 -2.675521682666264223e-01 -3.854298026071846239e-01 -2.670651783344735741e-01
4.966666666666667007e-01 -6.459899503516680630e-01 -2.702167621915449458e-01 -3.836317446201412684e-01 -2.644233791975066916e-01
4.983333333333333504e-01 -6.468919818695821888e-01 -2.688914163139475288e-01 -3.845211768690248166e-01 -2.657495204394587085e-01
5.000000000000000000e-01 -6.477693427588193664e-01 -2.675521682666264223e-01 -3.854298026071846239e-01 -2.670651783344735741e-01
5.050000000000000044e-01 -6.502407827023434228e-01 -2.634493011528379891e-01 -3.882422451980832578e-01 -2.709666383365045284e-01
5.016666666666667052e-01 -6.486207843990339228e-01 -2.661988161078580606e-01 -3.863547379077584276e-01 -2.683720402712639896e-01
5.033333333333334103e-01 -6.494450315221719228e-01 -2.648312191100286594e-01 -3.872931483786767326e-01 -2.696719007079962371e-01
5.050000000000000044e-01 -6.502407827023434228e-01 -2.634493011528379891e-01 -3.882422451980832578e-01 -2.709666383365045284e-01
5.100000000000000089e-01 -6.524437038937199729e-01 -2.592179199586431282e-01 -3.911262703900648119e-01 -2.748397418398945691e-01
5.066666666666667096e-01 -6.510067122472945611e-01 -2.620530548562086115e-01 -3.891992774737283445e-01 -2.722581953563170676e-01
5.083333333333334147e-01 -6.517414735402924375e-01 -2.606425462739275778e-01 -3.901615218726423584e-01 -2.735485585662850716e-01
5.100000000000000089e-01 -6.524437038937199729e-01 -2.592179199586431282e-01 -3.911262703900648119e-01 -2.748397418398945691e-01
5.150000000000000133e-01 -6.543414876605386787e-01 -2.548620666700359139e-01 -3.953332711986214942e-01 -2.746785754278676661e-01
5.116666666666667140e-01 -6.531120309748646990e-01 -2.577794041899537647e-01 -3.924029621706212612e-01 -2.757343500618149590e-01
5.133333333333334192e-01 -6.537450808496351184e-01 -2.563273161331441896e-01 -3.939899881569113305e-01 -2.755601988318298057e-01
5.150000000000000133e-01 -6.543414876605386787e-01 -2.548620666700359139e-01 -3.953332711986214942e-01 -2.746785754278676661e-01
5.200000000000000178e-01 -6.558975597486330633e-01 -2.503929462729507227e-01 -3.978794670396004207e-01 -2.705455683576998838e-01
5.166666666666667185e-01 -6.548999049114806459e-01 -2.533841646174943563e-01 -3.962854094801184779e-01 -2.733748660824789067e-01
5.183333333333333126e-01 -6.554190182728201197e-01 -2.518942200301731993e-01 -3.970827938728035411e-01 -2.719616709819696609e-01
5.200000000000000178e-01 -6.558975597486330633e-01 -2.503929462729507227e-01 -3.978794670396004207e-01 -2.705455683576998838e-01
5.250000000000000222e-01 -6.570780941144569454e-01 -2.458298314268996809e-01 -4.003025121266366448e-01 -2.663009162438946809e-01
5.216666666666667229e-01 -6.563343229656142253e-01 -2.488811605533284288e-01 -3.986807080161280936e-01 -2.691295342870174134e-01
5.233333333333333171e-01 -6.567281792553522068e-01 -2.473597826260816313e-01 -3.994880654445633894e-01 -2.677144573663357008e-01
5.250000000000000222e-01 -6.570780941144569454e-01 -2.458298314268996809e-01 -4.003025121266366448e-01 -2.663009162438946809e-01
5.300000000000000266e-01 -6.578555954869947930e-01 -2.412000810916764826e-01 -4.027974861614954105e-01 -2.620751870983706877e-01
5.266666666666667274e-01 -6.573831435485191221e-01 -2.442924194594699450e-01 -4.011249198845610597e-01 -2.648894473231572233e-01
5.283333333333333215e-01 -6.576425297451835572e-01 -2.427487448498136802e-01 -4.019562180686366282e-01 -2.634806381361863292e-01
5.300000000000000266e-01 -6.578555954869947930e-01 -2.412000810916764826e-01 -4.027974861614954105e-01 -2.620751870983706877e-01
5.350000000000000311e-01 -6.582126532845675726e-01 -2.365377467007101775e-01 -4.053961813462303443e-01 -2.578890997201896407e-01
5.316666666666667318e-01 -6.580218367145802549e-01 -2.396477646273516837e-01 -4.036500410521544624e-01 -2.606739652157749609e-01
5.333333333333333259e-01 -6.581409126893993378e-01 -2.380931805337899720e-01 -4.045155475895523822e-01 -2.592780992619586611e-01
5.350000000000000311e-01 -6.582126532845675726e-01 -2.365377467007101775e-01 -4.053961813462303443e-01 -2.578890997201896407e-01
5.400000000000000355e-01 -6.581684068838992152e-01 -2.318798530842399730e-01 -4.081653440865760651e-01 -2.537901000979272959e-01
5.366666666666667362e-01 -6.582370630486191754e-01 -2.349828969861345040e-01 -4.062948908003688464e-01 -2.565090751191274610e-01
5.383333333333333304e-01 -6.582206392014687824e-01 -2.334299566924825098e-01 -4.072158536708043175e-01 -2.551411212966392394e-01
5.400000000000000355e-01 -6.581684068838992152e-01 -2.318798530842399730e-01 -4.081653440865760651e-01 -2.537901000979272959e-01
5.450000000000000400e-01 -6.577650462405669751e-01 -2.272579816229115257e-01 -4.113453571636946360e-01 -2.499838890280842163e-01
5.416666666666667407e-01 -6.580773604474537963e-01 -2.303335889148518945e-01 -4.091535810044761856e-01 -2.524644142597676222e-01
5.433333333333333348e-01 -6.579441483650094735e-01 -2.287924316697728389e-01 -4.101993758342238339e-01 -2.511809197881960110e-01
5.450000000000000400e-01 -6.577650462405669751e-01 -2.272579816229115257e-01 -4.113453571636946360e-01 -2.499838890280842163e-01
5.500000000000000444e-01 -6.569092913272427392e-01 -2.227177416694046119e-01 -4.135808225594543863e-01 -2.517914378381875817e-01
5.466666666666667451e-01 -6.575359369726669900e-01 -2.257322555460337665e-01 -4.127341079005918401e-01 -2.491049528723174866e-01
5.483333333333333393e-01 -6.572523095150630823e-01 -2.242177870563734354e-01 -4.137340573606270722e-01 -2.501398071705106529e-01
5.500000000000000444e-01 -6.569092913272427392e-01 -2.227177416694046119e-01 -4.135808225594543863e-01 -2.517914378381875817e-01
5.550000000000000488e-01 -6.554722936423579283e-01 -2.183476887991930016e-01 -4.119359058698394693e-01 -2.565140987495257430e-01
5.516666666666667496e-01 -6.565017375572700375e-01 -2.212360383162750022e-01 -4.131367853306872062e-01 -2.533975498840027041e-01
5.533333333333333437e-01 -6.560244103670298532e-01 -2.197774568144643670e-01 -4.125713620020192707e-01 -2.549680302853873370e-01
5.550000000000000488e-01 -6.554722936423579283e-01 -2.183476887991930016e-01 -4.119359058698394693e-01 -2.565140987495257430e-01
5.600000000000000533e-01 -6.533328251024209665e-01 -2.142979811587475414e-01 -4.097924828429271860e-01 -2.610622645157729127e-01
5.566666666666667540e-01 -6.548410988960110535e-01 -2.169532532393915192e-01 -4.112534129255758786e-01 -2.580425326133501396e-01
5.583333333333333481e-01 -6.541280235817268363e-01 -2.156011420598717976e-01 -4.105363901199677312e-01 -2.595576246272274790e-01
5.600000000000000533e-01 -6.533328251024209665e-01 -2.142979811587475414e-01 -4.097924828429271860e-01 -2.610622645157729127e-01
5.650000000000000577e-01 -6.505279578669609375e-01 -2.106969021601439451e-01 -4.074429165073454873e-01 -2.655313714716887041e-01
5.616666666666666474e-01 -6.524593062847450220e-01 -2.130483695742418915e-01 -4.090267433191899782e-01 -2.625584958426424587e-01
5.633333333333333526e-01 -6.515175201711081998e-01 -2.118518085980862775e-01 -4.082426995308905959e-01 -2.640478197992529030e-01
5.650000000000000577e-01 -6.505279578669609375e-01 -2.106969021601439451e-01 -4.074429165073454873e-01 -2.655313714716887041e-01
5.700000000000000622e-01 -6.481966936430898496e-01 -2.068926770310110241e-01 -4.049662016927590424e-01 -2.699552532040579989e-01
5.666666666666666519e-01 -6.495331322578149491e-01 -2.095491240984034831e-01 -4.066293152259197741e-01 -2.670100275103524101e-01
5.683333333333333570e-01 -6.486424415926548281e-01 -2.083234079001380912e-01 -4.058033645977027204e-01 -2.684844744796661686e-01
5.700000000000000622e-01 -6.481966936430898496e-01 -2.068926770310110241e-01 -4.049662016927590424e-01 -2.699552532040579989e-01
5.750000000000000666e-01 -6.498995447838852302e-01 -2.028675916237430432e-01 -4.023952402114163718e-01 -2.743493218997085092e-01
5.716666666666666563e-01 -6.483209802086228324e-01 -2.053875052208413710e-01 -4.041187082396713870e-01 -2.714227873294278170e-01
5.733333333333333615e-01 -6.489839625448818872e-01 -2.040524839993544393e-01 -4.032615578306612547e-01 -2.728874002786699227e-01
5.750000000000000666e-01 -6.498995447838852302e-01 -2.028675916237430432e-01 -4.023952402114163718e-01 -2.743493218997085092e-01
5.800000000000000711e-01 -6.490528019892364275e-01 -1.988095708426910746e-01 -3.997435607548756042e-01 -2.787197936566120915e-01
5.766666666666666607e-01 -6.501887246386629515e-01 -2.013955587328251640e-01 -4.015200626686996066e-01 -2.758086831822544327e-01
5.783333333333333659e-01 -6.500379737876131880e-01 -1.999116449419543751e-01 -4.006361261806124507e-01 -2.772654962794689482e-01
5.800000000000000711e-01 -6.490528019892364275e-01 -1.988095708426910746e-01 -3.997435607548756042e-01 -2.787197936566120915e-01
5.850000000000000755e-01 -6.447876451226565164e-01 -1.974288154009016805e-01 -3.992854454174876722e-01 -2.837288646109586976e-01
5.816666666666666652e-01 -6.476801178854487695e-01 -1.982111907400718187e-01 -3.991883413945515047e-01 -2.803247893560263382e-01
5.833333333333333703e-01 -6.462337148011839671e-01 -1.978170313841672301e-01 -3.990820959773795917e-01 -2.820296994147778458e-01
5.850000000000000755e-01 -6.447876451226565164e-01 -1.974288154009016805e-01 -3.992854454174876722e-01 -2.837288646109586976e-01
5.900000000000000799e-01 -6.421716295199615399e-01 -1.943405465272640131e-01 -4.018807708715210758e-01 -2.880817756312308298e-01
5.866666666666666696e-01 -6.434103256164994677e-01 -1.968546208969597922e-01 -3.998051060636020893e-01 -2.853606028813437945e-01
5.883333333333333748e-01 -6.423830797669566328e-01 -1.958017014852249382e-01 -4.007469140158536058e-01 -2.867877032882555355e-01
5.900000000000000799e-01 -6.421716295199615399e-01 -1.943405465272640131e-01 -4.018807708715210758e-01 -2.880817756312308298e-01
5.950000000000000844e-01 -6.421716295199615399e-01 -1.898769582486467822e-01 -4.051875657683342014e-01 -2.920628352609798140e-01
5.916666666666666741e-01 -6.421716295199615399e-01 -1.928507701178736322e-01 -4.030035782670972622e-01 -2.893885810525095859e-01
5.933333333333333792e-01 -6.421716295199615399e-01 -1.913629085881863590e-01 -4.041091735593445033e-01 -2.907130750903773042e-01
5.950000000000000844e-01 -6.421716295199615399e-01 -1.898769582486467822e-01 -4.051875657683342014e-01 -2.920628352609798140e-01
6.000000000000000888e-01 -6.421716295199615399e-01 -1.854305376172550035e-01 -4.079040564902017274e-01 -2.964673374645920290e-01
5.966666666666666785e-01 -6.421716295199615399e-01 -1.883929154191708033e-01 -4.062205417913465899e-01 -2.934505403059956552e-01
5.983333333333333837e-01 -6.421716295199615399e-01 -1.869107764291167706e-01 -4.071680636337058901e-01 -2.949003674432654210e-01
6.000000000000000888e-01 -6.421716295199615399e-01 -1.854305376172550035e-01 -4.079040564902017274e-01 -2.964673374645920290e-01
6.050000000000000933e-01 -6.425503026363627024e-01 -1.810592225394652421e-01 -4.064091549894277011e-01 -3.012080914090022876e-01
6.016666666666666829e-01 -6.421716295199615399e-01 -1.839521953317378999e-01 -4.079731598125668768e-01 -2.981883902738455272e-01
6.033333333333333881e-01 -6.421796844788709713e-01 -1.824759082331440518e-01 -4.074815946464584449e-01 -2.998482437442140380e-01
6.050000000000000933e-01 -6.425503026363627024e-01 -1.810592225394652421e-01 -4.064091549894277011e-01 -3.012080914090022876e-01
6.099999999999999867e-01 -6.460092099140740673e-01 -1.784866131519510235e-01 -4.025382842758118418e-01 -3.046548873164814930e-01
6.066666666666666874e-01 -6.434542972254723159e-01 -1.799080034161620600e-01 -4.050051598867010494e-01 -3.022410568331249658e-01
6.083333333333333925e-01 -6.446681478827954725e-01 -1.790834890054117945e-01 -4.036025538731402018e-01 -3.032797699527596258e-01
6.099999999999999867e-01 -6.460092099140740673e-01 -1.784866131519510235e-01 -4.025382842758118418e-01 -3.046548873164814930e-01
6.149999999999999911e-01 -6.502241997988578159e-01 -1.772464267621012834e-01 -4.024348138488242355e-01 -3.097911907579001256e-01
6.116666666666666918e-01 -6.474003818299940427e-01 -1.780218470745480730e-01 -4.020602532598975265e-01 -3.063313754887138085e-01
6.133333333333333970e-01 -6.488105659000289460e-01 -1.776244266426392771e-01 -4.020483311199437582e-01 -3.080823669255844388e-01
6.149999999999999911e-01 -6.502241997988578159e-01 -1.772464267621012834e-01 -4.024348138488242355e-01 -3.097911907579001256e-01
6.199999999999999956e-01 -6.543172351466728376e-01 -1.757284116666512352e-01 -4.060014453447945426e-01 -3.135154551575946025e-01
6.166666666666666963e-01 -6.516289769061547332e-01 -1.768437118240857586e-01 -4.032745805232013647e-01 -3.113300285099069864e-01
6.183333333333334014e-01 -6.530069393580741899e-01 -1.763636770824908162e-01 -4.045095533177005542e-01 -3.125793431332273276e-01
6.199999999999999956e-01 -6.543172351466728376e-01 -1.757284116666512352e-01 -4.060014453447945426e-01 -3.135154551575946025e-01
6.250000000000000000e-01 -6.561616628852209310e-01 -1.721095637540780987e-01 -4.110821721256733285e-01 -3.149688991730597576e-01
6.216666666666667007e-01 -6.554453856638009501e-01 -1.748173896955616813e-01 -4.076337496356527978e-01 -3.141872443937899217e-01
6.233333333333334059e-01 -6.561261930321595770e-01 -1.735480316211732987e-01 -4.093389578807677953e-01 -3.146554936991308726e-01
6.250000000000000000e-01 -6.561616628852209310e-01 -1.721095637540780987e-01 -4.110821721256733285e-01 -3.149688991730597576e-01
6.300000000000000044e-01 -6.542448619382761343e-01 -1.683847778331571399e-01 -4.163979221807392883e-01 -3.152829507241231566e-01
6.266666666666667052e-01 -6.554154852947152721e-01 -1.708879340038522154e-01 -4.128454028651649677e-01 -3.151625267273821529e-01
6.283333333333334103e-01 -6.544822043747570151e-01 -1.697874441816861757e-01 -4.146190786175598109e-01 -3.152612533792106264e-01
6.300000000000000044e-01 -6.542448619382761343e-01 -1.683847778331571399e-01 -4.163979221807392883e-01 -3.152829507241231566e-01
6.350000000000000089e-01 -6.576424311140847134e-01 -1.660736841013855658e-01 -4.217280149454931681e-01 -3.148631609136053888e-01
6.316666666666667096e-01 -6.550048098545004915e-01 -1.671969840110245353e-01 -4.181787121857866718e-01 -3.152340320846209742e-01
6.333333333333334147e-01 -6.562717220524736383e-01 -1.665167310742062812e-01 -4.199576605407370766e-01 -3.151012098385113647e-01
6.350000000000000089e-01 -6.576424311140847134e-01 -1.660736841013855658e-01 -4.217280149454931681e-01 -3.148631609136053888e-01
6.400000000000000133e-01 -6.618170786321764254e-01 -1.649938863585513615e-01 -4.267904792318698570e-01 -3.131507804178993437e-01
6.366666666666667140e-01 -6.590371289689412881e-01 -1.657182267341573423e-01 -4.234771828194914822e-01 -3.144898338249206282e-01
6.383333333333334192e-01 -6.604333960770130130e-01 -1.653763353403950032e-01 -4.251807923586299887e-01 -3.139385183200439355e-01
6.400000000000000133e-01 -6.618170786321764254e-01 -1.649938863585513615e-01 -4.267904792318698570e-01 -3.131507804178993437e-01
6.450000000000000178e-01 -6.655049233726781921e-01 -1.629120438921606018e-01 -4.299415798478197215e-01 -3.089593014564925855e-01
6.416666666666667185e-01 -6.631673081746281007e-01 -1.645129903675359162e-01 -4.282135930801176382e-01 -3.120605653588194306e-01
6.433333333333334236e-01 -6.644366850286741455e-01 -1.638542226521723932e-01 -4.293058248789097808e-01 -3.106385835945340568e-01
6.450000000000000178e-01 -6.655049233726781921e-01 -1.629120438921606018e-01 -4.299415798478197215e-01 -3.089593014564925855e-01
6.500000000000000222e-01 -6.653595961148578430e-01 -1.591381696088116915e-01 -4.290312052366147544e-01 -3.037989588011327791e-01
6.466666666666667229e-01 -6.661467601835561192e-01 -1.616478523745275009e-01 -4.301221628599295466e-01 -3.071680165883312053e-01
6.483333333333334281e-01 -6.662172516676894141e-01 -1.602359931389612802e-01 -4.298777309703518124e-01 -3.053836597279724341e-01
6.500000000000000222e-01 -6.653595961148578430e-01 -1.591381696088116915e-01 -4.290312052366147544e-01 -3.037989588011327791e-01
6.550000000000000266e-01 -6.612903471766305996e-01 -1.579837333687425793e-01 -4.249091389359605508e-01 -3.002905377207962245e-01
6.516666666666667274e-01 -6.640709250446756862e-01 -1.585450372707990774e-01 -4.276706532684966811e-01 -3.026103761196558550e-01
6.533333333333333215e-01 -6.626929879297147608e-01 -1.582002394611848328e-01 -4.261766812005918226e-01 -3.015807768347214535e-01
6.550000000000000266e-01 -6.612903471766305996e-01 -1.579837333687425793e-01 -4.249091389359605508e-01 -3.002905377207962245e-01
6.600000000000000311e-01 -6.570534991560672555e-01 -1.576980623753575506e-01 -4.249034454233923119e-01 -2.951558902980939147e-01
6.566666666666667318e-01 -6.598796260948192050e-01 -1.578438689179884058e-01 -4.242278525403723743e-01 -2.986159090185616649e-01
6.583333333333333259e-01 -6.584665653290114884e-01 -1.577539401959190957e-01 -4.241435140951986815e-01 -2.968051336185845157e-01
6.600000000000000311e-01 -6.570534991560672555e-01 -1.576980623753575506e-01 -4.249034454233923119e-01 -2.951558902980939147e-01
6.650000000000000355e-01 -6.528220268218843936e-01 -1.576431591034506696e-01 -4.283660602649485560e-01 -2.909024636835245703e-01
6.616666666666667362e-01 -6.556414574334092915e-01 -1.576657376452866022e-01 -4.259740148581017127e-01 -2.936756802121509025e-01
6.633333333333333304e-01 -6.542309018933372133e-01 -1.576494011590249267e-01 -4.271466545606987797e-01 -2.922707053454561832e-01
6.650000000000000355e-01 -6.528220268218843936e-01 -1.576431591034506696e-01 -4.283660602649485560e-01 -2.909024636835245703e-01
6.700000000000000400e-01 -6.486059168531197461e-01 -1.576373889426154473e-01 -4.321218831303269003e-01 -2.868652519863340022e-01
6.666666666666667407e-01 -6.514148980460302552e-01 -1.576420582592762965e-01 -4.296090992723351487e-01 -2.895520558837763603e-01
6.683333333333333348e-01 -6.500095265564858060e-01 -1.576416045035132218e-01 -4.308635417207759000e-01 -2.882086316834849282e-01
6.700000000000000400e-01 -6.486059168531197461e-01 -1.576373889426154473e-01 -4.321218831303269003e-01 -2.868652519863340022e-01
6.750000000000000444e-01 -6.444066842095960146e-01 -1.575513536613406540e-01 -4.358749869327610549e-01 -2.827932410585266010e-01
6.716666666666667451e-01 -6.472041116937407024e-01 -1.576247325834028434e-01 -4.333789914943651511e-01 -2.855171144900701674e-01
6.733333333333333393e-01 -6.458042523780985755e-01 -1.575982687760830447e-01 -4.346310442153221154e-01 -2.841606868591942114e-01
6.750000000000000444e-01 -6.444066842095960146e-01 -1.575513536613406540e-01 -4.358749869327610549e-01 -2.827932410585266010e-01
6.800000000000000488e-01 -6.402412645773630784e-01 -1.571753642466018897e-01 -4.395336008749520795e-01 -2.786046298288415990e-01
6.766666666666667496e-01 -6.430121719652019951e-01 -1.574751048553317267e-01 -4.371082322230118722e-01 -2.814125847894292098e-01
6.783333333333333437e-01 -6.416223965199062684e-01 -1.573566325052303816e-01 -4.383284795056754946e-01 -2.800168980778247052e-01
6.800000000000000488e-01 -6.402412645773630784e-01 -1.571753642466018897e-01 -4.395336008749520795e-01 -2.786046298288415990e-01
6.850000000000000533e-01 -6.364723409184300795e-01 -1.556068211020652514e-01 -4.430380754649710928e-01 -2.742555986543022128e-01
6.816666666666667540e-01 -6.388790575266269922e-01 -1.568942405595839806e-01 -4.407215649856460193e-01 -2.771744305666163366e-01
6.833333333333333481e-01 -6.375696792880352071e-01 -1.564347291735769252e-01 -4.418903840416408269e-01 -2.757251081328688236e-01
6.850000000000000533e-01 -6.364723409184300795e-01 -1.556068211020652514e-01 -4.430380754649710928e-01 -2.742555986543022128e-01
6.900000000000000577e-01 -6.361613523966944683e-01 -1.515246361119042540e-01 -4.463340826599840327e-01 -2.697168996136933838e-01
6.866666666666667584e-01 -6.361472567113640730e-01 -1.542919412851860017e-01 -4.441626333302771679e-01 -2.727649481440340140e-01
6.883333333333333526e-01 -6.361514458414799789e-01 -1.529074162775072021e-01 -4.452620066350111427e-01 -2.712523018628554827e-01
6.900000000000000577e-01 -6.361613523966944683e-01 -1.515246361119042540e-01 -4.463340826599840327e-01 -2.697168996136933838e-01
6.950000000000000622e-01 -6.362264711911226334e-01 -1.473869901919174774e-01 -4.493642353530792888e-01 -2.649680011088322851e-01
6.916666666666667629e-01 -6.361770839110711950e-01 -1.501436225673728198e-01 -4.473766744167524401e-01 -2.681580757812206395e-01
6.933333333333333570e-01 -6.361987517304511508e-01 -1.487643989488449947e-01 -4.483875116687373596e-01 -2.665752633179600539e-01
6.950000000000000622e-01 -6.362264711911226334e-01 -1.473869901919174774e-01 -4.493642353530792888e-01 -2.649680011088322851e-01
7.000000000000000666e-01 -6.363471566862344275e-01 -1.432659293453028559e-01 -4.520647842607126154e-01 -2.599967272733768042e-01
6.966666666666666563e-01 -6.362603618087848689e-01 -1.460114229758792403e-01 -4.503043954763973900e-01 -2.633359442665804129e-01
6.983333333333333615e-01 -6.363005474784817483e-01 -1.446377258459086712e-01 -4.512054527378401847e-01 -2.616788769503435863e-01
7.000000000000000666e-01 -6.363471566862344275e-01 -1.432659293453028559e-01 -4.520647842607126154e-01 -2.599967272733768042e-01
7.050000000000000711e-01 -6.365268840631110869e-01 -1.391622821138305266e-01 -4.543651939556044850e-01 -2.548015764410108130e-01
7.016666666666666607e-01 -6.364003227331520574e-01 -1.418960661585516592e-01 -4.528796938896320623e-01 -2.582895837868131039e-01
7.033333333333333659e-01 -6.364601839728574184e-01 -1.405281712663658256e-01 -4.536474275297501246e-01 -2.565577129002390988e-01
7.050000000000000711e-01 -6.365268840631110869e-01 -1.391622821138305266e-01 -4.543651939556044850e-01 -2.548015764410108130e-01
7.100000000000000755e-01 -6.367695392934993315e-01 -1.350770644548282551e-01 -4.561908195632242702e-01 -2.493954590641987434e-01
7.066666666666666652e-01 -6.366005722325925875e-01 -1.377984387928933574e-01 -4.550301913886576344e-01 -2.530218483752580405e-01
7.083333333333333703e-01 -6.366814035638493907e-01 -1.364366842406341818e-01 -4.556396399230562833e-01 -2.512194295366776409e-01
7.100000000000000755e-01 -6.367695392934993315e-01 -1.350770644548282551e-01 -4.561908195632242702e-01 -2.493954590641987434e-01
7.150000000000000799e-01 -6.370794843795473117e-01 -1.310115246595269234e-01 -4.574693723409166135e-01 -2.438093024919241458e-01
7.116666666666666696e-01 -6.368651471308404144e-01 -1.337196287285239982e-01 -4.566811132316057620e-01 -2.475513211681492076e-01
7.133333333333333748e-01 -6.369684015960888068e-01 -1.323644299056231100e-01 -4.571080536305898168e-01 -2.456886458668333661e-01
7.150000000000000799e-01 -6.370794843795473117e-01 -1.310115246595269234e-01 -4.574693723409166135e-01 -2.438093024919241458e-01
7.200000000000000844e-01 -6.374616352721975687e-01 -1.269672011452546156e-01 -4.581409126893993267e-01 -2.380931805337899720e-01
7.166666666666666741e-01 -6.371985847230760003e-01 -1.296609737972801157e-01 -4.577630490678748498e-01 -2.419153850757645163e-01
7.183333333333333792e-01 -6.373258998253170660e-01 -1.283128425918200199e-01 -4.579873585792201829e-01 -2.400091892056614995e-01
7.200000000000000844e-01 -6.374616352721975687e-01 -1.269672011452546156e-01 -4.581409126893993267e-01 -2.380931805337899720e-01
7.250000000000000888e-01 -6.379215551552699370e-01 -1.229459974394734034e-01 -4.581867527737814028e-01 -2.323121012960745191e-01
7.216666666666666785e-01 -6.376060054942951361e-01 -1.256241247865587940e-01 -4.582226946955281210e-01 -2.361699558080192218e-01
7.233333333333333837e-01 -6.377592342527276248e-01 -1.242836945072944149e-01 -4.582335220339138759e-01 -2.342421865504165090e-01
7.250000000000000888e-01 -6.379215551552699370e-01 -1.229459974394734034e-01 -4.581867527737814028e-01 -2.323121012960745191e-01
7.300000000000000933e-01 -6.384655662528900821e-01 -1.189502803179624119e-01 -4.576623497682483777e-01 -2.265295360866105834e-01
7.266666666666666829e-01 -6.380932122044399302e-01 -1.216111273802152615e-01 -4.580808041359407667e-01 -2.303815400271459202e-01
7.283333333333333881e-01 -6.382744603793252258e-01 -1.202791853682268486e-01 -4.579086815704938584e-01 -2.284529234718706558e-01
7.300000000000000933e-01 -6.384655662528900821e-01 -1.189502803179624119e-01 -4.576623497682483777e-01 -2.265295360866105834e-01
7.350000000000000977e-01 -6.391008837205788273e-01 -1.149830093884475907e-01 -4.563810546384821087e-01 -2.208432285026643849e-01
7.316666666666666874e-01 -6.386668086464618588e-01 -1.176245297178708654e-01 -4.573326480368696823e-01 -2.246158192860981118e-01
7.333333333333333925e-01 -6.388784793230014580e-01 -1.163020603999153496e-01 -4.569092913272427281e-01 -2.227177416694046119e-01
7.350000000000000977e-01 -6.391008837205788273e-01 -1.149830093884475907e-01 -4.563810546384821087e-01 -2.208432285026643849e-01
7.400000000000001021e-01 -6.398357753145762494e-01 -1.110479097040279750e-01 -4.540564893444416494e-01 -2.154760175858599913e-01
7.366666666666666918e-01 -6.393343417272396856e-01 -1.136675248374015013e-01 -4.557363064798811148e-01 -2.190025691418791276e-01
7.383333333333333970e-01 -6.395791884980429609e-01 -1.123557670659895286e-01 -4.549641463008503584e-01 -2.172085793797812470e-01
7.400000000000001021e-01 -6.398357753145762494e-01 -1.110479097040279750e-01 -4.540564893444416494e-01 -2.154760175858599913e-01
7.449999999999999956e-01 -6.406797499670108254e-01 -1.071497036195640379e-01 -4.505706993274797845e-01 -2.107456516140543412e-01
7.416666666666666963e-01 -6.401044704865106461e-01 -1.097441409594979850e-01 -4.530115066289808201e-01 -2.138192639572692455e-01
7.433333333333334014e-01 -6.403856602938149400e-01 -1.084446650223054587e-01 -4.518390577753600423e-01 -2.122464032812752810e-01
7.449999999999999956e-01 -6.406797499670108254e-01 -1.071497036195640379e-01 -4.505706993274797845e-01 -2.107456516140543412e-01
7.500000000000000000e-01 -6.416437762198661243e-01 -1.032944244844373749e-01 -4.482816820844447991e-01 -2.055999104440768277e-01
7.466666666666667007e-01 -6.409871647011237128e-01 -1.058594977396644515e-01 -4.492904157087933004e-01 -2.092512724701209303e-01
7.483333333333334059e-01 -6.413083506968944025e-01 -1.045743095436241776e-01 -4.483033892644250340e-01 -2.075589586139149345e-01
7.500000000000000000e-01 -6.416437762198661243e-01 -1.032944244844373749e-01 -4.482816820844447991e-01 -2.055999104440768277e-01
7.550000000000000044e-01 -6.427405258111422715e-01 -9.948984316626850732e-02 -4.501336099612260333e-01 -2.002057405890151354e-01
7.516666666666667052e-01 -6.419939326644470423e-01 -1.020201536561168021e-01 -4.491574447264578551e-01 -2.038729726659486707e-01
7.533333333333334103e-01 -6.423593356051411352e-01 -1.007518363962217889e-01 -4.500985601088585697e-01 -2.021767924878519473e-01
7.550000000000000044e-01 -6.427405258111422715e-01 -9.948984316626850732e-02 -4.501336099612260333e-01 -2.002057405890151354e-01
7.600000000000000089e-01 -6.439846246784193262e-01 -9.574604828871996487e-02 -4.451188694021636083e-01 -1.975267203368711588e-01
7.566666666666667096e-01 -6.431380701925949461e-01 -9.823457873489620240e-02 -4.489043731706618412e-01 -1.987211636158518757e-01
7.583333333333334147e-01 -6.435525626366440655e-01 -9.698648568816174709e-02 -4.470466502740480519e-01 -1.980262049334602370e-01
7.600000000000000089e-01 -6.439846246784193262e-01 -9.574604828871996487e-02 -4.451188694021636083e-01 -1.975267203368711588e-01
7.650000000000000133e-01 -6.453928651476863454e-01 -9.207622908298788988e-02 -4.421716295199615843e-01 -1.931744715356857323e-01
7.616666666666667140e-01 -6.444349059352892928e-01 -9.451379670072036776e-02 -4.432797225102549366e-01 -1.967739382402595161e-01
7.633333333333334192e-01 -6.449040842109121652e-01 -9.329031158864108109e-02 -4.421975775898137062e-01 -1.951736911375331340e-01
7.650000000000000133e-01 -6.453928651476863454e-01 -9.207622908298788988e-02 -4.421716295199615843e-01 -1.931744715356857323e-01
7.700000000000000178e-01 -6.469842718442999630e-01 -8.849770362373582389e-02 -4.421716295199615843e-01 -1.871552702836918047e-01
7.666666666666667185e-01 -6.459019812693613805e-01 -9.087224608296638750e-02 -4.421716295199615843e-01 -1.911710657458429441e-01
7.683333333333334236e-01 -6.464321902078159487e-01 -8.967912582914379371e-02 -4.421716295199615843e-01 -1.891646675649771570e-01
7.700000000000000178e-01 -6.469842718442999630e-01 -8.849770362373582389e-02 -4.421716295199615843e-01 -1.871552702836918047e-01
7.750000000000000222e-01 -6.487797812150586374e-01 -8.503317476063898539e-02 -4.425034393497570551e-01 -1.811563323897988631e-01
7.716666666666667229e-01 -6.475590240106928741e-01 -8.732889249003998600e-02 -4.421716295199615843e-01 -1.851428671725166009e-01
7.733333333333334281e-01 -6.481572562801383164e-01 -8.617368843281529578e-02 -4.421716295199615843e-01 -1.831274514818335142e-01
7.750000000000000222e-01 -6.487797812150586374e-01 -8.503317476063898539e-02 -4.425034393497570551e-01 -1.811563323897988631e-01
7.800000000000000266e-01 -6.508009930899857354e-01 -8.171194787510070723e-02 -4.474830002609369584e-01 -1.779971245364384003e-01
7.766666666666667274e-01 -6.494274022086474751e-01 -8.390852462020648161e-02 -4.437965053913903724e-01 -1.796301225341803698e-01
7.783333333333334325e-01 -6.501008967104967562e-01 -8.280100040125047689e-02 -4.455682324575445108e-01 -1.786610753058911483e-01
7.800000000000000266e-01 -6.508009930899857354e-01 -8.171194787510070723e-02 -4.474830002609369584e-01 -1.779971245364384003e-01
7.850000000000000311e-01 -6.530666673686265078e-01 -7.856991116731060210e-02 -4.533187257003066239e-01 -1.762340606219516548e-01
7.816666666666667318e-01 -6.515283385106754865e-01 -8.064278160458611400e-02 -4.494401639715651653e-01 -1.774563360379502741e-01
7.833333333333334370e-01 -6.522834536617252432e-01 -7.959495586690257252e-02 -4.513998996463369773e-01 -1.769134298378252368e-01
7.850000000000000311e-01 -6.530666673686265078e-01 -7.856991116731060210e-02 -4.533187257003066239e-01 -1.762340606219516548e-01
7.900000000000000355e-01 -6.555827974155468141e-01 -7.564304319299240686e-02 -4.559168830907600611e-01 -1.715139711060090222e-01
7.866666666666667362e-01 -6.538780185132743172e-01 -7.756897843623519750e-02 -4.550642934505705339e-01 -1.751939329361264508e-01
7.883333333333333304e-01 -6.547171007334000592e-01 -7.659320663748866997e-02 -4.561388812250535274e-01 -1.734969191990778370e-01
7.900000000000000355e-01 -6.555827974155468141e-01 -7.564304319299240686e-02 -4.559168830907600611e-01 -1.715139711060090222e-01
7.950000000000000400e-01 -6.583020627842113282e-01 -7.292231537947105324e-02 -4.558751966827701008e-01 -1.666843387483737393e-01
7.916666666666667407e-01 -6.564727816543742822e-01 -7.471770776406638781e-02 -4.545864386367960419e-01 -1.699620256672127183e-01
7.933333333333333348e-01 -6.573824374165779805e-01 -7.381385409373779349e-02 -4.543566496254952680e-01 -1.679995863107299481e-01
7.950000000000000400e-01 -6.583020627842113282e-01 -7.292231537947105324e-02 -4.558751966827701008e-01 -1.666843387483737393e-01
8.000000000000000444e-01 -6.602342119082249550e-01 -6.979602386198668906e-02 -4.618170786321764143e-01 -1.649938863585513615e-01
7.966666666666667451e-01 -6.592073400806232053e-01 -7.201849246410550742e-02 -4.578224704049732030e-01 -1.660246575083777210e-01
7.983333333333333393e-01 -6.600072870476512144e-01 -7.102532191779123427e-02 -4.598230863768831278e-01 -1.655278687118836856e-01
8.000000000000000444e-01 -6.602342119082249550e-01 -6.979602386198668906e-02 -4.618170786321764143e-01 -1.649938863585513615e-01
8.050000000000000488e-01 -6.586139474256551551e-01 -6.646854513183168833e-02 -4.662386541010647978e-01 -1.611692459809882516e-01
8.016666666666667496e-01 -6.600470040177652820e-01 -6.853811009962750000e-02 -4.637435337482711528e-01 -1.642493693669163646e-01
8.033333333333333437e-01 -6.594134012385659549e-01 -6.744919782973354816e-02 -4.654033971562008820e-01 -1.630327906974395891e-01
8.050000000000000488e-01 -6.586139474256551551e-01 -6.646854513183168833e-02 -4.662386541010647978e-01 -1.611692459809882516e-01
8.100000000000000533e-01 -6.584499839272421884e-01 -6.273278033299641010e-02 -4.616740777312157151e-01 -1.580336465239503829e-01
8.066666666666667540e-01 -6.582873245367761861e-01 -6.524773128580294013e-02 -4.655895043134089528e-01 -1.593093383431684884e-01
8.083333333333333481e-01 -6.582447840267163786e-01 -6.398097871667612901e-02 -4.637162824424450047e-01 -1.584381362621009315e-01
8.100000000000000533e-01 -6.584499839272421884e-01 -6.273278033299641010e-02 -4.616740777312157151e-01 -1.580336465239503829e-01
8.150000000000000577e-01 -6.601024543380779042e-01 -5.933803552107702606e-02 -4.554193861323254655e-01 -1.576622727861035078e-01
8.116666666666667584e-01 -6.588703639867635742e-01 -6.154015553483514062e-02 -4.595985269944675156e-01 -1.578226077152062590e-01
8.133333333333333526e-01 -6.594365120450119688e-01 -6.041047507524200527e-02 -4.575117127197310118e-01 -1.577131720072333654e-01
8.150000000000000577e-01 -6.601024543380779042e-01 -5.933803552107702606e-02 -4.554193861323254655e-01 -1.576622727861035078e-01
8.200000000000000622e-01 -6.624542495838949829e-01 -5.638383907432182457e-02 -4.491213225471060166e-01 -1.576396604321197437e-01
8.166666666666667629e-01 -6.608389688675142537e-01 -5.831445167305346344e-02 -4.533232923390199676e-01 -1.576445488530037187e-01
8.183333333333333570e-01 -6.616271322735437499e-01 -5.733190516756151572e-02 -4.512239125609534551e-01 -1.576420559610706706e-01
8.200000000000000622e-01 -6.624542495838949829e-01 -5.638383907432182457e-02 -4.491213225471060166e-01 -1.576396604321197437e-01
8.250000000000000666e-01 -6.650924184406162842e-01 -5.369787672400579137e-02 -4.427979901876499813e-01 -1.574600266251649783e-01
8.216666666666667673e-01 -6.633114804170572310e-01 -5.546491018731129763e-02 -4.470155967539964359e-01 -1.576221051191427913e-01
8.233333333333333615e-01 -6.641924506870744427e-01 -5.457077537314629356e-02 -4.449072203615717092e-01 -1.575710136615413592e-01
8.250000000000000666e-01 -6.650924184406162842e-01 -5.369787672400579137e-02 -4.427979901876499813e-01 -1.574600266251649783e-01
8.300000000000000711e-01 -6.678737084746336761e-01 -5.117933310001178404e-02 -4.367320879399504419e-01 -1.558918186819467366e-01
8.266666666666667718e-01 -6.660077555891898982e-01 -5.284326388844248767e-02 -4.406939652018936893e-01 -1.572436699297311280e-01
8.283333333333333659e-01 -6.669356148192493450e-01 -5.200445554098845347e-02 -4.386192118589667399e-01 -1.568228073069633799e-01
8.300000000000000711e-01 -6.678737084746336761e-01 -5.117933310001178404e-02 -4.367320879399504419e-01 -1.558918186819467366e-01
8.350000000000000755e-01 -6.707320326473392713e-01 -4.876874272080417710e-02 -4.361837127363002997e-01 -1.496789160970466159e-01
8.316666666666666652e-01 -6.688201571955136870e-01 -5.036605901970585969e-02 -4.361477869105250260e-01 -1.539390922973276621e-01
8.333333333333333703e-01 -6.697733831840247953e-01 -4.956301322490251626e-02 -4.361588284593430065e-01 -1.518105843579851955e-01
8.350000000000000755e-01 -6.707320326473392713e-01 -4.876874272080417710e-02 -4.361837127363002997e-01 -1.496789160970466159e-01
8.400000000000000799e-01 -6.736292076288914465e-01 -4.642574237955281180e-02 -4.363471566862344164e-01 -1.432659293453028559e-01
8.366666666666666696e-01 -6.716949175998903065e-01 -4.798192062071710007e-02 -4.362229961753116281e-01 -1.475441795435820658e-01
8.383333333333333748e-01 -6.726609705528404648e-01 -4.720131172396409280e-02 -4.362772687404700700e-01 -1.454064783708679254e-01
8.400000000000000799e-01 -6.736292076288914465e-01 -4.642574237955281180e-02 -4.363471566862344164e-01 -1.432659293453028559e-01
8.450000000000000844e-01 -6.765377879288845264e-01 -4.411787845435562877e-02 -4.366573859012524705e-01 -1.368285957449723866e-01
8.416666666666666741e-01 -6.745986968300521358e-01 -4.565407273758186751e-02 -4.364333256016137419e-01 -1.411226639832968976e-01
8.433333333333333792e-01 -6.755685288333062033e-01 -4.488516965132861164e-02 -4.365364837725553282e-01 -1.389768304505821506e-01
8.450000000000000844e-01 -6.765377879288845264e-01 -4.411787845435562877e-02 -4.366573859012524705e-01 -1.368285957449723866e-01
8.500000000000000888e-01 -6.794321720841439705e-01 -4.181310339490673655e-02 -4.371348890285168265e-01 -1.303714926693136378e-01
8.466666666666666785e-01 -6.775055205817095416e-01 -4.335099156989647567e-02 -4.367968372261908927e-01 -1.346781482113590389e-01
8.483333333333333837e-01 -6.784706985244357558e-01 -4.258321133638246631e-02 -4.369556980924905742e-01 -1.325257004473334999e-01
8.500000000000000888e-01 -6.794321720841439705e-01 -4.181310339490673655e-02 -4.371348890285168265e-01 -1.303714926693136378e-01
8.550000000000000933e-01 -6.822795170722343316e-01 -3.947094853377101226e-02 -4.378046734126544437e-01 -1.239012124736629666e-01
8.516666666666666829e-01 -6.803886071794625900e-01 -4.103903517695196845e-02 -4.373353963918284459e-01 -1.282157966234680202e-01
8.533333333333333881e-01 -6.813383952163827306e-01 -4.025909086741082110e-02 -4.375582786553093295e-01 -1.260589201428504447e-01
8.550000000000000933e-01 -6.822795170722343316e-01 -3.947094853377101226e-02 -4.378046734126544437e-01 -1.239012124736629666e-01
8.600000000000000977e-01 -6.850187815714336992e-01 -3.702327470439083223e-02 -4.386976658957354447e-01 -1.174273550372383068e-01
8.566666666666666874e-01 -6.832093262433835967e-01 -3.867169448538224780e-02 -4.380758051911129436e-01 -1.217430705194167129e-01
8.583333333333333925e-01 -6.841241817683686444e-01 -3.785752906476560348e-02 -4.383729941680273301e-01 -1.195849461844047112e-01
8.600000000000000977e-01 -6.850187815714336992e-01 -3.702327470439083223e-02 -4.386976658957354447e-01 -1.174273550372383068e-01
8.650000000000001021e-01 -6.874610140572916528e-01 -3.430271426343123320e-02 -4.398526501931753208e-01 -1.109641205429720140e-01
8.616666666666666918e-01 -6.858848412248680360e-01 -3.616150118156246512e-02 -4.390513621455787718e-01 -1.152708865643668618e-01
8.633333333333333970e-01 -6.867081598551195709e-01 -3.526085958320551023e-02 -4.394357529844009624e-01 -1.131162163437504642e-01
8.650000000000001021e-01 -6.874610140572916528e-01 -3.430271426343123320e-02 -4.398526501931753208e-01 -1.109641205429720140e-01
8.700000000000001066e-01 -6.882094582779934022e-01 -3.087993228483758637e-02 -4.413189460370554040e-01 -1.045329385531174743e-01
8.666666666666666963e-01 -6.880777536548911000e-01 -3.325490165455576019e-02 -4.403040221228466944e-01 -1.088154932367856181e-01
8.683333333333334014e-01 -6.883595690963955072e-01 -3.208229802656407254e-02 -4.407920100503379679e-01 -1.066713671487071052e-01
8.700000000000001066e-01 -6.882094582779934022e-01 -3.087993228483758637e-02 -4.413189460370554040e-01 -1.045329385531174743e-01
8.750000000000001110e-01 -6.861692897662997614e-01 -2.793171514815126141e-02 -4.431600364323787788e-01 -9.816692674090496396e-02
8.716666666666667007e-01 -6.877430555555423819e-01 -2.976426097014442038e-02 -4.418873721869667759e-01 -1.024015972271729302e-01
8.733333333333334059e-01 -6.870136631954634199e-01 -2.879895556351190836e-02 -4.425000610253017053e-01 -1.002789625143904184e-01
8.750000000000001110e-01 -6.861692897662997614e-01 -2.793171514815126141e-02 -4.431600364323787788e-01 -9.816692674090496396e-02
8.800000000000000044e-01 -6.843953089152495783e-01 -2.485533167155338716e-02 -4.454581024252964316e-01 -9.191859944821670347e-02
8.766666666666667052e-01 -6.853563842713762400e-01 -2.703754783922545854e-02 -4.438705941074291283e-01 -9.606770738230067941e-02
8.783333333333334103e-01 -6.847251043055558872e-01 -2.601164105858922576e-02 -4.446353198051446465e-01 -9.398390945275930664e-02
8.800000000000000044e-01 -6.843953089152495783e-01 -2.485533167155338716e-02 -4.454581024252964316e-01 -9.191859944821670347e-02
8.850000000000000089e-01 -6.854383622878176263e-01 -2.155023165457114337e-02 -4.483181582558468659e-01 -8.587306987911039191e-02
8.816666666666667096e-01 -6.843692376948400380e-01 -2.365382662992887575e-02 -4.463431371835064887e-01 -8.987539156412788222e-02
8.833333333333334147e-01 -6.847220885120520739e-01 -2.251022421204158103e-02 -4.472949111122513366e-01 -8.785854529981214356e-02
8.850000000000000089e-01 -6.854383622878176263e-01 -2.155023165457114337e-02 -4.483181582558468659e-01 -8.587306987911039191e-02
8.900000000000000133e-01 -6.883265148016346480e-01 -1.941358001827446153e-02 -4.518650929208147815e-01 -8.016795546269521455e-02
8.866666666666667140e-01 -6.863525258129420381e-01 -2.077360505164035226e-02 -4.494177636319372504e-01 -8.392482286466187991e-02
8.883333333333334192e-01 -6.873395614575322776e-01 -2.009244625538637169e-02 -4.505985801140723890e-01 -8.202057274644074247e-02
8.900000000000000133e-01 -6.883265148016346480e-01 -1.941358001827446153e-02 -4.518650929208147815e-01 -8.016795546269521455e-02
8.950000000000000178e-01 -6.903343816982894232e-01 -1.656995973557131088e-02 -4.561999890236062560e-01 -7.499638916294334989e-02
8.916666666666667185e-01 -6.892418205824432098e-01 -1.864461036585717338e-02 -4.532207995767889575e-01 -7.837515792177444929e-02
8.933333333333334236e-01 -6.899651804901597574e-01 -1.769835056043521718e-02 -4.546669908873890997e-01 -7.664989629984292341e-02
8.950000000000000178e-01 -6.903343816982894232e-01 -1.656995973557131088e-02 -4.561999890236062560e-01 -7.499638916294334989e-02
9.000000000000000222e-01 -6.903679423535633575e-01 -1.299812268300988387e-02 -4.602342119082249994e-01 -6.979602386198668906e-02
8.966666666666667229e-01 -6.903679423535633575e-01 -1.537898058547399784e-02 -4.578029105629783380e-01 -7.340532077720633708e-02
8.983333333333334281e-01 -6.903679423535633575e-01 -1.418786708625388929e-02 -4.594035107092774295e-01 -7.180725389792992630e-02
9.000000000000000222e-01 -6.903679423535633575e-01 -1.299812268300988387e-02 -4.602342119082249994e-01 -6.979602386198668906e-02
9.050000000000000266e-01 -6.903679423535633575e-01 -9.437080484660017449e-03 -4.582890635778222310e-01 -6.352291405922165513e-02
9.016666666666667274e-01 -6.903679423535633575e-01 -1.180974501658755421e-02 -4.595973832188237074e-01 -6.765831415139460236e-02
9.033333333333334325e-01 -6.903679423535633575e-01 -1.062273173324929966e-02 -4.583774214996226282e-01 -6.578755400164498779e-02
9.050000000000000266e-01 -6.903679423535633575e-01 -9.437080484660017449e-03 -4.582890635778222310e-01 -6.352291405922165513e-02
9.100000000000000311e-01 -6.903671639272199734e-01 -5.888278519487424693e-03 -4.614552417416744046e-01 -5.753856449874892448e-02
9.066666666666667318e-01 -6.903679423535633575e-01 -8.252788927869077196e-03 -4.589547958036503950e-01 -6.135044113277815514e-02
9.083333333333334370e-01 -6.903679423535633575e-01 -7.069854725297976608e-03 -4.600827135690763736e-01 -5.936739909296076534e-02
9.100000000000000311e-01 -6.903671639272199734e-01 -5.888278519487424693e-03 -4.614552417416744046e-01 -5.753856449874892448e-02
9.150000000000000355e-01 -6.895913619938904837e-01 -2.475045236858276418e-03 -4.662582454424497036e-01 -5.261432313126576665e-02
9.116666666666667362e-01 -6.902873498821157083e-01 -4.711444886759532519e-03 -4.629722044957587657e-01 -5.582206507030921389e-02
9.133333333333334414e-01 -6.900453839713012183e-01 -3.558988949365300258e-03 -4.645828167128446262e-01 -5.418768756313795815e-02
9.150000000000000355e-01 -6.895913619938904837e-01 -2.475045236858276418e-03 -4.662582454424497036e-01 -5.261432313126576665e-02
9.200000000000000400e-01 -6.868915886800498471e-01 -3.480150302700316741e-04 -4.715195820036874874e-01 -4.812448183851243677e-02
9.166666666666667407e-01 -6.888903803651702518e-01 -1.534894757263969602e-03 -4.679804659307480463e-01 -5.108670147738536560e-02
9.183333333333334458e-01 -6.879644737200121263e-01 -8.174606307636918170e-04 -4.697372378045027164e-01 -4.959320580515649834e-02
9.200000000000000400e-01 -6.868915886800498471e-01 -3.480150302700316741e-04 -4.715195820036874874e-01 -4.812448183851243677e-02
9.250000000000000444e-01 -6.834127873549927790e-01 7.589970521992835924e-08 -4.769527751906381674e-01 -4.378923627762566773e-02
9.216666666666667451e-01 -6.857488457801999004e-01 -9.312208111345368893e-05 -4.733203678913216472e-01 -4.667250525042083292e-02
9.233333333333333393e-01 -6.845822590434875732e-01 -2.339683536875941983e-06 -4.751334107493075942e-01 -4.522988361136083546e-02
9.250000000000000444e-01 -6.834127873549927790e-01 7.589970521992835924e-08 -4.769527751906381674e-01 -4.378923627762566773e-02
9.300000000000000488e-01 -6.799123060388119200e-01 7.589970521992835924e-08 -4.823762812743578321e-01 -3.938883875279713953e-02
9.266666666666667496e-01 -6.822446312893424292e-01 7.589970521992835924e-08 -4.787720744175205101e-01 -4.234250766301788510e-02
9.283333333333333437e-01 -6.810778049403292123e-01 7.589970521992835924e-08 -4.805835229771368566e-01 -4.088001427370994978e-02
9.300000000000000488e-01 -6.799123060388119200e-01 7.589970521992835924e-08 -4.823762812743578321e-01 -3.938883875279713953e-02
9.350000000000000533e-01 -6.764237514051391065e-01 7.589970521992835924e-08 -4.873500478208163122e-01 -3.445713045320141638e-02
9.316666666666667540e-01 -6.787481323208095496e-01 7.589970521992835924e-08 -4.841328737375249491e-01 -3.784962797937330148e-02
9.333333333333333481e-01 -6.775852815274872043e-01 7.589970521992835924e-08 -4.858195039524196845e-01 -3.622899374211763224e-02
9.350000000000000533e-01 -6.764237514051391065e-01 7.589970521992835924e-08 -4.873500478208163122e-01 -3.445713045320141638e-02
9.400000000000000577e-01 -6.729470626035537473e-01 7.589970521992835924e-08 -4.864674926121541620e-01 -2.823047822809350918e-02
9.366666666666667584e-01 -6.752635397051774957e-01 7.589970521992835924e-08 -4.883460805437148666e-01 -3.235867485849502900e-02
9.383333333333333526e-01 -6.741046441841157533e-01 7.589970521992835924e-08 -4.879117609869336736e-01 -3.007563649017725230e-02
9.400000000000000577e-01 -6.729470626035537473e-01 7.589970521992835924e-08 -4.864674926121541620e-01 -2.823047822809350918e-02
9.450000000000000622e-01 -6.694821791968805780e-01 7.589970521992835924e-08 -4.850638399177978899e-01 -2.197847371465887559e-02
9.416666666666667629e-01 -6.717907927301655091e-01 7.589970521992835924e-08 -4.849448602630704874e-01 -2.643875960824764240e-02
9.433333333333333570e-01 -6.706358323356822471e-01 7.589970521992835924e-08 -4.843439993797090670e-01 -2.418243630134479100e-02
9.450000000000000622e-01 -6.694821791968805780e-01 7.589970521992835924e-08 -4.850638399177978899e-01 -2.197847371465887559e-02
9.500000000000000666e-01 -6.660290411576873515e-01 7.589970521992835924e-08 -4.901904339517452747e-01 -1.718422970999850669e-02
9.466666666666667673e-01 -6.683298310955659849e-01 7.589970521992835924e-08 -4.868421199545066580e-01 -2.042706041903206288e-02
9.483333333333333615e-01 -6.671787858185604936e-01 7.589970521992835924e-08 -4.887818191860713313e-01 -1.906052335512464432e-02
9.500000000000000666e-01 -6.660290411576873515e-01 7.589970521992835924e-08 -4.901904339517452747e-01 -1.718422970999850669e-02
9.550000000000000711e-01 -6.625875888648197209e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -1.004727536828091752e-02
9.516666666666667718e-01 -6.648805949097568169e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -1.482186500224893892e-02
9.533333333333333659e-01 -6.637334448765532802e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -1.243651423641894786e-02
9.550000000000000711e-01 -6.625875888648197209e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -1.004727536828091752e-02
9.600000000000000755e-01 -6.591577630999684301e-01 7.589970521992835924e-08 -4.898149837793436268e-01 -2.927028383988971617e-03
9.566666666666667762e-01 -6.614430246862449403e-01 7.589970521992835924e-08 -4.903679423535634574e-01 -7.654138883718491181e-03
9.583333333333333703e-01 -6.602997501574486838e-01 7.589970521992835924e-08 -4.903418571131453185e-01 -5.257696752312689646e-03
9.600000000000000755e-01 -6.591577630999684301e-01 7.589970521992835924e-08 -4.898149837793436268e-01 -2.927028383988971617e-03
9.650000000000000799e-01 -6.557395050442735851e-01 7.589970521992835924e-08 -4.837277876699932477e-01 7.589970521992835924e-08
9.616666666666667806e-01 -6.580170613402460678e-01 7.589970521992835924e-08 -4.883420019197134976e-01 -1.063161773848882944e-03
9.633333333333333748e-01 -6.568776427096119086e-01 7.589970521992835924e-08 -4.861309922783905169e-01 -1.568240998572529882e-04
9.650000000000000799e-01 -6.557395050442735851e-01 7.589970521992835924e-08 -4.837277876699932477e-01 7.589970521992835924e-08
9.700000000000000844e-01 -6.523327562749619002e-01 7.589970521992835924e-08 -4.764657114423995754e-01 7.589970521992835924e-08
9.666666666666666741e-01 -6.546026461853011735e-01 7.589970521992835924e-08 -4.813110639417940151e-01 7.589970521992835924e-08
9.683333333333333792e-01 -6.534670639786125390e-01 7.589970521992835924e-08 -4.788903751213419158e-01 7.589970521992835924e-08
9.700000000000000844e-01 -6.523327562749619002e-01 7.589970521992835924e-08 -4.764657114423995754e-01 7.589970521992835924e-08
9.750000000000000888e-01 -6.489374587620171386e-01 7.589970521992835924e-08 -4.691677731099784809e-01 7.589970521992835924e-08
9.716666666666666785e-01 -6.511997209299241751e-01 7.589970521992835924e-08 -4.740370631066309626e-01 7.589970521992835924e-08
9.733333333333333837e-01 -6.500679558038833239e-01 7.589970521992835924e-08 -4.716044202834677179e-01 7.589970521992835924e-08
9.750000000000000888e-01 -6.489374587620171386e-01 7.589970521992835924e-08 -4.691677731099784809e-01 7.589970521992835924e-08
9.800000000000000933e-01 -6.455535548648877464e-01 7.589970521992835924e-08 -4.618337063699712308e-01 7.589970521992835924e-08
9.766666666666666829e-01 -6.478082276742853640e-01 7.589970521992835924e-08 -4.667271116907341089e-01 7.589970521992835924e-08
9.783333333333333881e-01 -6.466802604154150425e-01 7.589970521992835924e-08 -4.642824260976735617e-01 7.589970521992835924e-08
9.800000000000000933e-01 -6.455535548648877464e-01 7.589970521992835924e-08 -4.618337063699712308e-01 7.589970521992835924e-08
9.850000000000000977e-01 -6.421809873292230186e-01 7.589970521992835924e-08 -4.544632422764153246e-01 7.589970521992835924e-08
9.816666666666666874e-01 -6.444281089069269219e-01 7.589970521992835924e-08 -4.593809425138996039e-01 7.589970521992835924e-08
9.833333333333333925e-01 -6.433039204304834557e-01 7.589970521992835924e-08 -4.569241245026934850e-01 7.589970521992835924e-08
9.850000000000000977e-01 -6.421809873292230186e-01 7.589970521992835924e-08 -4.544632422764153246e-01 7.589970521992835924e-08
9.900000000000001021e-01 -6.388196992836439048e-01 7.589970521992835924e-08 -4.470561092072697917e-01 7.589970521992835924e-08
9.866666666666666918e-01 -6.410593075015131870e-01 7.589970521992835924e-08 -4.519982857418155531e-01 7.589970521992835924e-08
9.883333333333333970e-01 -6.399388788504092318e-01 7.589970521992835924e-08 -4.495292447721959128e-01 7.589970521992835924e-08
9.900000000000001021e-01 -6.388196992836439048e-01 7.589970521992835924e-08 -4.470561092072697917e-01 7.589970521992835924e-08
9.950000000000001066e-01 -6.354696342365474537e-01 7.589970521992835924e-08 -4.396120328310463288e-01 7.589970521992835924e-08
9.916666666666666963e-01 -6.377017667136102297e-01 7.589970521992835924e-08 -4.445788688530246668e-01 7.589970521992835924e-08
9.933333333333334014e-01 -6.365850790573511775e-01 7.589970521992835924e-08 -4.420975134815794405e-01 7.589970521992835924e-08
9.950000000000001066e-01 -6.354696342365474537e-01 7.589970521992835924e-08 -4.396120328310463288e-01 7.589970521992835924e-08
1.000000000000000000e+00 -6.321307360729414571e-01 7.589970521992835924e-08 -4.321307360729415015e-01 7.589970521992835924e-08
9.966666666666667007e-01 -6.343554301775020665e-01 7.589970521992835924e-08 -4.371224166053876981e-01 7.589970521992835924e-08
9.983333333333334059e-01 -6.332424648111294463e-01 7.589970521992835924e-08 -4.346286544742736235e-01 7.589970521992835924e-08


==> data/ex3/u1.txt <==
2.000000000000000000e+01 7.431507110595703125e-01 3.140907220665555277e-01 8.153044443533159491e-01 5.990546279112697325e-01 7.079627887503576744e-01
4.000000000000000000e+01 1.739025115966796875e+00 2.594946868240769478e-01 7.373648463238251516e-01 4.769427595134175246e-01 5.246897678376062357e-01
8.000000000000000000e+01 3.395080566406250000e+00 2.308566434250262089e-01 6.908206655029479615e-01 3.484788044562808773e-01 3.784319012329961374e-01
1.600000000000000000e+02 7.298946380615234375e+00 1.699034715566547504e-01 5.884248209288582832e-01 2.834027059663058457e-01 2.584869954795371849e-01
3.200000000000000000e+02 1.837301254272460938e+01 1.275187976138736357e-01 5.075262859564396711e-01 2.125116643353393842e-01 1.595595160113764954e-01
6.400000000000000000e+02 4.404497146606445312e+01 7.845560305176124682e-02 3.967870513391926202e-01 1.362163720160645686e-01 9.888119930107000521e-02
1.280000000000000000e+03 1.286818981170654297e+02 4.349118701661869313e-02 2.948149700671762741e-01 7.934553952271644617e-02 5.416199464502569061e-02
2.560000000000000000e+03 5.618250370025634766e+02 2.296557210496741330e-02 2.144265586717611916e-01 4.212762185350515248e-02 2.957142644115279273e-02
5.120000000000000000e+03 2.143473148345947266e+03 1.176628914360888789e-02 1.541740775410796183e-01 2.247141815330745349e-02 1.628271495809871863e-02


==> data/ex3/uinf.txt <==
2.000000000000000000e+01 1.001834869384765625e+00 2.159217729408485775e-01 6.700095122824429872e-01 6.350744051695913495e-01 7.223391892724717600e-01
4.000000000000000000e+01 2.468824386596679688e+00 1.696046781261727476e-01 5.914504101893733878e-01 5.018668534714059160e-01 5.495934147332129927e-01
8.000000000000000000e+01 4.865884780883789062e+00 1.153693963234646569e-01 4.762782124084112279e-01 3.953394483367935752e-01 4.020394441156057153e-01
1.600000000000000000e+02 1.072692871093750000e+01 8.542871833304377382e-02 4.067485903913124479e-01 3.251284941856614208e-01 2.859535991574175262e-01
3.200000000000000000e+02 2.543997764587402344e+01 6.158431503424721676e-02 3.452585096464275694e-01 2.458552310204002722e-01 1.750976262870391209e-01
6.400000000000000000e+02 6.667995452880859375e+01 3.624158014975165099e-02 2.651253146015791207e-01 1.659784050570110026e-01 1.149350585901903060e-01
1.280000000000000000e+03 1.925439834594726562e+02 1.991302988395848850e-02 1.966513894897457815e-01 1.003936294970839277e-01 6.488394747365586190e-02
2.560000000000000000e+03 7.381789684295654297e+02 1.034351788379295201e-02 1.424312584567399009e-01 5.499427735103441794e-02 3.624547416583113330e-02
5.120000000000000000e+03 2.821284770965576172e+03 5.231127582299377465e-03 1.025024954608531463e-01 3.015351385552463709e-02 2.084007754161793305e-02


==> data/ex3/v1.txt <==
2.000000000000000000e+01 1.221179962158203125e+00 2.448987672463934784e-01 7.153880614064666021e-01 5.943079078140772742e-01 7.208902605640382655e-01
4.000000000000000000e+01 2.958774566650390625e+00 2.131942348585919023e-01 6.656050379359085278e-01 4.339435676662513619e-01 5.071875176428267684e-01
8.000000000000000000e+01 5.606889724731445312e+00 2.039758710493928540e-01 6.472203074343821916e-01 3.426571773792027042e-01 nan
1.600000000000000000e+02 9.567975997924804688e+00 1.543501584212679800e-01 5.596951714346574125e-01 2.800503258654710725e-01 2.553329633804474197e-01
3.200000000000000000e+02 2.095317840576171875e+01 1.188085562049728816e-01 4.892441393891149293e-01 2.089996969745067934e-01 1.563909564931075802e-01
6.400000000000000000e+02 5.579876899719238281e+01 7.360860916040112834e-02 3.840152893531755263e-01 1.340378662980432067e-01 9.673185453101738884e-02
1.280000000000000000e+03 1.629359722137451172e+02 4.083227200382955058e-02 2.854989874257261029e-01 7.765105168364569432e-02 5.233227067902421203e-02
2.560000000000000000e+03 6.041381359100341797e+02 2.152127603452314020e-02 2.075144135509299215e-01 4.060160093068353182e-02 2.793606052328751962e-02
5.120000000000000000e+03 2.264109849929809570e+03 1.098718764985739949e-02 1.490053612773398761e-01 2.107126847053179819e-02 1.476868806592854418e-02


==> data/ex3/vinf.txt <==
2.000000000000000000e+01 1.860141754150390625e+00 1.260953603093841746e-01 4.676803061592781363e-01 6.195420455705122897e-01 7.156498776090963743e-01
4.000000000000000000e+01 4.092931747436523438e+00 1.027516377943329395e-01 4.578930282949569830e-01 4.861327541256804663e-01 5.407196091887478406e-01
8.000000000000000000e+01 6.603002548217773438e+00 7.709766073156698596e-02 3.839396877442293188e-01 3.839119301596538025e-01 3.993048086910156447e-01
1.600000000000000000e+02 1.636004447937011719e+01 6.417711110217583226e-02 3.486109809189750774e-01 3.204824278997325249e-01 2.829186224121372217e-01
3.200000000000000000e+02 2.998304367065429688e+01 4.984673385888394037e-02 3.084438895597030328e-01 2.422684447332153490e-01 1.716383280032259817e-01
6.400000000000000000e+02 7.396316528320312500e+01 2.982639081269156112e-02 2.393363999193537373e-01 1.636081284292659199e-01 1.125378131589301473e-01
1.280000000000000000e+03 2.247810363769531250e+02 1.643677921472275205e-02 1.779260559162117727e-01 9.855008408524054686e-02 6.284948370519299887e-02
2.560000000000000000e+03 8.575942516326904297e+02 8.470652714341442291e-03 1.285263978668853835e-01 5.334484367962667728e-02 3.444923921965584168e-02
5.120000000000000000e+03 3.184016942977905273e+03 4.227339331894564012e-03 9.214541126125032344e-02 2.863886301324926331e-02 1.924978771348356127e-02


==> data/value/x1.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565887e-01
2.099999999999999922e-01 1.650114436184828559e-01
2.240000000000000047e-01 1.760253673797579355e-01
2.383789654338148434e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316633844e-01
2.667364768554185139e-01 2.084999999999999909e-01
2.807851544796615140e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905572377788e-01
3.094362899531435396e-01 2.409999999999999920e-01
3.239445997904777386e-01 2.515000000000000013e-01
3.384960778879099741e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948854802762e-01
3.674999999999999933e-01 2.829028551136762992e-01
3.820000000000000062e-01 2.933753182678062732e-01
3.965000000000000191e-01 3.038444182739039046e-01
4.109999999999999765e-01 3.143292923753301937e-01
4.254285531319951796e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989269545680668e-01
4.535000000000000142e-01 3.467383911544904551e-01
4.677069518589381802e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840901709633630e-01
4.962324271913361451e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897313407966024323e-01
5.248072392555346299e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.112403777885864087e-01
5.530000000000000471e-01 4.223489410144840028e-01
5.669999999999999485e-01 4.334101223779013301e-01
5.809999999999999609e-01 4.441181061795081431e-01
5.955000000000000293e-01 4.548726906840895312e-01
6.099048515412783811e-01 4.655000000000000249e-01
6.244070741228210375e-01 4.759999999999999787e-01
6.390000000000000124e-01 4.860784670932919438e-01
6.530140945971035782e-01 4.969999999999999973e-01
6.665567958315954389e-01 5.084999999999999520e-01
6.805412563491521905e-01 5.194999999999999618e-01
6.949359487922410761e-01 5.304999999999999716e-01
7.089143713537684466e-01 5.414999999999999813e-01
7.227297409905075742e-01 5.524999999999999911e-01
7.366081591105779758e-01 5.635000000000000009e-01
7.505888470584554106e-01 5.745000000000000107e-01
7.600685961772158938e-01 5.899999999999999689e-01
7.620207491154319390e-01 6.129999999999999893e-01
7.643438161877301740e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571191915208658418e-01
7.813483920220102297e-01 6.690000000000000391e-01
7.892601656592109771e-01 6.860000000000000542e-01
7.935358326358599168e-01 7.065000000000000169e-01
7.975209783974857025e-01 7.275000000000000355e-01
8.016696294530581968e-01 7.485000000000000542e-01
8.047847495008981777e-01 7.704999999999999627e-01
8.065958842504451498e-01 7.934999999999999831e-01
8.132092667417465393e-01 8.120000000000000551e-01
8.287895796528114145e-01 8.215000000000000080e-01
8.408409181222017414e-01 8.345000000000000195e-01
8.521792910187064862e-01 8.479999999999999760e-01
8.635969560566658654e-01 8.615000000000000435e-01
8.751761270487441458e-01 8.750000000000000000e-01
8.869670135100826691e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733285805215e-01
9.104999999999999760e-01 9.147675260358574256e-01
9.229271298124305245e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233184958e-01
9.482948752597228914e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437788691e-01
9.739999999999999769e-01 9.760702198486798098e-01
9.875000000000000444e-01 9.879356088421545889e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x10.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549943670895900e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662201740830029e-02
4.232139502918502022e-02 3.300000000000000155e-02
5.601393208630185000e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515491390594536e-02
8.350000000000000477e-02 6.665762947307814212e-02
9.700000000000000289e-02 7.814174215118967204e-02
1.109747526809344714e-01 8.949999999999999623e-02
1.248316442041496055e-01 1.005000000000000060e-01
1.388141472576565616e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913287680012812e-01
1.670000000000000095e-01 1.331182919935996745e-01
1.813225927960231687e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543965036887760822e-01
2.099999999999999922e-01 1.650116567764051689e-01
2.240000000000000047e-01 1.760263070166780408e-01
2.383765606965339845e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977389692297058243e-01
2.667315286820142184e-01 2.084999999999999909e-01
2.805626257376253596e-01 2.195000000000000007e-01
2.926458694638322533e-01 2.325000000000000122e-01
3.043082182530333357e-01 2.459999999999999964e-01
3.155626086271679509e-01 2.595000000000000084e-01
3.269283503869842011e-01 2.735000000000000209e-01
3.380000000000000226e-01 2.872138242602503277e-01
3.491167451219354123e-01 3.009999999999999898e-01
3.601634922822689044e-01 3.150000000000000022e-01
3.657255155860738016e-01 3.345000000000000195e-01
3.657255155860738016e-01 3.594999999999999862e-01
3.657255155860738016e-01 3.845000000000000084e-01
3.669999999999999929e-01 4.084762135078305878e-01
3.773800793582473001e-01 4.229999999999999871e-01
3.878286415842897572e-01 4.375000000000000000e-01
3.982425821126621135e-01 4.520000000000000129e-01
4.086118086368065172e-01 4.665000000000000258e-01
4.193258529830415360e-01 4.809999999999999831e-01
4.308718745144173301e-01 4.944999999999999951e-01
4.442546543545284887e-01 5.060000000000000053e-01
4.575000000000000178e-01 5.179947055123859112e-01
4.703379793324030111e-01 5.300000000000000266e-01
4.833380178504092517e-01 5.420000000000000373e-01
4.962238455221377187e-01 5.540000000000000480e-01
5.090000000000000080e-01 5.662447779163941597e-01
5.220000000000000195e-01 5.783295593720753081e-01
5.355846367525546325e-01 5.895000000000000240e-01
5.474999999999999867e-01 6.026886210857068660e-01
5.590000000000000524e-01 6.161527581116771346e-01
5.705000000000000071e-01 6.297744075569216005e-01
5.819999999999999618e-01 6.434154453213987157e-01
5.934631023009220296e-01 6.570000000000000284e-01
5.957959689457806851e-01 6.794999999999999929e-01
5.957959689457806851e-01 7.045000000000000151e-01
5.957959689457806851e-01 7.295000000000000373e-01
5.963331441422783374e-01 7.540000000000000036e-01
6.077948979969847176e-01 7.674999999999999600e-01
6.193108662214062976e-01 7.810000000000000275e-01
6.307106023580983933e-01 7.944999999999999840e-01
6.427339659748438905e-01 8.074999999999999956e-01
6.579875916191748608e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274716624444867774e-01
6.879999999999999449e-01 8.370634386905919655e-01
7.035000000000000142e-01 8.469481831845026010e-01
7.185069794585126068e-01 8.565000000000000391e-01
7.339999999999999858e-01 8.662517543855620117e-01
7.495000000000000551e-01 8.759763347731563954e-01
7.684999999999999609e-01 8.818487357428108631e-01
7.904999999999999805e-01 8.849983094736268985e-01
8.084999999999999964e-01 8.916146029245430871e-01
8.295000000000000151e-01 8.959171190676105123e-01
8.457720272745202772e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132083343815156073e-01
8.781825708590480506e-01 9.220000000000000417e-01
8.940023442184799052e-01 9.310000000000000497e-01
9.098031976820941669e-01 9.405000000000000027e-01
9.251354861446648981e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596627359202304364e-01
9.559999999999999609e-01 9.694834294573020372e-01
9.709999999999999742e-01 9.792540637354292254e-01
9.859999999999999876e-01 9.893298648146718888e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x11.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549943670565609e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662201741341078e-02
4.232139502917301593e-02 3.300000000000000155e-02
5.601393208627968023e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515491393372176e-02
8.350000000000000477e-02 6.665762947311962283e-02
9.700000000000000289e-02 7.814174215124496115e-02
1.109747526808476520e-01 8.949999999999999623e-02
1.248316442040439816e-01 1.005000000000000060e-01
1.388141472575295798e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913287681123174e-01
1.670000000000000095e-01 1.331182919937224929e-01
1.813225927958434236e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543965036892156750e-01
2.099999999999999922e-01 1.650116567885244190e-01
2.240000000000000047e-01 1.760263070701023891e-01
2.383765605598148762e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977389693866070663e-01
2.667315284006913645e-01 2.084999999999999909e-01
2.805626123910652803e-01 2.195000000000000007e-01
2.926449629238143113e-01 2.325000000000000122e-01
3.043063484866225243e-01 2.459999999999999964e-01
3.155597376117043051e-01 2.595000000000000084e-01
3.269244541072491850e-01 2.735000000000000209e-01
3.380000000000000226e-01 2.872199332256916704e-01
3.491108168253240773e-01 3.009999999999999898e-01
3.601566132933026743e-01 3.150000000000000022e-01
3.657180002607008928e-01 3.345000000000000195e-01
3.657180002607008928e-01 3.594999999999999862e-01
3.657180002607008928e-01 3.845000000000000084e-01
3.669999999999999929e-01 4.084878895419547518e-01
3.773716458721190770e-01 4.229999999999999871e-01
3.878194275403642477e-01 4.375000000000000000e-01
3.982326099364765226e-01 4.520000000000000129e-01
4.086010405385121502e-01 4.665000000000000258e-01
4.193118948147458447e-01 4.809999999999999831e-01
4.307666487613368567e-01 4.944999999999999951e-01
4.420000000000000040e-01 5.083115335560492998e-01
4.510000000000000120e-01 5.242476990932319891e-01
4.598563979610542640e-01 5.404999999999999805e-01
4.685000000000000275e-01 5.566192705425816456e-01
4.769999999999999796e-01 5.731078443011711210e-01
4.826520314992849281e-01 5.925000000000000266e-01
4.826520314992849281e-01 6.175000000000000488e-01
4.826520314992849281e-01 6.424999999999999600e-01
4.829999999999999849e-01 6.673186077501213065e-01
4.912380390877111314e-01 6.840000000000000524e-01
4.997635568961779073e-01 7.005000000000000115e-01
5.082111060589288298e-01 7.169999999999999707e-01
5.165911378809502352e-01 7.335000000000000409e-01
5.263600621507733557e-01 7.489999999999999991e-01
5.422363750670156080e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660187853795831225e-01
5.759999999999999565e-01 7.742745047851861129e-01
5.925130512270877503e-01 7.824999999999999734e-01
6.093705850769129961e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994790974834864450e-01
6.420000000000000151e-01 8.080609908495118843e-01
6.579312548130940019e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933766330844209e-01
6.879999999999999449e-01 8.370825719525468722e-01
7.035000000000000142e-01 8.469649674595384203e-01
7.185000000000000275e-01 8.565099594726054422e-01
7.339999999999999858e-01 8.662636655394122531e-01
7.495000000000000551e-01 8.759856133559658087e-01
7.684999999999999609e-01 8.818563873200416792e-01
7.904883580387866981e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210615005941698e-01
8.295000000000000151e-01 8.959232484667970509e-01
8.457620604560229793e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128943801319787e-01
8.781756581806412498e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018075145153338e-01
9.097989386911811138e-01 9.405000000000000027e-01
9.251321544793709162e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643110606712934e-01
9.559999999999999609e-01 9.694845063284702746e-01
9.709999999999999742e-01 9.792547220202696412e-01
9.859999999999999876e-01 9.893301875883955265e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x12.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.323307905640509936e-02 1.200000000000000025e-02
2.699999999999999969e-02 2.325446947252259727e-02
4.033553701481572273e-02 3.500000000000000333e-02
5.249999999999999806e-02 4.797300248148526208e-02
6.402064812048252618e-02 6.099999999999999867e-02
7.538926672713816557e-02 7.499999999999999722e-02
8.637596612489067960e-02 8.899999999999999578e-02
9.733390487230139665e-02 1.029999999999999943e-01
1.082707616762269565e-01 1.170000000000000068e-01
1.190808974801922243e-01 1.310000000000000053e-01
1.300000000000000044e-01 1.454125796681052796e-01
1.363719776169420583e-01 1.640000000000000069e-01
1.363719776169420583e-01 1.890000000000000013e-01
1.363719776169420583e-01 2.139999999999999958e-01
1.428071158859502698e-01 2.325000000000000122e-01
1.519999999999999962e-01 2.483614738973359271e-01
1.617421526248849495e-01 2.635000000000000120e-01
1.718181352050718036e-01 2.785000000000000253e-01
1.817567136094539737e-01 2.934999999999999831e-01
1.910000000000000031e-01 3.092455327050041558e-01
2.012450039829751791e-01 3.240000000000000102e-01
2.157402146701973278e-01 3.345000000000000195e-01
2.282882812783936788e-01 3.469999999999999751e-01
2.394999999999999907e-01 3.608979585130314693e-01
2.501368539816270498e-01 3.750000000000000000e-01
2.607867614894022190e-01 3.895000000000000129e-01
2.727003655331281529e-01 4.025000000000000244e-01
2.869999999999999774e-01 4.131863280077568423e-01
2.998357260047169737e-01 4.254999999999999893e-01
3.125000000000000000e-01 4.378993948683865822e-01
3.250000000000000111e-01 4.500937535553073410e-01
3.378655497007725383e-01 4.625000000000000222e-01
3.504999999999999782e-01 4.747342558051146355e-01
3.607876163112351819e-01 4.894999999999999907e-01
3.609036315922432014e-01 5.144999999999999574e-01
3.609036315922432014e-01 5.394999999999999796e-01
3.609036315922432014e-01 5.645000000000000018e-01
3.619999999999999885e-01 5.884394301469030308e-01
3.736515635733817509e-01 6.015000000000000346e-01
3.855000000000000093e-01 6.147529481437508103e-01
3.970501436565249676e-01 6.280000000000000027e-01
4.088812249251930209e-01 6.414999999999999591e-01
4.204999999999999849e-01 6.545785264845312978e-01
4.331429017978351559e-01 6.670000000000000373e-01
4.475000000000000089e-01 6.776477630293111787e-01
4.610000000000000209e-01 6.894169239115074399e-01
4.739999999999999769e-01 7.012716180467680749e-01
4.869999999999999885e-01 7.132698635838780055e-01
5.000000000000000000e-01 7.254687218365390988e-01
5.124999999999999556e-01 7.376880763255457829e-01
5.260000000000000231e-01 7.493507936157464133e-01
5.422813162290733846e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660012346373044068e-01
5.759999999999999565e-01 7.742605269257359923e-01
5.925341177767995404e-01 7.824999999999999734e-01
6.093847057683331458e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994754335945629675e-01
6.420000000000000151e-01 8.080604968251550169e-01
6.579312860669037644e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933646116900965e-01
6.879999999999999449e-01 8.370825613598205095e-01
7.035000000000000142e-01 8.469649581672036298e-01
7.185000000000000275e-01 8.565099515093861360e-01
7.339999999999999858e-01 8.662636589447224589e-01
7.495000000000000551e-01 8.759856082185802917e-01
7.684999999999999609e-01 8.818563830832829575e-01
7.904883663768810242e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210579245048562e-01
8.295000000000000151e-01 8.959232450730336694e-01
8.457620659747542291e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128918553152896e-01
8.781756620082984410e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018057526053825e-01
9.097989410494387030e-01 9.405000000000000027e-01
9.251321563241561297e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643101885180549e-01
9.559999999999999609e-01 9.694845057322069026e-01
9.709999999999999742e-01 9.792547216557759837e-01
9.859999999999999876e-01 9.893301874096744886e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x13.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565609e-01
2.099999999999999922e-01 1.650114436184821620e-01
2.240000000000000047e-01 1.760253673797547436e-01
2.383789654338228092e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316541973e-01
2.667364768554351673e-01 2.084999999999999909e-01
2.807851544803752208e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905520372998e-01
3.094362899673665512e-01 2.409999999999999920e-01
3.239445998124419468e-01 2.515000000000000013e-01
3.384960779181076518e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948576901171e-01
3.674999999999999933e-01 2.829028550795884556e-01
3.820000000000000062e-01 2.933753182270066318e-01
3.965000000000000191e-01 3.038444182263267956e-01
4.109999999999999765e-01 3.143292923193351518e-01
4.254285533208658765e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989206603045120e-01
4.535000000000000142e-01 3.467383696928741377e-01
4.677070012621530326e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840368684730525e-01
4.962325194786550431e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897312549354311484e-01
5.248074017853795459e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.111911896642206909e-01
5.530000000000000471e-01 4.221735915518524118e-01
5.669999999999999485e-01 4.331099166754303620e-01
5.814084033038462440e-01 4.440000000000000058e-01
5.957373582699952985e-01 4.545000000000000151e-01
6.101341534088139396e-01 4.650000000000000244e-01
6.247951210626874197e-01 4.754999999999999782e-01
6.398235423216261930e-01 4.854999999999999871e-01
6.584999999999999742e-01 4.916311846727335899e-01
6.834999999999999964e-01 4.916361066094979138e-01
7.085000000000000187e-01 4.916361066094979138e-01
7.335000000000000409e-01 4.916361066094979138e-01
7.584999999999999520e-01 4.916361066094979138e-01
7.775154642400177174e-01 4.974999999999999978e-01
7.874964771118675433e-01 5.130000000000000115e-01
7.920000000000000373e-01 5.330541947862579288e-01
7.962753952668395474e-01 5.540000000000000480e-01
8.004999999999999893e-01 5.745791900442088762e-01
8.044526863373580028e-01 5.959999999999999742e-01
8.053698560847025734e-01 6.199999999999999956e-01
8.064134944691335738e-01 6.440000000000000169e-01
8.120000000000000551e-01 6.632444760366691394e-01
8.263101440519284857e-01 6.740000000000000435e-01
8.365000000000000213e-01 6.887060255487197358e-01
8.459135935664071626e-01 7.045000000000000151e-01
8.551525243935786946e-01 7.199999999999999734e-01
8.645000000000000462e-01 7.357281666837077738e-01
8.735747056872408267e-01 7.514999999999999458e-01
8.737640025327082505e-01 7.764999999999999680e-01
8.737640025327082505e-01 8.014999999999999902e-01
8.778211953368970644e-01 8.225000000000000089e-01
8.874821775178936001e-01 8.379999999999999671e-01
8.968593723924834782e-01 8.535000000000000364e-01
9.061097906898136767e-01 8.689999999999999947e-01
9.154999999999999805e-01 8.848562583755855693e-01
9.246266784962611229e-01 9.004999999999999671e-01
9.340564282000598517e-01 9.160000000000000364e-01
9.441826398927373187e-01 9.310000000000000497e-01
9.545655824305359083e-01 9.455000000000000071e-01
9.650682836003856568e-01 9.599999999999999645e-01
9.759999999999999787e-01 9.740913429557659375e-01
9.877201628225110719e-01 9.875000000000000444e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x14.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.299999999999999940e-02 1.237559990049124335e-02
2.640960119619210206e-02 2.400000000000000050e-02
3.899999999999999994e-02 3.617159049504302393e-02
5.002296636665883034e-02 5.000000000000000278e-02
6.084103488647876756e-02 6.450000000000000178e-02
7.116426064793641981e-02 7.900000000000000078e-02
8.150000000000000300e-02 9.376390433623872644e-02
9.180329017295908722e-02 1.084999999999999992e-01
1.019999999999999934e-01 1.231365813416620408e-01
1.123457003083409844e-01 1.380000000000000115e-01
1.221614354688954351e-01 1.529999999999999971e-01
1.227268805940210650e-01 1.774999999999999911e-01
1.227268805940210650e-01 2.025000000000000133e-01
1.245650688338978546e-01 2.255000000000000060e-01
1.316294371206928326e-01 2.434999999999999942e-01
1.391011262385209168e-01 2.610000000000000098e-01
1.466724282545795732e-01 2.785000000000000253e-01
1.541060044504718729e-01 2.959999999999999853e-01
1.615012359614836912e-01 3.135000000000000009e-01
1.643385547512304368e-01 3.360000000000000209e-01
1.643385547512304368e-01 3.609999999999999876e-01
1.643385547512304368e-01 3.860000000000000098e-01
1.654779483491013725e-01 4.099999999999999756e-01
1.734025982301826696e-01 4.269999999999999907e-01
1.814999999999999947e-01 4.435148523949092314e-01
1.890666874390159180e-01 4.610000000000000209e-01
1.962958125243854102e-01 4.789999999999999813e-01
2.068076238891855823e-01 4.934999999999999942e-01
2.210000000000000020e-01 5.041088427889338641e-01
2.315591809846553051e-01 5.184999999999999609e-01
2.410150299809169228e-01 5.340000000000000302e-01
2.505674551632458003e-01 5.494999999999999885e-01
2.596198006456860163e-01 5.655000000000000027e-01
2.700000000000000178e-01 5.804257834852294407e-01
2.854999999999999760e-01 5.895862217890014412e-01
3.024999999999999911e-01 5.978142984503633794e-01
3.193965730767691635e-01 6.059999999999999831e-01
3.360243346976536927e-01 6.139999999999999902e-01
3.529999999999999805e-01 6.221769287472675991e-01
3.699999999999999956e-01 6.304365276801845441e-01
3.865000000000000102e-01 6.385219936764097159e-01
4.035000000000000253e-01 6.469578846475273481e-01
4.194999999999999840e-01 6.557494571058241073e-01
4.331096932891614348e-01 6.670000000000000373e-01
4.475000000000000089e-01 6.776590493838678952e-01
4.610000000000000209e-01 6.894266974399830827e-01
4.739999999999999769e-01 7.012794020167879561e-01
4.869999999999999885e-01 7.132755762877813765e-01
5.000000000000000000e-01 7.254724265387535453e-01
5.124999999999999556e-01 7.376896524474861883e-01
5.260000000000000231e-01 7.493509681160117619e-01
5.422813141727481634e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660012354405494328e-01
5.759999999999999565e-01 7.742605275654520502e-01
5.925341168128629432e-01 7.824999999999999734e-01
6.093847051222156530e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994754337622466123e-01
6.420000000000000151e-01 8.080604968477639316e-01
6.579312860654734640e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933646122403230e-01
6.879999999999999449e-01 8.370825613603052329e-01
7.035000000000000142e-01 8.469649581676289563e-01
7.185000000000000275e-01 8.565099515097506222e-01
7.339999999999999858e-01 8.662636589450242175e-01
7.495000000000000551e-01 8.759856082188152149e-01
7.684999999999999609e-01 8.818563830834766915e-01
7.904883663764996626e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210579246682810e-01
8.295000000000000151e-01 8.959232450731886566e-01
8.457620659745020975e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128918554307528e-01
8.781756620081234699e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018057526858737e-01
9.097989410493310114e-01 9.405000000000000027e-01
9.251321563240718637e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643101885578009e-01
9.559999999999999609e-01 9.694845057322341031e-01
9.709999999999999742e-01 9.792547216557926371e-01
9.859999999999999876e-01 9.893301874096825932e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x15.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.323275813777301073e-02 1.200000000000000025e-02
2.699999999999999969e-02 2.325503503606235478e-02
4.033438282313790008e-02 3.500000000000000333e-02
5.249999999999999806e-02 4.797527390916523499e-02
6.401765471940758234e-02 6.099999999999999867e-02
7.538553602381192764e-02 7.499999999999999722e-02
8.637143665754584698e-02 8.899999999999999578e-02
9.732857196710896497e-02 1.029999999999999943e-01
1.082645570707165827e-01 1.170000000000000068e-01
1.190739191911246858e-01 1.310000000000000053e-01
1.300000000000000044e-01 1.454224656142344141e-01
1.363635067748132923e-01 1.640000000000000069e-01
1.363635067748132923e-01 1.890000000000000013e-01
1.363635067748132923e-01 2.139999999999999958e-01
1.427967499367202020e-01 2.325000000000000122e-01
1.519999999999999962e-01 2.483834385625248165e-01
1.617246326402951295e-01 2.635000000000000120e-01
1.717962948711256044e-01 2.785000000000000253e-01
1.817309916841988171e-01 2.934999999999999831e-01
1.910000000000000031e-01 3.092923708406830619e-01
2.011507094357664338e-01 3.240000000000000102e-01
2.140300230098430567e-01 3.360000000000000209e-01
2.225000000000000033e-01 3.526094417152044191e-01
2.296029959787770636e-01 3.704999999999999960e-01
2.361288122809165335e-01 3.890000000000000124e-01
2.420717057502063119e-01 4.079999999999999738e-01
2.420717057502063119e-01 4.329999999999999960e-01
2.420717057502063119e-01 4.580000000000000182e-01
2.420717057502063119e-01 4.829999999999999849e-01
2.458400053010908748e-01 5.044999999999999485e-01
2.518298019689451106e-01 5.234999999999999654e-01
2.579646176496218635e-01 5.424999999999999822e-01
2.640000000000000124e-01 5.612741035752948360e-01
2.710000000000000187e-01 5.793490307981625786e-01
2.854999999999999760e-01 5.895403467055264635e-01
3.024999999999999911e-01 5.977744036931921245e-01
3.194701370237589821e-01 6.059999999999999831e-01
3.360892978211056925e-01 6.139999999999999902e-01
3.529999999999999805e-01 6.221509103737692392e-01
3.699999999999999956e-01 6.304169043038067022e-01
3.865000000000000102e-01 6.385087483832758704e-01
4.035000000000000253e-01 6.469506378275630132e-01
4.194999999999999840e-01 6.557476882810662211e-01
4.331097338490244586e-01 6.670000000000000373e-01
4.475000000000000089e-01 6.776590356273274329e-01
4.610000000000000209e-01 6.894266855269561844e-01
4.739999999999999769e-01 7.012793925284709351e-01
4.869999999999999885e-01 7.132755693237003980e-01
5.000000000000000000e-01 7.254724220215708064e-01
5.124999999999999556e-01 7.376896505237026114e-01
5.260000000000000231e-01 7.493509679029976001e-01
5.422813141752581556e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660012354395687728e-01
5.759999999999999565e-01 7.742605275646711194e-01
5.925341168140398906e-01 7.824999999999999734e-01
6.093847051230045775e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994754337620417761e-01
6.420000000000000151e-01 8.080604968477361760e-01
6.579312860654753514e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933646122394348e-01
6.879999999999999449e-01 8.370825613603045667e-01
7.035000000000000142e-01 8.469649581676282901e-01
7.185000000000000275e-01 8.565099515097500671e-01
7.339999999999999858e-01 8.662636589450237734e-01
7.495000000000000551e-01 8.759856082188149928e-01
7.684999999999999609e-01 8.818563830834764694e-01
7.904883663765001067e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210579246680590e-01
8.295000000000000151e-01 8.959232450731884345e-01
8.457620659745024305e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128918554305308e-01
8.781756620081238029e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018057526857627e-01
9.097989410493311224e-01 9.405000000000000027e-01
9.251321563240718637e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643101885578009e-01
9.559999999999999609e-01 9.694845057322341031e-01
9.709999999999999742e-01 9.792547216557926371e-01
9.859999999999999876e-01 9.893301874096825932e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x16.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.473341484207584678e-02 1.050000000000000065e-02
2.999999999999999889e-02 2.010136398016713552e-02
4.598691587132124753e-02 2.949999999999999845e-02
6.250000000000000000e-02 3.752526601491247560e-02
7.999346070803993458e-02 4.549999999999999878e-02
9.700000000000000289e-02 5.308052213057155161e-02
1.145000000000000046e-01 6.090644951348151565e-02
1.315000000000000058e-01 6.888104681101750448e-02
1.482242192481439680e-01 7.699999999999999900e-02
1.650000000000000078e-01 8.514823609123274573e-02
1.819999999999999951e-01 9.335388020410963217e-02
2.010000000000000120e-01 9.914202175288995555e-02
2.260000000000000064e-01 9.914989890620003188e-02
2.510000000000000009e-01 9.914989890620003188e-02
2.760000000000000231e-01 9.914989890620003188e-02
2.964999999999999858e-01 1.039046449161519364e-01
3.144985570945139086e-01 1.110000000000000014e-01
3.318229039187466367e-01 1.184999999999999942e-01
3.489999999999999769e-01 1.260774488871939658e-01
3.664999999999999925e-01 1.336114082877684905e-01
3.840000000000000080e-01 1.410651317034053442e-01
4.015000000000000235e-01 1.487081014855130279e-01
4.199999999999999845e-01 1.554638410819481620e-01
4.339999999999999969e-01 1.662326541491518650e-01
4.486202614514056553e-01 1.764999999999999902e-01
4.655000000000000249e-01 1.847163577288377101e-01
4.829999999999999849e-01 1.924642201875219061e-01
5.004999999999999449e-01 1.998758663286350767e-01
5.180000000000000160e-01 2.073979834838175496e-01
5.324999999999999734e-01 2.176872529955689861e-01
5.415894681789167331e-01 2.335000000000000131e-01
5.504999999999999893e-01 2.498082910243964450e-01
5.590000000000000524e-01 2.660422722338868229e-01
5.676769871543967394e-01 2.824999999999999734e-01
5.765627484877273723e-01 2.984999999999999876e-01
5.858534078167101367e-01 3.145000000000000018e-01
5.922591518483989459e-01 3.330000000000000182e-01
5.922591518483989459e-01 3.579999999999999849e-01
5.922591518483989459e-01 3.830000000000000071e-01
5.929999999999999716e-01 4.073054240557405503e-01
6.020972832482049952e-01 4.229999999999999871e-01
6.111207933219929833e-01 4.390000000000000013e-01
6.203138918780066735e-01 4.550000000000000155e-01
6.295284660535109822e-01 4.704999999999999738e-01
6.401169865342842824e-01 4.849999999999999867e-01
6.534999999999999698e-01 4.968999983051549107e-01
6.670000000000000373e-01 5.082356196740125398e-01
6.810000000000000497e-01 5.191717893937136674e-01
6.951387241457678279e-01 5.300000000000000266e-01
7.090273992663732594e-01 5.410000000000000364e-01
7.229999999999999760e-01 5.522503897909656345e-01
7.369711430320243783e-01 5.635000000000000009e-01
7.505754341506195582e-01 5.745000000000000107e-01
7.600619068681453427e-01 5.899999999999999689e-01
7.620162177783418311e-01 6.129999999999999893e-01
7.643406956301916910e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571217981236329164e-01
7.813482496192583060e-01 6.690000000000000391e-01
7.892601412273381190e-01 6.860000000000000542e-01
7.935358192272405908e-01 7.065000000000000169e-01
7.975209716606562749e-01 7.275000000000000355e-01
8.016696285869803207e-01 7.485000000000000542e-01
8.047847494912026001e-01 7.704999999999999627e-01
8.065958842449081345e-01 7.934999999999999831e-01
8.132092667405220743e-01 8.120000000000000551e-01
8.287895796526135728e-01 8.215000000000000080e-01
8.408409181220681816e-01 8.345000000000000195e-01
8.521792910185823633e-01 8.479999999999999760e-01
8.635969560565512904e-01 8.615000000000000435e-01
8.751761270486414501e-01 8.750000000000000000e-01
8.869670135099939623e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733286650095e-01
9.104999999999999760e-01 9.147675260359240390e-01
9.229271298123795653e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233577977e-01
9.482948752596919162e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437987421e-01
9.739999999999999769e-01 9.760702198486910230e-01
9.875000000000000444e-01 9.879356088421593629e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x17.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549973586428278e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662155363954772e-02
4.232139611962737469e-02 3.300000000000000155e-02
5.601393410255706834e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515238628074594e-02
8.350000000000000477e-02 6.665762570049506286e-02
9.700000000000000289e-02 7.814173712494035251e-02
1.109747605741668725e-01 8.949999999999999623e-02
1.248316538073389881e-01 1.005000000000000060e-01
1.388141588042271224e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913186770051315e-01
1.670000000000000095e-01 1.331182808393930606e-01
1.813226091073481261e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964638071161077e-01
2.099999999999999922e-01 1.650105574251299334e-01
2.240000000000000047e-01 1.760214610579964867e-01
2.383889646784557170e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977247373818376841e-01
2.667570525703534812e-01 2.084999999999999909e-01
2.810000000000000275e-01 2.191388372115221361e-01
2.973910621019970613e-01 2.280000000000000082e-01
3.140000000000000013e-01 2.360948210138391068e-01
3.310000000000000164e-01 2.440335166215872320e-01
3.484999999999999765e-01 2.519588750768325114e-01
3.654999999999999916e-01 2.595744830886199672e-01
3.830000000000000071e-01 2.673861227955227626e-01
4.001263617251844540e-01 2.750000000000000222e-01
4.179999999999999827e-01 2.824767983147528083e-01
4.405000000000000027e-01 2.845212937890527205e-01
4.655000000000000249e-01 2.845212937890527205e-01
4.904999999999999916e-01 2.845212937890527205e-01
5.154999999999999583e-01 2.845212937890527205e-01
5.388282504973599396e-01 2.864999999999999769e-01
5.568069003830519170e-01 2.934999999999999831e-01
5.748644979708342762e-01 3.004999999999999893e-01
5.929999999999999716e-01 3.072219185931295837e-01
6.115000000000000435e-01 3.138162908217310698e-01
6.300000000000000044e-01 3.202430770863691767e-01
6.474999999999999645e-01 3.279739221562841811e-01
6.594999999999999751e-01 3.405941431269801645e-01
6.689911309524879668e-01 3.564999999999999836e-01
6.790000000000000480e-01 3.714540194324879585e-01
6.893619008286864247e-01 3.860000000000000098e-01
6.993399777920553673e-01 4.010000000000000231e-01
7.003788937355195365e-01 4.249999999999999889e-01
7.003788937355195365e-01 4.500000000000000111e-01
7.003788937355195365e-01 4.749999999999999778e-01
7.009499122834182971e-01 4.994999999999999996e-01
7.106542244029874222e-01 5.144999999999999574e-01
7.209999999999999742e-01 5.290300097504887500e-01
7.314159767117830446e-01 5.440000000000000391e-01
7.416351609278331036e-01 5.584999999999999964e-01
7.523201815892067712e-01 5.729999999999999538e-01
7.600644478491899170e-01 5.899999999999999689e-01
7.620179390534815855e-01 6.129999999999999893e-01
7.643418809932046587e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571208081725437022e-01
7.813483037065305226e-01 6.690000000000000391e-01
7.892601505069973822e-01 6.860000000000000542e-01
7.935358243200724138e-01 7.065000000000000169e-01
7.975209742194236950e-01 7.275000000000000355e-01
8.016696289159320754e-01 7.485000000000000542e-01
8.047847494948852098e-01 7.704999999999999627e-01
8.065958842470112300e-01 7.934999999999999831e-01
8.132092667409871467e-01 8.120000000000000551e-01
8.287895796526887349e-01 8.215000000000000080e-01
8.408409181221189188e-01 8.345000000000000195e-01
8.521792910186296588e-01 8.479999999999999760e-01
8.635969560565950331e-01 8.615000000000000435e-01
8.751761270486806410e-01 8.750000000000000000e-01
8.869670135100278241e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733286327020e-01
9.104999999999999760e-01 9.147675260358983929e-01
9.229271298123989942e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233428097e-01
9.482948752597037956e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437910815e-01
9.739999999999999769e-01 9.760702198486866932e-01
9.875000000000000444e-01 9.879356088421575866e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x18.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.473147987553803488e-02 1.050000000000000065e-02
2.999999999999999889e-02 2.010382359434220376e-02
4.597935462907298126e-02 2.949999999999999845e-02
6.250000000000000000e-02 3.753193857841381764e-02
7.997206033307596718e-02 4.549999999999999878e-02
9.700000000000000289e-02 5.309265670808199777e-02
1.145000000000000046e-01 6.092084011809208166e-02
1.315000000000000058e-01 6.889788018361045485e-02
1.481844233010835288e-01 7.699999999999999900e-02
1.650000000000000078e-01 8.517031622394807822e-02
1.819999999999999951e-01 9.337914284627930883e-02
2.010000000000000120e-01 9.916913613302927311e-02
2.260000000000000064e-01 9.917700512849413064e-02
2.510000000000000009e-01 9.917700512849413064e-02
2.760000000000000231e-01 9.917700512849413064e-02
2.964999999999999858e-01 1.039324073459957642e-01
3.144303646332375912e-01 1.110000000000000014e-01
3.317583321430625509e-01 1.184999999999999942e-01
3.489999999999999769e-01 1.261053994642203635e-01
3.664999999999999925e-01 1.336393177405026944e-01
3.840000000000000080e-01 1.410957374123487373e-01
4.015000000000000235e-01 1.487346339143412466e-01
4.199660683207749323e-01 1.554999999999999993e-01
4.329999999999999960e-01 1.672068096203733756e-01
4.425000000000000044e-01 1.828286803451401044e-01
4.528480803431881307e-01 1.975000000000000089e-01
4.630000000000000226e-01 2.120510561233028002e-01
4.644888719563076696e-01 2.359999999999999876e-01
4.644888719563076696e-01 2.610000000000000098e-01
4.644888719563076696e-01 2.859999999999999765e-01
4.644888719563076696e-01 3.109999999999999987e-01
4.667573653100294262e-01 3.335000000000000187e-01
4.781600156025522241e-01 3.469999999999999751e-01
4.899723457360773970e-01 3.604999999999999871e-01
5.014999999999999458e-01 3.735896469896078931e-01
5.134193049811835996e-01 3.870000000000000107e-01
5.254999999999999671e-01 3.997035366378544063e-01
5.394999999999999796e-01 4.108437488791752412e-01
5.534999999999999920e-01 4.217491613161332698e-01
5.675000000000000044e-01 4.327696350987743079e-01
5.815206148344786996e-01 4.435000000000000053e-01
5.959999999999999742e-01 4.542782102428358226e-01
6.104167138490540490e-01 4.650000000000000244e-01
6.247023747449672593e-01 4.754999999999999782e-01
6.394999999999999574e-01 4.859742350341246242e-01
6.534999999999999698e-01 4.969706768451765955e-01
6.670000000000000373e-01 5.082558517044644120e-01
6.810000000000000497e-01 5.191883415278144565e-01
6.951209070756162456e-01 5.300000000000000266e-01
7.090135910889971971e-01 5.410000000000000364e-01
7.229999999999999760e-01 5.522583132034321052e-01
7.369652334113345749e-01 5.635000000000000009e-01
7.505733930871213433e-01 5.745000000000000107e-01
7.600619056525677042e-01 5.899999999999999689e-01
7.620162169548968523e-01 6.129999999999999893e-01
7.643406950631268515e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571217985971611331e-01
7.813482495933851135e-01 6.690000000000000391e-01
7.892601412228988922e-01 6.860000000000000542e-01
7.935358192248044285e-01 7.065000000000000169e-01
7.975209716594324760e-01 7.275000000000000355e-01
8.016696285868230021e-01 7.485000000000000542e-01
8.047847494912007127e-01 7.704999999999999627e-01
8.065958842449071353e-01 7.934999999999999831e-01
8.132092667405218522e-01 8.120000000000000551e-01
8.287895796526135728e-01 8.215000000000000080e-01
8.408409181220681816e-01 8.345000000000000195e-01
8.521792910185823633e-01 8.479999999999999760e-01
8.635969560565512904e-01 8.615000000000000435e-01
8.751761270486414501e-01 8.750000000000000000e-01
8.869670135099939623e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733286650095e-01
9.104999999999999760e-01 9.147675260359240390e-01
9.229271298123795653e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233577977e-01
9.482948752596919162e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437987421e-01
9.739999999999999769e-01 9.760702198486910230e-01
9.875000000000000444e-01 9.879356088421593629e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x19.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549973588938076e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662155360063787e-02
4.232139611971887094e-02 3.300000000000000155e-02
5.601393410272622470e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515238606865171e-02
8.350000000000000477e-02 6.665762570017842725e-02
9.700000000000000289e-02 7.814173712451852327e-02
1.109747605748292176e-01 8.949999999999999623e-02
1.248316538081448573e-01 1.005000000000000060e-01
1.388141588051960973e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913186761584476e-01
1.670000000000000095e-01 1.331182808384570870e-01
1.813226091087167535e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964638037695070e-01
2.099999999999999922e-01 1.650105573328937980e-01
2.240000000000000047e-01 1.760214606514357849e-01
2.383889657193305200e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977247361878443077e-01
2.667570547122314895e-01 2.084999999999999909e-01
2.810000000000000275e-01 2.191387937385542162e-01
2.973916485832088785e-01 2.280000000000000082e-01
3.140000000000000013e-01 2.360942519792170458e-01
3.310000000000000164e-01 2.440326614512231540e-01
3.484999999999999765e-01 2.519577257215765420e-01
3.654999999999999916e-01 2.595730283700248275e-01
3.830000000000000071e-01 2.673843741157526654e-01
4.001309696965975604e-01 2.750000000000000222e-01
4.179999999999999827e-01 2.824744743707152672e-01
4.405000000000000027e-01 2.845188344866095842e-01
4.655000000000000249e-01 2.845188344866095842e-01
4.904999999999999916e-01 2.845188344866095842e-01
5.154999999999999583e-01 2.845188344866095842e-01
5.388350595316966363e-01 2.864999999999999769e-01
5.568143947065732347e-01 2.934999999999999831e-01
5.748732015431264886e-01 3.004999999999999893e-01
5.929999999999999716e-01 3.072182964978426023e-01
6.115000000000000435e-01 3.138124405559641339e-01
6.300000000000000044e-01 3.202386813839449009e-01
6.474999999999999645e-01 3.279526688793797939e-01
6.615106239426223889e-01 3.385000000000000231e-01
6.760000000000000453e-01 3.491683529895633908e-01
6.915000000000000036e-01 3.589368637000773243e-01
7.068706580522147176e-01 3.684999999999999942e-01
7.219999999999999751e-01 3.780366245339176201e-01
7.375000000000000444e-01 3.879042344605135306e-01
7.529217114090617224e-01 3.975000000000000200e-01
7.604627325669736093e-01 4.149999999999999800e-01
7.619330437182177951e-01 4.385000000000000009e-01
7.636312578681262453e-01 4.615000000000000213e-01
7.667237085754243786e-01 4.834999999999999853e-01
7.784999999999999698e-01 4.966358426812154114e-01
7.876795974811781065e-01 5.124999999999999556e-01
7.921651774771176768e-01 5.330000000000000293e-01
7.963735868769422632e-01 5.540000000000000480e-01
8.005094518848395735e-01 5.745000000000000107e-01
8.044529108081862612e-01 5.959999999999999742e-01
8.053699939044070000e-01 6.199999999999999956e-01
8.064135859200802781e-01 6.440000000000000169e-01
8.120000000000000551e-01 6.632444541479139977e-01
8.263101480984103020e-01 6.740000000000000435e-01
8.365000000000000213e-01 6.887060215457688761e-01
8.459135957475675260e-01 7.045000000000000151e-01
8.551525263905198626e-01 7.199999999999999734e-01
8.645000000000000462e-01 7.357281636214451082e-01
8.735747072722361839e-01 7.514999999999999458e-01
8.737640041129709489e-01 7.764999999999999680e-01
8.737640041129709489e-01 8.014999999999999902e-01
8.778211968210646310e-01 8.225000000000000089e-01
8.874821788583148185e-01 8.379999999999999671e-01
8.968593736132841610e-01 8.535000000000000364e-01
9.061097918092034798e-01 8.689999999999999947e-01
9.154999999999999805e-01 8.848562566418261000e-01
9.246266793937711892e-01 9.004999999999999671e-01
9.340564289769170969e-01 9.160000000000000364e-01
9.441826405430651104e-01 9.310000000000000497e-01
9.545655829387558189e-01 9.455000000000000071e-01
9.650682839620834397e-01 9.599999999999999645e-01
9.759999999999999787e-01 9.740913426849215906e-01
9.877201628995366800e-01 9.875000000000000444e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x2.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549943670895900e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662201740828988e-02
4.232139502918504104e-02 3.300000000000000155e-02
5.601393208630191245e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515491390585516e-02
8.350000000000000477e-02 6.665762947307798947e-02
9.700000000000000289e-02 7.814174215118956102e-02
1.109747526809346102e-01 8.949999999999999623e-02
1.248316442041498275e-01 1.005000000000000060e-01
1.388141472576567836e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913287680010870e-01
1.670000000000000095e-01 1.331182919935995357e-01
1.813225927960232797e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543965036887758324e-01
2.099999999999999922e-01 1.650116567763981745e-01
2.240000000000000047e-01 1.760263070166470656e-01
2.383765606966133654e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977389692296149526e-01
2.667315286821770881e-01 2.084999999999999909e-01
2.805626257453431860e-01 2.195000000000000007e-01
2.926458699883245362e-01 2.325000000000000122e-01
3.043082193348434772e-01 2.459999999999999964e-01
3.155626102882952422e-01 2.595000000000000084e-01
3.269283526413243601e-01 2.735000000000000209e-01
3.380000000000000226e-01 2.872138207258249087e-01
3.491167485519926506e-01 3.009999999999999898e-01
3.601634962624106762e-01 3.150000000000000022e-01
3.657255199344382479e-01 3.345000000000000195e-01
3.657255199344382479e-01 3.594999999999999862e-01
3.657255199344382479e-01 3.845000000000000084e-01
3.669999999999999929e-01 4.084762067524539964e-01
3.773800842379580467e-01 4.229999999999999871e-01
3.878286469157290473e-01 4.375000000000000000e-01
3.982425878828636523e-01 4.520000000000000129e-01
4.086118148676497475e-01 4.665000000000000258e-01
4.193258610608224246e-01 4.809999999999999831e-01
4.308719360826726019e-01 4.944999999999999951e-01
4.442564832720078960e-01 5.060000000000000053e-01
4.575000000000000178e-01 5.179905222087073380e-01
4.703451728202297510e-01 5.300000000000000266e-01
4.833479330589248724e-01 5.420000000000000373e-01
4.962364620465890552e-01 5.540000000000000480e-01
5.090000000000000080e-01 5.662298638477349932e-01
5.220000000000000195e-01 5.783119687608065940e-01
5.364454463235204251e-01 5.889999999999999680e-01
5.514999999999999902e-01 5.989581595394775082e-01
5.665000000000000036e-01 6.089219641739459510e-01
5.815000000000000169e-01 6.188327566578186723e-01
5.965000000000000302e-01 6.287268514162941413e-01
6.115000000000000435e-01 6.387615255766149192e-01
6.264999999999999458e-01 6.488256709460886729e-01
6.414999999999999591e-01 6.585239744722479749e-01
6.560000000000000275e-01 6.693238520228567134e-01
6.700000000000000400e-01 6.804314770982662353e-01
6.840000000000000524e-01 6.912890808541969356e-01
6.979999999999999538e-01 7.020590496396429403e-01
7.121234282925311687e-01 7.129999999999999671e-01
7.262176660367588577e-01 7.239999999999999769e-01
7.401992751254302672e-01 7.349999999999999867e-01
7.540000000000000036e-01 7.462412743197313070e-01
7.609784044068036435e-01 7.644999999999999574e-01
7.640196900955185111e-01 7.860000000000000320e-01
7.689057233560619986e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007977649308298e-01
7.984999999999999876e-01 8.266328267520318684e-01
8.195000000000000062e-01 8.307009743346798203e-01
8.345000000000000195e-01 8.405958735236213064e-01
8.465000000000000302e-01 8.536135955675984155e-01
8.585000000000000409e-01 8.667036440584164891e-01
8.706439997551695953e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477594125821643e-01
8.954371188352973077e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174629042850004357e-01
9.208011490944165711e-01 9.294999999999999929e-01
9.339984720810091678e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536420872759319e-01
9.602381263558649183e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483313786774699e-01
9.871090217593512239e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x20.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549973590637238e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662155357429783e-02
4.232139611978080057e-02 3.300000000000000155e-02
5.601393410284075114e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515238592510681e-02
8.350000000000000477e-02 6.665762569996422360e-02
9.700000000000000289e-02 7.814173712423312657e-02
1.109747605752774285e-01 8.949999999999999623e-02
1.248316538086901156e-01 1.005000000000000060e-01
1.388141588058516840e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913186755854060e-01
1.670000000000000095e-01 1.331182808378236493e-01
1.813226091096430126e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964638015049295e-01
2.099999999999999922e-01 1.650105572704780310e-01
2.240000000000000047e-01 1.760214603763181618e-01
2.383889664236851225e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977247353798752827e-01
2.667570561616292024e-01 2.084999999999999909e-01
2.810000000000000275e-01 2.191387643213194569e-01
2.973920454520366796e-01 2.280000000000000082e-01
3.140000000000000013e-01 2.360938669276120006e-01
3.310000000000000164e-01 2.440320827792885894e-01
3.484999999999999765e-01 2.519569479829383840e-01
3.654999999999999916e-01 2.595720440006446528e-01
3.830000000000000071e-01 2.673831908317563788e-01
4.001340878834327430e-01 2.750000000000000222e-01
4.179999999999999827e-01 2.824729018269569458e-01
4.405000000000000027e-01 2.845171703456637058e-01
4.655000000000000249e-01 2.845171703456637058e-01
4.904999999999999916e-01 2.845171703456637058e-01
5.154999999999999583e-01 2.845171703456637058e-01
5.388396672211298588e-01 2.864999999999999769e-01
5.568194660381646788e-01 2.934999999999999831e-01
5.748790910837313639e-01 3.004999999999999893e-01
5.929999999999999716e-01 3.072158456447782182e-01
6.115000000000000435e-01 3.138098353453321887e-01
6.300000000000000044e-01 3.202357072008651939e-01
6.474999999999999645e-01 3.279383374363799009e-01
6.620000000000000329e-01 3.384508412231194141e-01
6.770000000000000462e-01 3.484903086563373997e-01
6.926869054525264247e-01 3.574999999999999845e-01
7.085000000000000187e-01 3.665069795350810455e-01
7.245000000000000329e-01 3.757804740498458251e-01
7.403058091191238033e-01 3.850000000000000089e-01
7.564999999999999503e-01 3.938623199948355635e-01
7.794999999999999707e-01 3.959965813501376553e-01
7.980874649999258885e-01 4.020000000000000240e-01
8.045505368226222309e-01 4.204999999999999849e-01
8.051158534502025343e-01 4.450000000000000067e-01
8.058376468774638424e-01 4.694999999999999729e-01
8.097241936989291178e-01 4.904999999999999916e-01
8.229999999999999538e-01 5.022201470473486307e-01
8.324047894969568429e-01 5.180000000000000160e-01
8.401929328316050105e-01 5.350000000000000311e-01
8.479999999999999760e-01 5.520650561618376528e-01
8.559999999999999831e-01 5.694748864126141230e-01
8.621568768379791470e-01 5.879999999999999671e-01
8.621568768379791470e-01 6.129999999999999893e-01
8.621568768379791470e-01 6.380000000000000115e-01
8.621568768379791470e-01 6.630000000000000338e-01
8.680424993533494282e-01 6.820000000000000506e-01
8.759804845202968648e-01 6.995000000000000107e-01
8.836435484451635736e-01 7.165000000000000258e-01
8.914806923833933361e-01 7.339999999999999858e-01
8.987399700010677561e-01 7.514999999999999458e-01
8.988211381964792412e-01 7.764999999999999680e-01
8.988211381964792412e-01 8.014999999999999902e-01
9.018464816631689418e-01 8.235000000000000098e-01
9.100576645951272692e-01 8.399999999999999689e-01
9.184999999999999831e-01 8.566336784251585845e-01
9.270000000000000462e-01 8.732864594738164454e-01
9.352586430390149586e-01 8.900000000000000133e-01
9.434885232417310474e-01 9.070000000000000284e-01
9.519645511304480889e-01 9.234999999999999876e-01
9.607133592774420583e-01 9.395000000000000018e-01
9.695371976552173976e-01 9.555000000000000160e-01
9.789118137608716630e-01 9.715000000000000302e-01
9.889999999999999902e-01 9.862620157761630146e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x21.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.323307902415032759e-02 1.200000000000000025e-02
2.699999999999999969e-02 2.325446952936490938e-02
4.033553689881059362e-02 3.500000000000000333e-02
5.249999999999999806e-02 4.797300270977612746e-02
6.402064781961128159e-02 6.099999999999999867e-02
7.538926635215167926e-02 7.499999999999999722e-02
8.637596566960940858e-02 8.899999999999999578e-02
9.733390433625185856e-02 1.029999999999999943e-01
1.082707610525459191e-01 1.170000000000000068e-01
1.190808967787279904e-01 1.310000000000000053e-01
1.300000000000000044e-01 1.454125806618429273e-01
1.363719767654585358e-01 1.640000000000000069e-01
1.363719767654585358e-01 1.890000000000000013e-01
1.363719767654585358e-01 2.139999999999999958e-01
1.428071148439908900e-01 2.325000000000000122e-01
1.519999999999999962e-01 2.483614761048515140e-01
1.617421508637148786e-01 2.635000000000000120e-01
1.718181330095556736e-01 2.785000000000000253e-01
1.817567110237079397e-01 2.934999999999999831e-01
1.910000000000000031e-01 3.092455374117448197e-01
2.012449944551595316e-01 3.240000000000000102e-01
2.157398855934366533e-01 3.345000000000000195e-01
2.282872903385410879e-01 3.469999999999999751e-01
2.394999999999999907e-01 3.609001571309384260e-01
2.501344076859549626e-01 3.750000000000000000e-01
2.607834519022887432e-01 3.895000000000000129e-01
2.726945252051159452e-01 4.025000000000000244e-01
2.864999999999999769e-01 4.139788681740777521e-01
2.973037611138266145e-01 4.279999999999999916e-01
3.079884155412513369e-01 4.425000000000000044e-01
3.185000000000000053e-01 4.568334019743870988e-01
3.290000000000000147e-01 4.711157895353092484e-01
3.386266693856565535e-01 4.864999999999999880e-01
3.392817775808263936e-01 5.110000000000000098e-01
3.392817775808263936e-01 5.360000000000000320e-01
3.392817775808263936e-01 5.610000000000000542e-01
3.392817775808263936e-01 5.859999999999999654e-01
3.494999999999999774e-01 6.007543988881373087e-01
3.604166084435453943e-01 6.149999999999999911e-01
3.708939930203360991e-01 6.294999999999999485e-01
3.814445835221358938e-01 6.440000000000000169e-01
3.909075054653283199e-01 6.594999999999999751e-01
3.910967887014965561e-01 6.840000000000000524e-01
3.910967887014965561e-01 7.089999999999999636e-01
3.910967887014965561e-01 7.339999999999999858e-01
3.932640044977200322e-01 7.570000000000000062e-01
4.035000000000000253e-01 7.717373264761898666e-01
4.130987474881794852e-01 7.870000000000000329e-01
4.223897864310428019e-01 8.030000000000000471e-01
4.354999999999999982e-01 8.148030060565164545e-01
4.540000000000000147e-01 8.212328107306215985e-01
4.724999999999999756e-01 8.275161741175174335e-01
4.909999999999999920e-01 8.343509494918408542e-01
5.090000000000000080e-01 8.413525356918556408e-01
5.274999999999999689e-01 8.477006013975818544e-01
5.520000000000000462e-01 8.480137271258263443e-01
5.769999999999999574e-01 8.480137271258263443e-01
6.019999999999999796e-01 8.480137271258263443e-01
6.270000000000000018e-01 8.480137271258263443e-01
6.520000000000000240e-01 8.480158454309663085e-01
6.712263796667459204e-01 8.539999999999999813e-01
6.885000000000000009e-01 8.618447922136517336e-01
7.055000000000000160e-01 8.695758264632689194e-01
7.229853704031172779e-01 8.774999999999999467e-01
7.399999999999999911e-01 8.851754709734818150e-01
7.574999999999999512e-01 8.929500218455365124e-01
7.814999999999999725e-01 8.939119399622206252e-01
8.000000000000000444e-01 9.004315423465049095e-01
8.225000000000000089e-01 9.028985837780720836e-01
8.401786542756193299e-01 9.100000000000000311e-01
8.572934566333177964e-01 9.180000000000000382e-01
8.741769381584320042e-01 9.260000000000000453e-01
8.910000000000000142e-01 9.344426351480955573e-01
9.070000000000000284e-01 9.430720115715568452e-01
9.230000000000000426e-01 9.520977638989245317e-01
9.389999999999999458e-01 9.613149211544678163e-01
9.548011097991669915e-01 9.705000000000000293e-01
9.704796822376542398e-01 9.799999999999999822e-01
9.855000000000000426e-01 9.895346666985711526e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x22.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.299999999999999940e-02 1.237701497400859468e-02
2.640597514973266544e-02 2.400000000000000050e-02
3.899999999999999994e-02 3.617838720153494780e-02
5.001312356611178206e-02 5.000000000000000278e-02
6.082727423290001934e-02 6.450000000000000178e-02
7.114795871842245767e-02 7.900000000000000078e-02
8.150000000000000300e-02 9.379020035881892314e-02
9.178287034150529877e-02 1.084999999999999992e-01
1.019999999999999934e-01 1.231686410879648946e-01
1.123218272322064754e-01 1.380000000000000115e-01
1.221360768398146168e-01 1.529999999999999971e-01
1.227010314414761355e-01 1.774999999999999911e-01
1.227010314414761355e-01 2.025000000000000133e-01
1.245385819688126922e-01 2.255000000000000060e-01
1.316031077150370543e-01 2.434999999999999942e-01
1.390747856037824193e-01 2.610000000000000098e-01
1.466455945229119540e-01 2.785000000000000253e-01
1.540782039834773520e-01 2.959999999999999853e-01
1.615000000000000047e-01 3.135707547607911594e-01
1.643099123026290909e-01 3.360000000000000209e-01
1.643099123026290909e-01 3.609999999999999876e-01
1.643099123026290909e-01 3.860000000000000098e-01
1.654493426292834579e-01 4.099999999999999756e-01
1.733730285839622520e-01 4.269999999999999907e-01
1.814999999999999947e-01 4.435773213127110481e-01
1.890430336818831325e-01 4.610000000000000209e-01
1.962633142701043221e-01 4.789999999999999813e-01
2.064999999999999891e-01 4.935120860312517399e-01
2.184999999999999998e-01 5.065751827539942687e-01
2.255570766720245146e-01 5.244999999999999662e-01
2.321065425372432489e-01 5.430000000000000382e-01
2.381065519781379591e-01 5.620000000000000551e-01
2.440135192064710745e-01 5.809999999999999609e-01
2.456324371472907719e-01 6.045000000000000373e-01
2.456324371472907719e-01 6.294999999999999485e-01
2.456324371472907719e-01 6.544999999999999707e-01
2.496252110743604480e-01 6.754999999999999893e-01
2.551589581300647280e-01 6.949999999999999512e-01
2.606031694854895608e-01 7.145000000000000240e-01
2.662452914858926545e-01 7.339999999999999858e-01
2.741365618257211589e-01 7.510000000000000009e-01
2.939289250435171974e-01 7.564999999999999503e-01
3.147213602088015927e-01 7.604999999999999538e-01
3.360000000000000209e-01 7.644075709606912294e-01
3.569999999999999840e-01 7.681946354532048771e-01
3.780000000000000027e-01 7.722295736798316934e-01
3.990000000000000213e-01 7.764999831839568545e-01
4.192042549774728233e-01 7.810000000000000275e-01
4.425000000000000044e-01 7.826747534773899062e-01
4.675000000000000266e-01 7.826747534773899062e-01
4.924999999999999933e-01 7.826747534773899062e-01
5.174999999999999600e-01 7.826747534773899062e-01
5.404999999999999805e-01 7.845144238851788909e-01
5.610000000000000542e-01 7.890374192320759317e-01
5.815000000000000169e-01 7.936845488566171003e-01
6.019999999999999796e-01 7.984670612024293845e-01
6.219999999999999973e-01 8.031941127337854924e-01
6.414999999999999591e-01 8.086474508274461570e-01
6.578750229404486394e-01 8.175000000000000044e-01
6.729767547326173105e-01 8.275000000000000133e-01
6.879999999999999449e-01 8.371015913994408475e-01
7.035000000000000142e-01 8.469816521621144068e-01
7.185000000000000275e-01 8.565242579130707412e-01
7.339999999999999858e-01 8.662755070253347345e-01
7.495000000000000551e-01 8.759948385154708861e-01
7.684999999999999609e-01 8.818639956195146734e-01
7.904733844239832941e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916274832145785201e-01
8.295000000000000151e-01 8.959293426610034361e-01
8.457521500162976658e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132174282180838265e-01
8.781687844794876519e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310049714283916700e-01
9.097947037565251582e-01 9.405000000000000027e-01
9.251288416342682286e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596658772248330971e-01
9.559999999999999609e-01 9.694855770672274886e-01
9.709999999999999742e-01 9.792553765616549555e-01
9.859999999999999876e-01 9.893305085286997480e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x23.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.248505049652289846e-02 1.299999999999999940e-02
2.390629814105809520e-02 2.649999999999999925e-02
3.364071196647863693e-02 4.150000000000000216e-02
4.173666899850898837e-02 5.850000000000000339e-02
4.987850817177495732e-02 7.549999999999999767e-02
5.828848600310970740e-02 9.199999999999999845e-02
6.700000000000000400e-02 1.084010346470169195e-01
7.549999999999999767e-02 1.246228585090647656e-01
8.400000000000000522e-02 1.411941841201666548e-01
9.021117431206700232e-02 1.600000000000000033e-01
9.021117431206700232e-02 1.849999999999999978e-01
9.021117431206700232e-02 2.099999999999999922e-01
9.414516584500361163e-02 2.310000000000000109e-01
1.021801226240702104e-01 2.479999999999999982e-01
1.114336610786955534e-01 2.640000000000000124e-01
1.206285822577341793e-01 2.795000000000000262e-01
1.292713369261421219e-01 2.959999999999999853e-01
1.372248329903885955e-01 3.130000000000000004e-01
1.405933276859319681e-01 3.345000000000000195e-01
1.405933276859319681e-01 3.594999999999999862e-01
1.405933276859319681e-01 3.845000000000000084e-01
1.413783274401270440e-01 4.089999999999999747e-01
1.488297712149485308e-01 4.264999999999999902e-01
1.565000000000000002e-01 4.439430974970545174e-01
1.640948443800510081e-01 4.610000000000000209e-01
1.716835935897034482e-01 4.784999999999999809e-01
1.737291826674848827e-01 5.014999999999999458e-01
1.737291826674848827e-01 5.264999999999999680e-01
1.737291826674848827e-01 5.514999999999999902e-01
1.737291826674848827e-01 5.765000000000000124e-01
1.779999999999999916e-01 5.974168441673742835e-01
1.859393612719197342e-01 6.145000000000000462e-01
1.919565454161344664e-01 6.334999999999999520e-01
1.981673422829915987e-01 6.520000000000000240e-01
2.104999999999999927e-01 6.648458841644012685e-01
2.295000000000000095e-01 6.709839950833345057e-01
2.479999999999999982e-01 6.773507705226990971e-01
2.655000000000000138e-01 6.848327344274427464e-01
2.874999999999999778e-01 6.878370354239851103e-01
3.125000000000000000e-01 6.878370354239851103e-01
3.375000000000000222e-01 6.878370354239851103e-01
3.624999999999999889e-01 6.878370354239851103e-01
3.875000000000000111e-01 6.878370354239851103e-01
4.124999999999999778e-01 6.878370354239851103e-01
4.362892223060913510e-01 6.889999999999999458e-01
4.520000000000000129e-01 6.983531566656190348e-01
4.670000000000000262e-01 7.084812181238262507e-01
4.815982343180929548e-01 7.185000000000000275e-01
4.964999999999999969e-01 7.289837458678697368e-01
5.107570825202004672e-01 7.395000000000000462e-01
5.255847683853971386e-01 7.495000000000000551e-01
5.422763316051721905e-01 7.580000000000000071e-01
5.590000000000000524e-01 7.660031816865290333e-01
5.759999999999999565e-01 7.742620775866103644e-01
5.925317811565705695e-01 7.824999999999999734e-01
6.093831395542058660e-01 7.910000000000000364e-01
6.260000000000000009e-01 7.994758400564905276e-01
6.420000000000000151e-01 8.080605516289675050e-01
6.579312825999730219e-01 8.175000000000000044e-01
6.730000000000000426e-01 8.274933659452039514e-01
6.879999999999999449e-01 8.370825625348545795e-01
7.035000000000000142e-01 8.469649591979873104e-01
7.185000000000000275e-01 8.565099523927331981e-01
7.339999999999999858e-01 8.662636596762606223e-01
7.495000000000000551e-01 8.759856087884619891e-01
7.684999999999999609e-01 8.818563835532596817e-01
7.904883654519500036e-01 8.850000000000000089e-01
8.084999999999999964e-01 8.916210583211945373e-01
8.295000000000000151e-01 8.959232454494981956e-01
8.457620653625705920e-01 9.044999999999999707e-01
8.619999999999999885e-01 9.132128921353890316e-01
8.781756615837027491e-01 9.220000000000000417e-01
8.940000000000000169e-01 9.310018059480510422e-01
9.097989407878410706e-01 9.405000000000000027e-01
9.251321561195170462e-01 9.499999999999999556e-01
9.405000000000000027e-01 9.596643102852644436e-01
9.559999999999999609e-01 9.694845057983493275e-01
9.709999999999999742e-01 9.792547216962086409e-01
9.859999999999999876e-01 9.893301874294997411e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x24.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.549999999999999989e-02 9.956027245809889042e-03
3.150000000000000022e-02 1.898593790929568870e-02
4.800000000000000100e-02 2.726578179436066687e-02
6.602113962854892770e-02 3.400000000000000244e-02
8.484043100297249118e-02 4.050000000000000128e-02
1.032754308166437957e-01 4.700000000000000011e-02
1.214999999999999969e-01 5.354495807348515907e-02
1.400000000000000133e-01 6.010138567520253300e-02
1.585000000000000020e-01 6.651692623932038695e-02
1.774016808032160275e-01 7.299999999999999545e-02
1.965000000000000080e-01 7.877710904816437321e-02
2.210000000000000020e-01 7.920893929037044201e-02
2.459999999999999964e-01 7.920893929037044201e-02
2.710000000000000187e-01 7.920893929037044201e-02
2.929999999999999827e-01 8.243580203300245046e-02
3.114999999999999991e-01 8.865925416171151208e-02
3.295000000000000151e-01 9.562705674191147864e-02
3.471907593274524695e-01 1.029999999999999943e-01
3.649999999999999911e-01 1.104756262582125143e-01
3.827973877978161910e-01 1.174999999999999933e-01
4.010000000000000231e-01 1.243393545082838308e-01
4.199999999999999845e-01 1.300942683777677744e-01
4.445000000000000062e-01 1.306478645114967641e-01
4.694999999999999729e-01 1.306478645114967641e-01
4.944999999999999951e-01 1.306478645114967641e-01
5.194999999999999618e-01 1.306478645114967641e-01
5.424999999999999822e-01 1.329120170638924403e-01
5.614999999999999991e-01 1.388149026402950847e-01
5.803509644692589342e-01 1.449999999999999900e-01
6.005000000000000338e-01 1.499768010997118151e-01
6.215000000000000524e-01 1.536385170134024758e-01
6.414999999999999591e-01 1.586525889074742457e-01
6.526840900232779852e-01 1.724999999999999867e-01
6.580000000000000293e-01 1.920267379881900049e-01
6.630000000000000338e-01 2.121867687068927366e-01
6.635040828687983616e-01 2.364999999999999880e-01
6.635040828687983616e-01 2.615000000000000102e-01
6.635040828687983616e-01 2.864999999999999769e-01
6.635040828687983616e-01 3.114999999999999991e-01
6.650486339970990146e-01 3.350000000000000200e-01
6.738903283084263229e-01 3.514999999999999791e-01
6.834399781170241717e-01 3.669999999999999929e-01
6.931071297427698896e-01 3.820000000000000062e-01
7.029999999999999583e-01 3.973989998273314006e-01
7.057226942272841752e-01 4.194999999999999840e-01
7.057226942272841752e-01 4.445000000000000062e-01
7.057226942272841752e-01 4.694999999999999729e-01
7.057226942272841752e-01 4.944999999999999951e-01
7.134280560815609018e-01 5.120000000000000107e-01
7.230513273062261215e-01 5.270000000000000240e-01
7.328212096496518058e-01 5.424999999999999822e-01
7.425000000000000488e-01 5.576283977671041558e-01
7.525123560880666584e-01 5.725000000000000089e-01
7.600649943218136251e-01 5.899999999999999689e-01
7.620183092347038167e-01 6.129999999999999893e-01
7.643421359220592404e-01 6.360000000000000098e-01
7.680000000000000160e-01 6.571205952404568507e-01
7.813483153395996972e-01 6.690000000000000391e-01
7.892601525028677401e-01 6.860000000000000542e-01
7.935358254154393221e-01 7.065000000000000169e-01
7.975209747697638019e-01 7.275000000000000355e-01
8.016696289866830361e-01 7.485000000000000542e-01
8.047847494956772429e-01 7.704999999999999627e-01
8.065958842474635349e-01 7.934999999999999831e-01
8.132092667410871778e-01 8.120000000000000551e-01
8.287895796527050551e-01 8.215000000000000080e-01
8.408409181221296880e-01 8.345000000000000195e-01
8.521792910186395398e-01 8.479999999999999760e-01
8.635969560566042480e-01 8.615000000000000435e-01
8.751761270486889677e-01 8.750000000000000000e-01
8.869670135100350405e-01 8.884999999999999565e-01
8.984999999999999654e-01 9.016124733286259296e-01
9.104999999999999760e-01 9.147675260358931748e-01
9.229271298124031020e-01 9.274999999999999911e-01
9.354999999999999982e-01 9.397661844233395900e-01
9.482948752597062381e-01 9.519999999999999574e-01
9.609999999999999654e-01 9.641082084437895272e-01
9.739999999999999769e-01 9.760702198486858050e-01
9.875000000000000444e-01 9.879356088421570314e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x25.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.473433751169288784e-02 1.050000000000000065e-02
2.999999999999999889e-02 2.010019126020042013e-02
4.599052155497472538e-02 2.949999999999999845e-02
6.250000000000000000e-02 3.752208502414633440e-02
8.000000000000000167e-02 4.549835419644933376e-02
9.700000000000000289e-02 5.307473784375452835e-02
1.145000000000000046e-01 6.089958968856141325e-02
1.315000000000000058e-01 6.887302220406064934e-02
1.482431964461547458e-01 7.699999999999999900e-02
1.650000000000000078e-01 8.513770864557317075e-02
1.819999999999999951e-01 9.334183485029962091e-02
2.010000000000000120e-01 9.912909395261272627e-02
2.260000000000000064e-01 9.913697499548226877e-02
2.510000000000000009e-01 9.913697499548226877e-02
2.760000000000000231e-01 9.913697499548226877e-02
2.964999999999999858e-01 1.038914088682593856e-01
3.145000000000000018e-01 1.109870151512199477e-01
3.318536895702945411e-01 1.184999999999999942e-01
3.489999999999999769e-01 1.260641232334929751e-01
3.664999999999999925e-01 1.335981017402979310e-01
3.840000000000000080e-01 1.410505373788287498e-01
4.015000000000000235e-01 1.486954485853586028e-01
4.199999999999999845e-01 1.554394127113793711e-01
4.344999999999999973e-01 1.655882429089098606e-01
4.520000000000000129e-01 1.730709146028137635e-01
4.714999999999999747e-01 1.785029829893899078e-01
4.919354610885723900e-01 1.834999999999999964e-01
5.120000000000000107e-01 1.880067152108397810e-01
5.324999999999999734e-01 1.925567416978958002e-01
5.574999999999999956e-01 1.925567416978958002e-01
5.825000000000000178e-01 1.925567416978958002e-01
6.075000000000000400e-01 1.925567416978958002e-01
6.324999999999999512e-01 1.925567416978958002e-01
6.564960934822038352e-01 1.940000000000000058e-01
6.770000000000000462e-01 1.981609388717356923e-01
6.986935811932953877e-01 2.015000000000000124e-01
7.199999999999999734e-01 2.051675310395970064e-01
7.407863815408252117e-01 2.094999999999999918e-01
7.590851244237984963e-01 2.159999999999999976e-01
7.614575685911847414e-01 2.389999999999999902e-01
7.625274032699903559e-01 2.625000000000000111e-01
7.635491824311434472e-01 2.864999999999999769e-01
7.651455214223275014e-01 3.099999999999999978e-01
7.729145510940521602e-01 3.275000000000000133e-01
7.845572799835424105e-01 3.405000000000000249e-01
7.905855903123595319e-01 3.594999999999999862e-01
7.959580073191552252e-01 3.795000000000000040e-01
8.013951327666297697e-01 3.990000000000000213e-01
8.045617112068917942e-01 4.204999999999999849e-01
8.051245453510520456e-01 4.450000000000000067e-01
8.058442114101972420e-01 4.694999999999999729e-01
8.097265129124805449e-01 4.904999999999999916e-01
8.229999999999999538e-01 5.022197514078103886e-01
8.324049853713668679e-01 5.180000000000000160e-01
8.401931157109407966e-01 5.350000000000000311e-01
8.479999999999999760e-01 5.520646807910866150e-01
8.559999999999999831e-01 5.694745382405044243e-01
8.621570275849937959e-01 5.879999999999999671e-01
8.621570275849937959e-01 6.129999999999999893e-01
8.621570275849937959e-01 6.380000000000000115e-01
8.621570275849937959e-01 6.630000000000000338e-01
8.680426442803572673e-01 6.820000000000000506e-01
8.759806218428937141e-01 6.995000000000000107e-01
8.836436777877870741e-01 7.165000000000000258e-01
8.914808146213449858e-01 7.339999999999999858e-01
8.987400844133544009e-01 7.514999999999999458e-01
8.988212522493000955e-01 7.764999999999999680e-01
8.988212522493000955e-01 8.014999999999999902e-01
9.018465898610154019e-01 8.235000000000000098e-01
9.100577663077117352e-01 8.399999999999999689e-01
9.184999999999999831e-01 8.566334891047160394e-01
9.270000000000000462e-01 8.732862783908913462e-01
9.352587293461648299e-01 8.900000000000000133e-01
9.434886026368676237e-01 9.070000000000000284e-01
9.519646208486661765e-01 9.234999999999999876e-01
9.607134159639777460e-01 9.395000000000000018e-01
9.695372407662544711e-01 9.555000000000000160e-01
9.789118430494692102e-01 9.715000000000000302e-01
9.889999999999999902e-01 9.862619952767058829e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x26.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.473458405306408980e-02 1.050000000000000065e-02
2.999999999999999889e-02 2.009987791768876042e-02
4.599148502917636827e-02 2.949999999999999845e-02
6.250000000000000000e-02 3.752123513197624938e-02
8.000000000000000167e-02 4.549712985634805917e-02
9.700000000000000289e-02 5.307319247187965855e-02
1.145000000000000046e-01 6.089775695279215501e-02
1.315000000000000058e-01 6.887087823608992188e-02
1.482482673356876890e-01 7.699999999999999900e-02
1.650000000000000078e-01 8.513489580165446713e-02
1.819999999999999951e-01 9.333861637529061728e-02
2.010000000000000120e-01 9.912563974297504410e-02
2.260000000000000064e-01 9.913352182510520860e-02
2.510000000000000009e-01 9.913352182510520860e-02
2.760000000000000231e-01 9.913352182510520860e-02
2.964999999999999858e-01 1.038878723772157647e-01
3.145000000000000018e-01 1.109833847041732657e-01
3.318619151121330879e-01 1.184999999999999942e-01
3.489999999999999769e-01 1.260605628117377475e-01
3.664999999999999925e-01 1.335945463688117951e-01
3.840000000000000080e-01 1.410466376787612719e-01
4.015000000000000235e-01 1.486920675472094000e-01
4.199999999999999845e-01 1.554328906289669521e-01
4.346714064018595836e-01 1.655000000000000082e-01
4.525000000000000133e-01 1.725313086228510706e-01
4.724999999999999756e-01 1.776267314873019587e-01
4.929999999999999938e-01 1.821827498221495201e-01
5.140000000000000124e-01 1.864434458231529201e-01
5.350000000000000311e-01 1.901858809537913531e-01
5.600000000000000533e-01 1.901858809537913531e-01
5.849999999999999645e-01 1.901858809537913531e-01
6.099999999999999867e-01 1.901858809537913531e-01
6.350000000000000089e-01 1.901858809537913531e-01
6.584536849983765316e-01 1.920000000000000040e-01
6.794999999999999929e-01 1.956589535537436864e-01
7.015000000000000124e-01 1.986827644748448418e-01
7.232993039812987135e-01 2.020000000000000129e-01
7.445000000000000506e-01 2.055807279158795853e-01
7.674999999999999600e-01 2.078833005689644797e-01
7.884999999999999787e-01 2.116387214176698728e-01
8.041880699210954830e-01 2.210000000000000020e-01
8.052151371894815668e-01 2.449999999999999956e-01
8.054991752685159989e-01 2.700000000000000178e-01
8.058395602342671715e-01 2.944999999999999840e-01
8.067539262746079576e-01 3.185000000000000053e-01
8.173317641345799744e-01 3.330000000000000182e-01
8.265000000000000124e-01 3.488073925452884194e-01
8.335000000000000187e-01 3.665763032797907384e-01
8.405000000000000249e-01 3.845139541678576078e-01
8.473214523391169317e-01 4.030000000000000249e-01
8.475843941721356023e-01 4.274999999999999911e-01
8.475843941721356023e-01 4.525000000000000133e-01
8.475843941721356023e-01 4.774999999999999800e-01
8.486580158476495495e-01 5.014999999999999458e-01
8.555409746181517061e-01 5.194999999999999618e-01
8.625455335927212364e-01 5.374999999999999778e-01
8.695474832519631825e-01 5.554999999999999938e-01
8.765135768786892490e-01 5.735000000000000098e-01
8.800511294154641506e-01 5.949999999999999734e-01
8.800511294154641506e-01 6.199999999999999956e-01
8.800511294154641506e-01 6.450000000000000178e-01
8.804999999999999494e-01 6.698024706387696314e-01
8.874999999999999556e-01 6.876851829915812120e-01
8.948155947442789637e-01 7.055000000000000160e-01
9.020328173628143764e-01 7.229999999999999760e-01
9.094999999999999751e-01 7.407740450404878274e-01
9.133584256484760244e-01 7.620000000000000107e-01
9.133584256484760244e-01 7.870000000000000329e-01
9.133584256484760244e-01 8.120000000000000551e-01
9.191914348795424683e-01 8.309999999999999609e-01
9.271699498213578083e-01 8.479999999999999760e-01
9.353233872262800563e-01 8.649999999999999911e-01
9.433474059569839643e-01 8.820000000000000062e-01
9.509999999999999565e-01 8.994402376542095512e-01
9.585000000000000187e-01 9.169439128692548069e-01
9.660120207993776464e-01 9.340000000000000524e-01
9.737660633775003793e-01 9.515000000000000124e-01
9.815289243592232316e-01 9.685000000000000275e-01
9.903712884365168945e-01 9.849999999999999867e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x27.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.227394128819772612e-02 1.299999999999999940e-02
2.350000000000000006e-02 2.656858350981563047e-02
3.319531106606849608e-02 4.200000000000000261e-02
4.109114841267198781e-02 5.899999999999999689e-02
4.908018787581368281e-02 7.599999999999999811e-02
5.750000000000000250e-02 9.288804558004312706e-02
6.600000000000000311e-02 1.092684359883797640e-01
7.449999999999999678e-02 1.259037952537733762e-01
8.275397650281891837e-02 1.424999999999999878e-01
8.815121622854744932e-02 1.620000000000000051e-01
8.815121622854744932e-02 1.869999999999999996e-01
8.815121622854744932e-02 2.119999999999999940e-01
9.249999999999999889e-02 2.325275628303371533e-01
1.003683656219415271e-01 2.500000000000000000e-01
1.090444796668474103e-01 2.660000000000000142e-01
1.179999999999999938e-01 2.821946002562923939e-01
1.263267350344414730e-01 2.989999999999999880e-01
1.337892075049720575e-01 3.165000000000000036e-01
1.355227654986360109e-01 3.395000000000000240e-01
1.355227654986360109e-01 3.644999999999999907e-01
1.355227654986360109e-01 3.895000000000000129e-01
1.375000000000000111e-01 4.125984764335027810e-01
1.444999999999999896e-01 4.308715342320963981e-01
1.513975785971492516e-01 4.490000000000000102e-01
1.583195761507090182e-01 4.670000000000000262e-01
1.642465110118013771e-01 4.859999999999999876e-01
1.643904662200472433e-01 5.110000000000000098e-01
1.643904662200472433e-01 5.360000000000000320e-01
1.643904662200472433e-01 5.610000000000000542e-01
1.643904662200472433e-01 5.859999999999999654e-01
1.710000000000000131e-01 6.044677037375459916e-01
1.779999999999999916e-01 6.221881230005430474e-01
1.852359898499617019e-01 6.400000000000000133e-01
1.906471771788912639e-01 6.594999999999999751e-01
1.907335015943851242e-01 6.844999999999999973e-01
1.907335015943851242e-01 7.095000000000000195e-01
1.907335015943851242e-01 7.345000000000000417e-01
1.916236714339683012e-01 7.584999999999999520e-01
1.956775010574122453e-01 7.794999999999999707e-01
2.004291001690775564e-01 8.000000000000000444e-01
2.124999999999999944e-01 8.125176923887439395e-01
2.340000000000000135e-01 8.162581993172015604e-01
2.560000000000000053e-01 8.192762380944690337e-01
2.785000000000000253e-01 8.219380729521632567e-01
3.034999999999999920e-01 8.219380729521632567e-01
3.285000000000000142e-01 8.219380729521632567e-01
3.534999999999999809e-01 8.219380729521632567e-01
3.785000000000000031e-01 8.219380729521632567e-01
4.035000000000000253e-01 8.219380729521632567e-01
4.284999999999999920e-01 8.219380729521632567e-01
4.491498358080799336e-01 8.259999999999999565e-01
4.680000000000000271e-01 8.321731214255997378e-01
4.864999999999999880e-01 8.386331371956343705e-01
5.050000000000000044e-01 8.453788690165031650e-01
5.234999999999999654e-01 8.519479126691246185e-01
5.470000000000000417e-01 8.531156858647146457e-01
5.719999999999999529e-01 8.531156858647146457e-01
5.969999999999999751e-01 8.531156858647146457e-01
6.219999999999999973e-01 8.531156858647146457e-01
6.470000000000000195e-01 8.531156858647146457e-01
6.680000000000000382e-01 8.573456314270605505e-01
6.854999999999999982e-01 8.647537920112225995e-01
7.029999999999999583e-01 8.721938438230153468e-01
7.205000000000000293e-01 8.796446919829079558e-01
7.379999999999999893e-01 8.871126614049065218e-01
7.556210644081402528e-01 8.944999999999999618e-01
7.790180177639056680e-01 8.960000000000000187e-01
7.984999999999999876e-01 9.017967832799860251e-01
8.209999999999999520e-01 9.044653580630284129e-01
8.389999999999999680e-01 9.111226927660983632e-01
8.563122666732478905e-01 9.190000000000000391e-01
8.735000000000000542e-01 9.269293260302015058e-01
8.900141349298638094e-01 9.350000000000000533e-01
9.064999999999999725e-01 9.436810049977177872e-01
9.224999999999999867e-01 9.525279573185335691e-01
9.385000000000000009e-01 9.615717010085425009e-01
9.545000000000000151e-01 9.706985475459012358e-01
9.701028557715064560e-01 9.799999999999999822e-01
9.855000000000000426e-01 9.896501045201194779e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x3.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565887e-01
2.099999999999999922e-01 1.650114436184828559e-01
2.240000000000000047e-01 1.760253673797579355e-01
2.383789654338148434e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316633844e-01
2.667364768554185139e-01 2.084999999999999909e-01
2.807851544796615140e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905572376122e-01
3.094362899531438171e-01 2.409999999999999920e-01
3.239445997904781271e-01 2.515000000000000013e-01
3.384960778879103072e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948854797211e-01
3.674999999999999933e-01 2.829028551136755776e-01
3.820000000000000062e-01 2.933753182678053295e-01
3.965000000000000191e-01 3.038444182739025168e-01
4.109999999999999765e-01 3.143292923753284729e-01
4.254285531320012859e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989269543640078e-01
4.535000000000000142e-01 3.467383911537946228e-01
4.677069518605398435e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840901692351343e-01
4.962324271943286957e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897313407938182706e-01
5.248072392608053027e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.112403761714343298e-01
5.530000000000000471e-01 4.223489352475001124e-01
5.669999999999999485e-01 4.334101125039419022e-01
5.809999999999999609e-01 4.441180922814806920e-01
5.955000000000000293e-01 4.548726727270728243e-01
6.099048813536003255e-01 4.655000000000000249e-01
6.244071101104191612e-01 4.759999999999999787e-01
6.390000000000000124e-01 4.860784283479059886e-01
6.530146294905556648e-01 4.969999999999999973e-01
6.665648044391124794e-01 5.084999999999999520e-01
6.805620467159207987e-01 5.194999999999999618e-01
6.949693131487882924e-01 5.304999999999999716e-01
7.089596047585942085e-01 5.414999999999999813e-01
7.227863598381014665e-01 5.524999999999999911e-01
7.366761331108068189e-01 5.635000000000000009e-01
7.506699389499027486e-01 5.745000000000000107e-01
7.604308507150310259e-01 5.899999999999999689e-01
7.624156989679473639e-01 6.129999999999999893e-01
7.646783140511720367e-01 6.354999999999999538e-01
7.682728343128453208e-01 6.570000000000000284e-01
7.820000000000000284e-01 6.684816272282378957e-01
7.944999999999999840e-01 6.806030220312323520e-01
8.084999999999999964e-01 6.916262138966773332e-01
8.266174477987071612e-01 6.985000000000000098e-01
8.375000000000000222e-01 7.128136944881712234e-01
8.475000000000000311e-01 7.275644270462917618e-01
8.575986093175773650e-01 7.425000000000000488e-01
8.636631027347416723e-01 7.614999999999999547e-01
8.636631027347416723e-01 7.864999999999999769e-01
8.636631027347416723e-01 8.114999999999999991e-01
8.720671485525426370e-01 8.279999999999999583e-01
8.821312365732917327e-01 8.429999999999999716e-01
8.920000000000000151e-01 8.581887761864516184e-01
9.017841458281388167e-01 8.735000000000000542e-01
9.114999999999999769e-01 8.887933848277121962e-01
9.211730259184471858e-01 9.040000000000000258e-01
9.312767875872975942e-01 9.190000000000000391e-01
9.419999999999999485e-01 9.334182784362349272e-01
9.529999999999999583e-01 9.474851046861118009e-01
9.639999999999999680e-01 9.613827495648930022e-01
9.755000000000000338e-01 9.749773166609242425e-01
9.875039460436582095e-01 9.875000000000000444e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x4.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565887e-01
2.099999999999999922e-01 1.650114436184829392e-01
2.240000000000000047e-01 1.760253673797579910e-01
2.383789654338147601e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316635509e-01
2.667364768554181809e-01 2.084999999999999909e-01
2.807851544796492460e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905573272905e-01
3.094362899528986244e-01 2.409999999999999920e-01
3.239445997900995966e-01 2.515000000000000013e-01
3.384960778873899456e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948859586158e-01
3.674999999999999933e-01 2.829028551142631631e-01
3.820000000000000062e-01 2.933753182685089334e-01
3.965000000000000191e-01 3.038444182747230826e-01
4.109999999999999765e-01 3.143292923762944224e-01
4.254285531287425037e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989270629666902e-01
4.535000000000000142e-01 3.467383915240987990e-01
4.677069510081246495e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840910889301211e-01
4.962324256019806645e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897313422752892720e-01
5.248072364564817516e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.112412368578481359e-01
5.530000000000000471e-01 4.223520045923692678e-01
5.669999999999999485e-01 4.334153676983448222e-01
5.809999999999999609e-01 4.441254892076895722e-01
5.955000000000000293e-01 4.548822299675507330e-01
6.098890160264183180e-01 4.655000000000000249e-01
6.243879586940345172e-01 4.759999999999999787e-01
6.390000000000000124e-01 4.860990585669268671e-01
6.530000000000000249e-01 4.972112414297830685e-01
6.640535663345683570e-01 5.110000000000000098e-01
6.737747610326474401e-01 5.264999999999999680e-01
6.834579708189043590e-01 5.420000000000000373e-01
6.930126445040822869e-01 5.570000000000000506e-01
7.029999999999999583e-01 5.723339169363508283e-01
7.089640065077311704e-01 5.915000000000000258e-01
7.089640065077311704e-01 6.165000000000000480e-01
7.089640065077311704e-01 6.414999999999999591e-01
7.089801175832035618e-01 6.664999999999999813e-01
7.169883598686658255e-01 6.834999999999999964e-01
7.264662510663485451e-01 6.989999999999999547e-01
7.359677025186824872e-01 7.145000000000000240e-01
7.455000000000000515e-01 7.299359134715813768e-01
7.550507689396478428e-01 7.449999999999999956e-01
7.609795355861023181e-01 7.644999999999999574e-01
7.640203866171334512e-01 7.860000000000000320e-01
7.689060056816995337e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007816770513568e-01
7.984999999999999876e-01 8.266328137817490207e-01
8.195000000000000062e-01 8.307009603172869072e-01
8.345000000000000195e-01 8.405958606155594648e-01
8.465000000000000302e-01 8.536135838327986169e-01
8.585000000000000409e-01 8.667036336671037899e-01
8.706440082975651640e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477519218373621e-01
8.954371248645286441e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174628994750867461e-01
9.208011531599924471e-01 9.294999999999999929e-01
9.339984753132516415e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536399069611143e-01
9.602381280094783866e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483305313064077e-01
9.871090222113788615e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.323307957377838767e-02 1.200000000000000025e-02
2.699999999999999969e-02 2.325446856076008109e-02
4.033553887556232814e-02 3.500000000000000333e-02
5.249999999999999806e-02 4.797299881965112756e-02
6.402065294652191374e-02 6.099999999999999867e-02
7.538927274200192541e-02 7.499999999999999722e-02
8.637597342770039766e-02 8.899999999999999578e-02
9.733391347065389887e-02 1.029999999999999943e-01
1.082707716802068787e-01 1.170000000000000068e-01
1.190809087318331905e-01 1.310000000000000053e-01
1.300000000000000044e-01 1.454125637283351646e-01
1.363719912749235263e-01 1.640000000000000069e-01
1.363719912749235263e-01 1.890000000000000013e-01
1.363719912749235263e-01 2.139999999999999958e-01
1.428071325992048002e-01 2.325000000000000122e-01
1.519999999999999962e-01 2.483614384883160164e-01
1.617421808744401168e-01 2.635000000000000120e-01
1.718181704216333316e-01 2.785000000000000253e-01
1.817567550853900482e-01 2.934999999999999831e-01
1.910000000000000031e-01 3.092454572078954245e-01
2.012451568125745160e-01 3.240000000000000102e-01
2.157454939774038072e-01 3.345000000000000195e-01
2.283041771628059602e-01 3.469999999999999751e-01
2.394999999999999907e-01 3.608627087125579336e-01
2.501760996469571396e-01 3.750000000000000000e-01
2.608398565014622972e-01 3.895000000000000129e-01
2.727942361411814232e-01 4.025000000000000244e-01
2.892320986903023639e-01 4.109999999999999765e-01
3.054999999999999938e-01 4.197082754976194097e-01
3.215736556417127523e-01 4.284999999999999920e-01
3.380000000000000226e-01 4.374616198665775002e-01
3.539999999999999813e-01 4.461675064474449059e-01
3.699999999999999956e-01 4.550013536784555113e-01
3.860496274681515794e-01 4.640000000000000235e-01
4.020000000000000240e-01 4.730691504514227264e-01
4.174999999999999822e-01 4.826491450355001600e-01
4.306825999410542893e-01 4.944999999999999951e-01
4.445000000000000062e-01 5.056457360691566372e-01
4.578412150836523864e-01 5.174999999999999600e-01
4.707678487043527871e-01 5.294999999999999707e-01
4.838059706558155981e-01 5.414999999999999813e-01
4.966971135232883805e-01 5.534999999999999920e-01
5.094999999999999529e-01 5.658235750363694860e-01
5.223694275825739863e-01 5.779999999999999583e-01
5.364999999999999769e-01 5.889940277707226279e-01
5.514999999999999902e-01 5.989242452573010356e-01
5.665000000000000036e-01 6.088944287674438183e-01
5.815000000000000169e-01 6.188110310102501455e-01
5.965000000000000302e-01 6.287105841168988407e-01
6.115000000000000435e-01 6.387507181730223138e-01
6.264999999999999458e-01 6.488205093304524329e-01
6.414999999999999591e-01 6.585232690426396918e-01
6.560000000000000275e-01 6.693238142547258684e-01
6.700000000000000400e-01 6.804314611653208278e-01
6.840000000000000524e-01 6.912890675991029132e-01
6.979999999999999538e-01 7.020590388956985395e-01
7.121234389074484472e-01 7.129999999999999671e-01
7.262176733823809682e-01 7.239999999999999769e-01
7.401992791873098776e-01 7.349999999999999867e-01
7.540000000000000036e-01 7.462412736497121557e-01
7.609784044070274645e-01 7.644999999999999574e-01
7.640196900956562898e-01 7.860000000000000320e-01
7.689057233561178428e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007977649276102e-01
7.984999999999999876e-01 8.266328267520293149e-01
8.195000000000000062e-01 8.307009743346771558e-01
8.345000000000000195e-01 8.405958735236189749e-01
8.465000000000000302e-01 8.536135955675960840e-01
8.585000000000000409e-01 8.667036440584143797e-01
8.706439997551711496e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477594125807210e-01
8.954371188352984179e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174629042849994365e-01
9.208011490944173483e-01 9.294999999999999929e-01
9.339984720810097230e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536420872754878e-01
9.602381263558652513e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483313786772479e-01
9.871090217593513350e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x6.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311209228e-01
1.813225959583181779e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568570050e-01
2.099999999999999922e-01 1.650114436184954569e-01
2.240000000000000047e-01 1.760253673798135576e-01
2.383789654336723740e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096318268092e-01
2.667364768551254151e-01 2.084999999999999909e-01
2.807851544671992050e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432906480427534e-01
3.094362897047953087e-01 2.409999999999999920e-01
3.239445994069637402e-01 2.515000000000000013e-01
3.384960773606334183e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500953707147954e-01
3.674999999999999933e-01 2.829028557088721363e-01
3.820000000000000062e-01 2.933753189801949213e-01
3.965000000000000191e-01 3.038444191046271170e-01
4.109999999999999765e-01 3.143292933530369981e-01
4.254285498342021410e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359990368571685315e-01
4.535000000000000142e-01 3.467387658909507064e-01
4.677060892522587610e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682850208739192333e-01
4.962308158053903573e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897328399997460613e-01
5.248044015197311785e-01 4.005000000000000226e-01
5.380000000000000338e-01 4.121174132915507160e-01
5.483185250097599717e-01 4.269999999999999907e-01
5.583995043710479056e-01 4.420000000000000040e-01
5.685000000000000053e-01 4.569297721253565148e-01
5.785181202416084245e-01 4.714999999999999747e-01
5.887684242859420047e-01 4.864999999999999880e-01
5.906313558087963322e-01 5.094999999999999529e-01
5.906313558087963322e-01 5.344999999999999751e-01
5.906313558087963322e-01 5.594999999999999973e-01
5.906313558087963322e-01 5.845000000000000195e-01
5.999999999999999778e-01 6.002686984705667417e-01
6.100027678974644374e-01 6.149999999999999911e-01
6.203235760032954627e-01 6.300000000000000044e-01
6.304999999999999494e-01 6.446681501092840216e-01
6.420154654493417379e-01 6.580000000000000293e-01
6.560000000000000275e-01 6.692804668416478808e-01
6.700000000000000400e-01 6.804132306701271560e-01
6.840000000000000524e-01 6.912739012920475767e-01
6.979999999999999538e-01 7.020467458570374131e-01
7.121355826416760904e-01 7.129999999999999671e-01
7.262260768652049059e-01 7.239999999999999769e-01
7.402039259309528552e-01 7.349999999999999867e-01
7.540000000000000036e-01 7.462405071480283647e-01
7.609784046630867493e-01 7.644999999999999574e-01
7.640196902533252787e-01 7.860000000000000320e-01
7.689057234200259439e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007977612859676e-01
7.984999999999999876e-01 8.266328267490934412e-01
8.195000000000000062e-01 8.307009743315042494e-01
8.345000000000000195e-01 8.405958735206970900e-01
8.465000000000000302e-01 8.536135955649399865e-01
8.585000000000000409e-01 8.667036440560623722e-01
8.706439997571049361e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477594108850774e-01
8.954371188366631040e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174629042839107518e-01
9.208011490953376121e-01 9.294999999999999929e-01
9.339984720817413599e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536420867818826e-01
9.602381263562395075e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483313784855124e-01
9.871090217594535865e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x7.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949464989057e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192758473503e-02
4.232139524038386336e-02 3.300000000000000155e-02
5.601393247681381998e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442435086833e-02
8.350000000000000477e-02 6.665762874239730684e-02
9.700000000000000289e-02 7.814174117769648320e-02
1.109747542097100359e-01 8.949999999999999623e-02
1.248316460641127890e-01 1.005000000000000060e-01
1.388141494940173248e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268135587012e-01
1.670000000000000095e-01 1.331182898332326225e-01
1.813225959552302036e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959644067714e-01
2.099999999999999922e-01 1.650114438266251649e-01
2.240000000000000047e-01 1.760253682972771627e-01
2.383789630855855379e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362123262983440e-01
2.667364720234978726e-01 2.084999999999999909e-01
2.807849489438569157e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304447884966106530e-01
3.094321934369737570e-01 2.409999999999999920e-01
3.239382737276430002e-01 2.515000000000000013e-01
3.384873804829231503e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724580994734897010e-01
3.674999999999999933e-01 2.829126736748847626e-01
3.820000000000000062e-01 2.933870700744504179e-01
3.965000000000000191e-01 3.038581221419299205e-01
4.109999999999999765e-01 3.143454215096990190e-01
4.253742749597176354e-01 3.250000000000000111e-01
4.379319107208037298e-01 3.375000000000000222e-01
4.475000000000000089e-01 3.529622203409077952e-01
4.566259437359635465e-01 3.684999999999999942e-01
4.658921131706428853e-01 3.845000000000000084e-01
4.749999999999999778e-01 4.004681371243968280e-01
4.768224078984050207e-01 4.234999999999999876e-01
4.768224078984050207e-01 4.485000000000000098e-01
4.768224078984050207e-01 4.734999999999999765e-01
4.774186425509310272e-01 4.979999999999999982e-01
4.863572661299093713e-01 5.140000000000000124e-01
4.954999999999999960e-01 5.299857934273825011e-01
5.044999999999999485e-01 5.455776629380636455e-01
5.136145119625182831e-01 5.614999999999999991e-01
5.231448647541091512e-01 5.769999999999999574e-01
5.364999999999999769e-01 5.889927794567400010e-01
5.514999999999999902e-01 5.989232373585119396e-01
5.665000000000000036e-01 6.088936104625302104e-01
5.815000000000000169e-01 6.188103853788263775e-01
5.965000000000000302e-01 6.287101006968650596e-01
6.115000000000000435e-01 6.387503970071461978e-01
6.264999999999999458e-01 6.488203559424888800e-01
6.414999999999999591e-01 6.585232480811892275e-01
6.560000000000000275e-01 6.693238131325297546e-01
6.700000000000000400e-01 6.804314606919101838e-01
6.840000000000000524e-01 6.912890672052580676e-01
6.979999999999999538e-01 7.020590385764668984e-01
7.121234392228459331e-01 7.129999999999999671e-01
7.262176736006390465e-01 7.239999999999999769e-01
7.401992793079992250e-01 7.349999999999999867e-01
7.540000000000000036e-01 7.462412736298043026e-01
7.609784044070341258e-01 7.644999999999999574e-01
7.640196900956603976e-01 7.860000000000000320e-01
7.689057233561195082e-01 8.064999999999999947e-01
7.840000000000000302e-01 8.161007977649274991e-01
7.984999999999999876e-01 8.266328267520292039e-01
8.195000000000000062e-01 8.307009743346770447e-01
8.345000000000000195e-01 8.405958735236188639e-01
8.465000000000000302e-01 8.536135955675959730e-01
8.585000000000000409e-01 8.667036440584142687e-01
8.706439997551712606e-01 8.794999999999999485e-01
8.830000000000000071e-01 8.922477594125804989e-01
8.954371188352985289e-01 9.050000000000000266e-01
9.080000000000000293e-01 9.174629042849994365e-01
9.208011490944174593e-01 9.294999999999999929e-01
9.339984720810098340e-01 9.415000000000000036e-01
9.469999999999999529e-01 9.531536420872754878e-01
9.602381263558652513e-01 9.649999999999999689e-01
9.735000000000000320e-01 9.765483313786772479e-01
9.871090217593513350e-01 9.879999999999999893e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x8.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549949470651541e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662192749695109e-02
4.232139524059029545e-02 3.300000000000000155e-02
5.601393247719550078e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515442387236221e-02
8.350000000000000477e-02 6.665762874168314200e-02
9.700000000000000289e-02 7.814174117674500819e-02
1.109747542112043545e-01 8.949999999999999623e-02
1.248316460659308069e-01 1.005000000000000060e-01
1.388141494962032707e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913268116483127e-01
1.670000000000000095e-01 1.331182898311208396e-01
1.813225959583182889e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543964959568565887e-01
2.099999999999999922e-01 1.650114436184828559e-01
2.240000000000000047e-01 1.760253673797579355e-01
2.383789654338148434e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977362096316632734e-01
2.667364768554186250e-01 2.084999999999999909e-01
2.807851544796637899e-01 2.195000000000000007e-01
2.949999999999999845e-01 2.304432905572214030e-01
3.094362899531881705e-01 2.409999999999999920e-01
3.239445997905466279e-01 2.515000000000000013e-01
3.384960778880046761e-01 2.620000000000000107e-01
3.529999999999999805e-01 2.724500948853929572e-01
3.674999999999999933e-01 2.829028551135692737e-01
3.820000000000000062e-01 2.933753182676781535e-01
3.965000000000000191e-01 3.038444182737544685e-01
4.109999999999999765e-01 3.143292923751542234e-01
4.254285531325887604e-01 3.250000000000000111e-01
4.395000000000000018e-01 3.359989269347819496e-01
4.535000000000000142e-01 3.467383910870258656e-01
4.677069520142367876e-01 3.574999999999999845e-01
4.819999999999999840e-01 3.682840900034071718e-01
4.962324274814409741e-01 3.790000000000000036e-01
5.104999999999999538e-01 3.897313405266977226e-01
5.248072397664463873e-01 4.005000000000000226e-01
5.390000000000000346e-01 4.112402210366202238e-01
5.530000000000000471e-01 4.223483820163525526e-01
5.669999999999999485e-01 4.334091652876949086e-01
5.809999999999999609e-01 4.441167590337771198e-01
5.955000000000000293e-01 4.548709500977259346e-01
6.099077413249501811e-01 4.655000000000000249e-01
6.244105624991511672e-01 4.759999999999999787e-01
6.390000000000000124e-01 4.860747117651775251e-01
6.530660844511271268e-01 4.969999999999999973e-01
6.670000000000000373e-01 5.082478134298841210e-01
6.814999999999999947e-01 5.187492825776657268e-01
6.960997069808141369e-01 5.290000000000000258e-01
7.106213482002029513e-01 5.394999999999999796e-01
7.249999999999999778e-01 5.500985040779940993e-01
7.395000000000000462e-01 5.607427432886985530e-01
7.540000000000000036e-01 5.711358875853130845e-01
7.754999999999999671e-01 5.747456069213610075e-01
7.950000000000000400e-01 5.801478657553753582e-01
8.044481691340867879e-01 5.959999999999999742e-01
8.053670822538741003e-01 6.199999999999999956e-01
8.064116539305284936e-01 6.440000000000000169e-01
8.120000000000000551e-01 6.632449164995661839e-01
8.263100626234489710e-01 6.740000000000000435e-01
8.365000000000000213e-01 6.887061061011391372e-01
8.459135496743394045e-01 7.045000000000000151e-01
8.551524842086025702e-01 7.199999999999999734e-01
8.645000000000000462e-01 7.357282283064182637e-01
8.735746737919563021e-01 7.514999999999999458e-01
8.737639707326605443e-01 7.764999999999999680e-01
8.737639707326605443e-01 8.014999999999999902e-01
8.778211654705979639e-01 8.225000000000000089e-01
8.874821505442376246e-01 8.379999999999999671e-01
8.968593478259837548e-01 8.535000000000000364e-01
9.061097681640319923e-01 8.689999999999999947e-01
9.154999999999999805e-01 8.848562932644832291e-01
9.246266604354268503e-01 9.004999999999999671e-01
9.340564125671538820e-01 9.160000000000000364e-01
9.441826268060207195e-01 9.310000000000000497e-01
9.545655722034914747e-01 9.455000000000000071e-01
9.650682763218469962e-01 9.599999999999999645e-01
9.759999999999999787e-01 9.740913484060365057e-01
9.877201612725058366e-01 9.875000000000000444e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> data/value/x9.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.377549943670895900e-02 1.149999999999999981e-02
2.800000000000000058e-02 2.209662201740830029e-02
4.232139502918502022e-02 3.300000000000000155e-02
5.601393208630185000e-02 4.399999999999999745e-02
7.000000000000000666e-02 5.532515491390594536e-02
8.350000000000000477e-02 6.665762947307814212e-02
9.700000000000000289e-02 7.814174215118967204e-02
1.109747526809344714e-01 8.949999999999999623e-02
1.248316442041496055e-01 1.005000000000000060e-01
1.388141472576565616e-01 1.115000000000000019e-01
1.529999999999999971e-01 1.223913287680012812e-01
1.670000000000000095e-01 1.331182919935996745e-01
1.813225927960231687e-01 1.439999999999999891e-01
1.960000000000000075e-01 1.543965036887759990e-01
2.099999999999999922e-01 1.650116567764045583e-01
2.240000000000000047e-01 1.760263070166753208e-01
2.383765606965409234e-01 1.869999999999999996e-01
2.525000000000000022e-01 1.977389692296978585e-01
2.667315286820282072e-01 2.084999999999999909e-01
2.805626257382928257e-01 2.195000000000000007e-01
2.926458695091895823e-01 2.325000000000000122e-01
3.043082183465865564e-01 2.459999999999999964e-01
3.155626087708195970e-01 2.595000000000000084e-01
3.269283505819360891e-01 2.735000000000000209e-01
3.380000000000000226e-01 2.872138239545984351e-01
3.491167454185618579e-01 3.009999999999999898e-01
3.601634926264659642e-01 3.150000000000000022e-01
3.657255159621141671e-01 3.345000000000000195e-01
3.657255159621141671e-01 3.594999999999999862e-01
3.657255159621141671e-01 3.845000000000000084e-01
3.669999999999999929e-01 4.084762129236352846e-01
3.773800797802377982e-01 4.229999999999999871e-01
3.878286420453452843e-01 4.375000000000000000e-01
3.982425826116613998e-01 4.520000000000000129e-01
4.086118091756417714e-01 4.665000000000000258e-01
4.193258536815975268e-01 4.809999999999999831e-01
4.308718798387263238e-01 4.944999999999999951e-01
4.442548125148819138e-01 5.060000000000000053e-01
4.575000000000000178e-01 5.179943437154892472e-01
4.703386014067971743e-01 5.300000000000000266e-01
4.833388752929593801e-01 5.420000000000000373e-01
4.962249365678109703e-01 5.540000000000000480e-01
5.090000000000000080e-01 5.662434880516428182e-01
5.220000000000000195e-01 5.783280378044353132e-01
5.360000000000000320e-01 5.892460841028421825e-01
5.510000000000000453e-01 5.994543717832917507e-01
5.659999999999999476e-01 6.094746445078642605e-01
5.809999999999999609e-01 6.193988692757766978e-01
5.959999999999999742e-01 6.292772777604573875e-01
6.109999999999999876e-01 6.392530830573989187e-01
6.260000000000000009e-01 6.491798849303942465e-01
6.414999999999999591e-01 6.589374811891073325e-01
6.555011972452670088e-01 6.694999999999999840e-01
6.684999999999999831e-01 6.819464348046732072e-01
6.809437729554296270e-01 6.945000000000000062e-01
6.933649020189652790e-01 7.069999999999999618e-01
7.056513374664271643e-01 7.195000000000000284e-01
7.179999999999999716e-01 7.321527072612763476e-01
7.305000000000000382e-01 7.449280348776320393e-01
7.363025847908544197e-01 7.640000000000000124e-01
7.363025847908544197e-01 7.890000000000000346e-01
7.364107449843075859e-01 8.139999999999999458e-01
7.479999999999999982e-01 8.272367636288370241e-01
7.640000000000000124e-01 8.362746226976659480e-01
7.872566153516266096e-01 8.379999999999999671e-01
8.014154551448465780e-01 8.489999999999999769e-01
8.235715436045630833e-01 8.515000000000000346e-01
8.382476005615232539e-01 8.619999999999999885e-01
8.512402042867575069e-01 8.739999999999999991e-01
8.645000000000000462e-01 8.858490007453743154e-01
8.777052070322440835e-01 8.974999999999999645e-01
8.910000000000000142e-01 9.092147895183573247e-01
9.044999999999999707e-01 9.209028969989589974e-01
9.180000000000000382e-01 9.322419079884214366e-01
9.316175573717497826e-01 9.435000000000000053e-01
9.455000000000000071e-01 9.549001764891728028e-01
9.590092276362364165e-01 9.659999999999999698e-01
9.729999999999999760e-01 9.773252555382275775e-01
9.869999999999999885e-01 9.884529330911522305e-01
1.000000000000000000e+00 1.000000000000000000e+00

